Graph Neural Network Predictions of Metal Organic Framework CO2 Adsorption Properties

The increasing CO2 level is a critical concern and suitable materials are needed to capture such gases from the environment. While experimental and conventional computational methods are useful in finding such materials, they are usually slow and there is a need to expedite such processes. We use Atomistic Line Graph Neural Network (ALIGNN) method to predict CO2 adsorption in metal organic frameworks (MOF), which are known for their high functional tunability. We train ALIGNN models for hypothetical MOF (hMOF) database with 137953 MOFs with grand canonical Monte Carlo (GCMC) based CO2 adsorption isotherms. We develop high accuracy and fast models for pre-screening applications. We apply the trained model on CoREMOF database and computationally rank them for experimental synthesis. In addition to the CO2 adsorption isotherm, we also train models for electronic bandgaps, surface area, void fraction, lowest cavity diameter, and pore limiting diameter, and illustrate the strength and limitation of such graph neural network models. For a few candidate MOFs we carry out GCMC calculations to evaluate the deep-learning (DL) predictions.

==> Figures/screened_coremof_mult.csv <==
,Unnamed: 0,id,dl_sag,actual_sag,density,dl_co2,dl_max_co2,multiple_atoms
0,0,MINCET_clean,862.1793212890625,2261.64,0.9056623394077028,"[0.2917761206626892, 1.1644325256347656, 1.8423291444778442, 4.037282466888428, 5.734830856323242]",5.554213523864746,Y
1,1,AYUJIP_clean,666.3284301757812,1192.98,1.087850407696029,"[0.18583180010318756, 0.5502941012382507, 0.8665568828582764, 2.3138763904571533, 4.012382984161377]",4.147906303405762,Y
2,2,HAKWAU_clean,887.9771728515625,1492.77,0.967924598102646,"[0.044219572097063065, 0.32666149735450745, 0.630764365196228, 2.3819398880004883, 5.840487480163574]",4.916947841644287,N
3,3,TOZFOF_clean,2135.478759765625,2167.71,0.8433541205193772,"[0.028215952217578888, 0.1659829020500183, 0.2909669578075409, 1.1621336936950684, 3.905247449874878]",4.63264799118042,N
4,4,NOCZAI_clean,18.851640701293945,113.137,1.7448302516440977,"[0.16382944583892822, 0.5255852937698364, 0.730286180973053, 1.27411687374115, 1.7685542106628418]",1.2430990934371948,N
5,5,FORPOS_clean,1470.6497802734375,1762.7,1.038362412829912,"[0.08736392855644226, 0.34569066762924194, 0.5590194463729858, 1.5161978006362915, 4.159600734710693]",4.940479278564453,N
6,6,HUHBUJ_clean,268.7254333496094,231.354,1.809003106656696,"[0.2493128478527069, 0.5800685286521912, 0.7860274910926819, 1.1603446006774902, 1.548876166343689]",2.9290475845336914,Y
7,7,OGIYUZ_clean,97.12733459472656,933.808,1.0736300626062447,"[0.07384546846151352, 0.3488398492336273, 0.5947428941726685, 1.5524777173995972, 2.8649160861968994]",4.27128791809082,N
8,8,QOFCAR_clean,244.9115447998047,630.635,1.3304152567625414,"[0.15950682759284973, 0.6222062110900879, 1.0237689018249512, 2.469203472137451, 3.7184154987335205]",3.675457715988159,N
9,9,cm503311x_aloh450K_clean,1362.43896484375,1495.89,0.9476114002814864,"[0.07485192269086838, 0.386861115694046, 0.7197087407112122, 2.3589577674865723, 5.1829657554626465]",4.000763893127441,N
10,10,BEXRIG_clean,2172.968505859375,3459.27,0.6722101762146367,"[0.02845638245344162, 0.11111806333065033, 0.2084391713142395, 0.8806715607643127, 4.029812335968018]",2.8393447399139404,N
11,11,XUJSAY_clean,407.6911926269531,110.988,1.4459187979547603,"[0.30516481399536133, 0.8380422592163086, 1.1924176216125488, 2.26888108253479, 4.125053405761719]",1.802379250526428,N
12,12,FITHIA_clean,92.16661071777344,350.642,1.2772996851671266,"[0.3494111895561218, 1.121960163116455, 1.6269744634628296, 2.6424293518066406, 2.9956719875335693]",2.8315885066986084,N
13,13,YARZEZ01_clean,1493.8564453125,1403.62,1.0287141136790716,"[0.047329291701316833, 0.20210273563861847, 0.34266698360443115, 1.2119792699813843, 4.414243698120117]",3.550232410430908,Y
14,14,YEBLAT_clean,104.27999114990234,715.945,1.606098582647896,"[0.11821255087852478, 0.38045138120651245, 0.6187030076980591, 1.4623082876205444, 2.8632280826568604]",2.446573257446289,N
15,15,IKUBUL_clean,96.12422943115234,569.937,1.671662077051404,"[0.10801509767770767, 0.1863739788532257, 0.26731669902801514, 0.5820550322532654, 1.8173717260360718]",2.8500895500183105,N
16,16,YAVVOJ_clean,724.0697631835938,452.85,1.4881737356055476,"[0.16600853204727173, 0.7215169072151184, 1.2340809106826782, 3.090985059738159, 4.640275955200195]",3.720442771911621,N
17,17,VUGXIG_clean,942.4489135742188,999.613,1.057421612181758,"[0.344451367855072, 1.2673460245132446, 1.9165884256362915, 3.774094581604004, 5.496743679046631]",5.072202682495117,N
18,18,VAMYOA_clean,2446.133056640625,2935.98,0.8287427918105155,"[0.1694793552160263, 0.6987987756729126, 1.165536642074585, 3.200742244720459, 6.159670829772949]",7.010443687438965,N
19,19,PAVLOO_clean,685.3084716796875,439.546,1.3676197105504857,"[0.10604076087474823, 0.5201345086097717, 0.9038770198822021, 2.334181070327759, 3.900979995727539]",5.348475933074951,N
20,20,LAQZOV_clean,2133.7998046875,1907.04,1.0934855401366783,"[0.11073830723762512, 0.4598385989665985, 0.8429087400436401, 2.781277894973755, 5.732431888580322]",5.774318218231201,N
21,21,MISQIQ02_clean,62.3953971862793,152.733,2.083380347233007,"[0.02798420935869217, 0.1957024782896042, 0.42188936471939087, 1.567590594291687, 2.805129289627075]",2.4739890098571777,N
22,22,UMOYOM16_clean,1714.43896484375,2354.37,0.7799767815893509,"[0.2488468736410141, 1.0110448598861694, 1.6986206769943237, 4.027599334716797, 6.62720251083374]",7.3318376541137695,Y
23,23,OWEYOF_clean,96.77083587646484,1074.33,1.0480132949275025,"[0.14260664582252502, 0.6261922717094421, 1.0818358659744263, 3.0477750301361084, 4.651623725891113]",4.10401725769043,N
24,24,FAGMOS_clean,39.48492813110352,212.034,1.116541128679794,"[0.41523808240890503, 1.1305994987487793, 1.6351275444030762, 3.1731715202331543, 4.684952735900879]",3.5754520893096924,N
25,25,JOBFEM_clean,100.81171417236328,448.157,1.6968383322654628,"[0.006896503269672394, 0.22609326243400574, 0.4488171935081482, 1.287013292312622, 2.171140432357788]",2.359168767929077,Y
26,26,ic502643m_si_006_clean,3196.94482421875,2667.88,0.8109086004033297,"[0.0769357830286026, 0.35604244470596313, 0.6027036905288696, 1.8071506023406982, 5.26842737197876]",5.872167587280273,N
27,27,QIXNIW_clean,161.11717224121094,704.369,1.6857381537572005,"[0.03666474670171738, 0.3536219298839569, 0.636628270149231, 1.8794317245483398, 3.3137452602386475]",2.62252140045166,N
28,28,CUMDEU_clean,350.16571044921875,280.893,1.6452221236120326,"[0.2149963080883026, 0.499777615070343, 0.6875389218330383, 1.374424934387207, 2.7582480907440186]",1.7298290729522705,N
29,29,OXANUX_clean,1009.8771362304688,1487.3,1.0963551059801775,"[0.06376872211694717, 0.5294987559318542, 0.9963780045509338, 2.960552215576172, 4.71915864944458]",4.723959445953369,Y
30,30,JOFGOC_clean,145.1917724609375,312.644,1.2887100510434792,"[0.2881127595901489, 0.7523560523986816, 1.0398598909378052, 1.9303985834121704, 2.978119134902954]",2.7967469692230225,N
31,31,ZAVREV_clean,642.7056884765625,898.535,1.399474964190376,"[0.2518550157546997, 0.9589688181877136, 1.5507822036743164, 3.416165590286255, 5.182597637176514]",5.329893589019775,N
32,32,ja403810k_si_003_clean,1269.8785400390625,3145.89,0.2527472074408059,"[0.11883196234703064, 0.40832677483558655, 0.7451223731040955, 2.685624837875366, 5.951783180236816]",4.421600818634033,N
33,33,RUGYOJ_clean,498.3914489746094,631.109,1.3523585947009775,"[0.2507999837398529, 0.8144941926002502, 1.2287274599075317, 2.417117118835449, 3.6060538291931152]",3.6644461154937744,N
34,34,REXCEE_clean,577.8301391601562,1101.78,1.4331615457348457,"[0.20241087675094604, 0.7045292258262634, 1.1475985050201416, 2.886948585510254, 5.063920021057129]",4.31693696975708,Y
35,35,KEWBUL_clean,120.45824432373048,501.127,1.4894746989563177,"[0.34558552503585815, 1.2385517358779907, 1.8524041175842285, 3.363161563873291, 4.566878795623779]",3.520315408706665,N
36,36,YIJCEB_clean,967.7285766601562,1258.69,1.187568963967989,"[0.302655428647995, 1.0407451391220093, 1.6360254287719727, 3.817519426345825, 6.501492500305176]",7.290444374084473,Y
37,37,YUYBIF_clean,108.67546081542967,432.648,1.4417547493510583,"[0.13482984900474548, 0.5120312571525574, 0.751854658126831, 1.232491135597229, 1.5932782888412476]",1.063576340675354,N
38,38,HISGAT_clean,218.5707244873047,438.543,1.3746081710929858,"[0.1721271574497223, 0.7307796478271484, 1.1293606758117676, 2.4892828464508057, 3.4019832611083984]",2.7948267459869385,N
39,39,VOXQOQ_clean,30.217927932739254,694.848,1.213061953412896,"[0.11006759107112885, 0.3957270681858063, 0.6386265158653259, 1.5089040994644165, 2.7595770359039307]",3.4402079582214355,N
40,40,YUZPIU_clean,3403.706298828125,4698.95,0.4055547793371469,"[0.14544585347175598, 0.4670850336551666, 0.8180647492408752, 2.6593737602233887, 7.347050666809082]",8.094073295593262,N
41,41,BIYTAG_clean,58.82258987426758,1015.9,1.3373692814020002,"[-0.008597597479820251, 0.27820873260498047, 0.53471440076828, 1.2466998100280762, 1.7946722507476807]",2.622409582138061,N
42,42,KECRAL_clean,2563.318603515625,2385.22,1.0451328908428026,"[0.011526495218276978, 0.11534770578145981, 0.2644156217575073, 0.8987849950790405, 2.9470160007476807]",3.228809595108032,N
43,43,CAYDUD_clean,71.18061828613281,356.626,1.4869708815008815,"[0.020053192973136902, 0.2211199700832367, 0.4044760465621948, 1.0470813512802124, 1.7485779523849487]",1.5042147636413574,N
44,44,LICKAL_clean,34.91670608520508,168.264,1.8001702824184722,"[0.09818251430988312, 0.21639099717140198, 0.32526713609695435, 0.63620525598526, 0.7980005741119385]",1.0575848817825315,N
45,45,FARHIR_ion_b,744.706787109375,420.241,1.6290503843189574,"[0.08823401480913162, 0.6222037672996521, 1.0817055702209473, 2.772655487060547, 4.326555252075195]",4.184669494628906,N
46,46,VOPCEK_clean,587.7374877929688,791.857,1.323751282137782,"[0.3332446813583374, 1.3675645589828491, 2.082872152328491, 4.008959770202637, 5.470234394073486]",4.152184009552002,N
47,47,EDUSOL_clean,621.625,592.856,2.1883129153718985,"[0.23955391347408295, 0.4875601530075073, 0.6375732421875, 1.2862939834594727, 1.5139992237091064]",2.689572334289551,Y
48,48,GIRXUC_clean,2243.797607421875,3096.33,0.7685487878923889,"[0.21914216876029968, 0.4344031810760498, 0.5791332721710205, 1.7149924039840698, 6.136925220489502]",7.555150508880615,N
49,49,cm504350q_si_002_clean,302.374755859375,524.562,1.4457634698350306,"[0.372511625289917, 1.1541239023208618, 1.6911357641220093, 3.047431230545044, 4.488592624664307]",4.5955352783203125,N
50,50,DEKPUF_clean,346.4214172363281,993.435,1.5495452459290648,"[0.09732531011104584, 0.22187605500221252, 0.28443610668182373, 0.8038793802261353, 2.654217004776001]",2.7906033992767334,N
51,51,LUWMEX_clean,956.5455932617188,1188.89,1.16541862606687,"[0.21587763726711273, 0.836640477180481, 1.411548376083374, 3.877575635910034, 6.172698020935059]",5.704975605010986,N
52,52,JAFPIQ_clean,952.05908203125,1100.29,1.2977844993872951,"[0.04105699807405472, 0.16498592495918274, 0.3138953149318695, 1.4007374048233032, 4.991061210632324]",3.468832731246948,N
53,53,WAPTEP_clean,54.13041305541992,442.079,3.205464502149543,"[0.031815458089113235, 0.16439107060432434, 0.30570510029792786, 1.0058114528656006, 2.6483094692230225]",2.826215505599976,N
54,54,KOVGOT01_clean,1037.2042236328125,1736.74,1.3023669664600628,"[0.12193605303764343, 0.4747031331062317, 0.8452650904655457, 2.7852091789245605, 6.20865535736084]",5.790591716766357,N
55,55,ESUTAP_clean,269.47021484375,911.974,1.3734657669230736,"[0.34860098361968994, 0.9489417672157288, 1.3439052104949951, 2.043917417526245, 2.002652645111084]",3.432337045669556,N
56,56,YUMJAS_clean,103.89796447753906,713.051,2.0182490681400727,"[0.06989625841379166, 0.1782551407814026, 0.30421316623687744, 0.8957178592681885, 2.6051604747772217]",2.8117308616638184,N
57,57,ic502643m_si_010_clean,3421.79833984375,3390.74,0.6608893945620593,"[0.08288240432739258, 0.3234696090221405, 0.5655896067619324, 1.8788965940475464, 5.495199203491211]",5.446975231170654,N
58,58,COQJOJ_clean,347.1265869140625,1095.72,1.073052495067679,"[0.44499635696411133, 1.5258655548095703, 2.221004009246826, 3.731360912322998, 4.483231544494629]",4.395964622497559,Y
59,59,NATHOH_ion_b,61.83494186401367,346.585,2.1732690695655608,"[0.010771412402391434, 0.09666857123374939, 0.20968681573867798, 0.7195487022399902, 1.425072193145752]",2.4776461124420166,N
60,60,VURNED_clean,1850.7537841796875,1862.55,0.968474587070822,"[0.03018784523010254, 0.7104535102844238, 1.4193445444107056, 4.644310474395752, 7.133659362792969]",7.937186241149902,Y
61,61,JUSKAL_clean,211.81494140625,408.994,1.390876658672488,"[0.2162700891494751, 0.6155808568000793, 0.8223716616630554, 1.310542106628418, 1.7692980766296387]",2.4704859256744385,N
62,62,AJIGIL_clean,76.56126403808594,780.969,1.0898626231332251,"[0.1050143837928772, 0.37511420249938965, 0.5895180106163025, 1.4171912670135498, 2.3928427696228027]",1.9206255674362185,N
63,63,URUWEL_clean,453.0818176269531,864.68,1.1207141935497151,"[0.2611570954322815, 0.9015917181968689, 1.436872959136963, 3.407088279724121, 5.161214351654053]",3.086510419845581,N
64,64,GUBZAF_clean,249.92709350585935,1249.07,0.8910720665397096,"[0.13191363215446472, 0.4594331681728363, 0.8048802614212036, 2.7065188884735107, 5.618988037109375]",4.365352153778076,N
65,65,MOYZIK_clean,2892.866943359375,3180.19,0.6302080936560667,"[0.17175494134426117, 0.5103509426116943, 0.7631646394729614, 2.059246301651001, 5.251767635345459]",5.504035949707031,N
66,66,FECJUT_clean,1349.244140625,1657.74,0.9028135132999476,"[0.0992424488067627, 0.4694197475910187, 0.8252514004707336, 2.4216809272766113, 5.12127685546875]",4.792613983154297,Y
67,67,JOXPIX_clean,48.59887313842773,243.442,2.1956428553573804,"[0.06156948208808899, 0.21660596132278442, 0.35824620723724365, 1.0542407035827637, 1.9669190645217896]",1.4281845092773438,N
68,68,OQUFAJ04_clean,720.6048583984375,1817.06,1.0496214978820235,"[0.33840155601501465, 1.1169837713241577, 1.7969670295715332, 4.556785583496094, 7.803908348083496]",4.917463779449463,Y
69,69,c6ce00407e_c6ce00407e3_clean,2315.9580078125,2163.82,0.9182144740548044,"[0.43881481885910034, 0.7130807042121887, 0.8599966168403625, 1.4404213428497314, 3.96413254737854]",4.503727912902832,N
70,70,EBAMUS_clean,1724.9232177734375,1602.85,1.0464330092756329,"[0.3435320258140564, 0.7152396440505981, 0.9847473502159119, 2.5761539936065674, 6.912944316864014]",6.49338960647583,Y
71,71,ZIHFUR_clean,526.5770263671875,713.342,1.1742542161698035,"[0.27138370275497437, 0.7841400504112244, 1.1488757133483887, 2.4731178283691406, 4.961681365966797]",2.500652313232422,N
72,72,RAYLAG_clean,702.6134033203125,943.861,1.0594917949051577,"[0.2799135446548462, 0.7859077453613281, 1.1102098226547241, 2.134242296218872, 2.8282248973846436]",2.811424732208252,N
73,73,KOSJEJ_clean,297.4739685058594,1229.15,1.1867018742863615,"[0.10573980212211609, 0.5369308590888977, 0.8778371214866638, 1.6593923568725586, 2.0358829498291016]",3.0527632236480717,N
74,74,FEYDET_clean,17.68906021118164,388.5,1.7458885807649744,"[0.12984919548034668, 0.5642273426055908, 0.8949753642082214, 1.4820481538772583, 1.7018866539001465]",1.8860880136489868,N
75,75,KAVTEI_clean,193.86573791503903,787.897,1.191143929186425,"[0.14254602789878845, 0.718349814414978, 1.1852378845214844, 2.534801721572876, 4.0233869552612305]",4.108633518218994,N
76,76,VECZEK_clean,339.50323486328125,1205.64,1.346777897757092,"[0.07702139019966125, 0.24590787291526794, 0.3479290008544922, 1.3226819038391113, 3.370565176010132]",4.140882968902588,N
77,77,VIYTAA_clean,491.8729248046875,664.263,1.311160034174335,"[0.39136338233947754, 1.2111310958862305, 1.6895160675048828, 2.4343879222869873, 2.7576794624328613]",3.294761180877685,N
78,78,TOVKOG_clean,4922.03515625,4620.3,0.3315963224500812,"[0.03265857696533203, 0.10212693363428116, 0.18924038112163544, 0.9615234136581421, 4.867309093475342]",4.750159740447998,N
79,79,TOXNEB_clean,1071.1658935546875,1290.32,1.0688595417518525,"[0.24783867597579956, 0.9442870616912842, 1.5126206874847412, 3.263150691986084, 4.994141101837158]",5.427947998046875,N
80,80,NOFDUI_clean,279.2524719238281,582.068,1.2115258716370496,"[0.1476546823978424, 0.5176979303359985, 0.7653637528419495, 1.3476221561431885, 2.28615140914917]",3.018127679824829,N
81,81,WAHNOL_clean,4247.005859375,3984.46,0.4986017736569277,"[0.06949964165687561, 0.23433563113212585, 0.4163019061088562, 1.4981703758239746, 6.308196067810059]",6.498157978057861,N
82,82,ZEZFIV_clean,1747.959716796875,3154.34,0.5950037382056229,"[0.11410459876060486, 0.3625757396221161, 0.6090583801269531, 2.2967538833618164, 6.422524929046631]",7.238058090209961,N
83,83,FIRNOL_clean,3140.07470703125,2761.82,0.7948784438623786,"[0.06897735595703125, 0.30872824788093567, 0.5545478463172913, 2.0505943298339844, 5.973845958709717]",5.600682258605957,N
84,84,AQOLOJ_clean,864.7221069335938,1329.11,0.9185461807685004,"[0.007834114134311676, 0.8478034138679504, 1.6735267639160156, 4.31920051574707, 6.890908241271973]",4.306696891784668,Y
85,85,cm503311x_alf425K_clean,858.303466796875,1431.55,0.9652958952003212,"[0.01430068165063858, 0.2530760169029236, 0.5454736948013306, 2.368119716644287, 5.477535724639893]",4.271872997283936,N
86,86,NAQQED_clean,1699.1710205078125,1672.34,1.1619835302835295,"[0.13011687994003296, 0.48849278688430786, 0.7615582346916199, 2.2580275535583496, 5.819991111755371]",5.054492473602295,N
87,87,HEFDON_clean,671.1268310546875,695.642,1.266143703857063,"[0.2952205538749695, 1.1352450847625732, 1.7477105855941772, 3.4838829040527344, 4.700569152832031]",4.072982311248779,N
88,88,MAVNUU_manual,994.461669921875,1114.72,1.0089903774380866,"[0.22379367053508759, 0.8460972309112549, 1.3682647943496704, 3.107461452484131, 4.713988780975342]",5.09532356262207,N
89,89,PORVID_clean,440.1043701171875,951.233,1.4059909114196705,"[0.07591359317302704, 0.22152328491210938, 0.3543126583099365, 0.9853495359420776, 2.2469635009765625]",3.7807364463806152,N
90,90,XOMHEO_clean,1526.5184326171875,1465.03,1.2831836458971728,"[0.46136027574539185, 1.5491076707839966, 2.448904514312744, 5.31522798538208, 7.59631872177124]",7.385190963745117,Y
91,91,j.inoche.2015.03.005_INC05902-mmc1_clean,198.929931640625,520.825,1.7952805884504963,"[0.44134974479675293, 0.8255669474601746, 1.048327088356018, 1.7484530210494995, 2.469697952270508]",2.673783540725708,N
92,92,OBUBIW_clean,645.2246704101562,653.886,1.5193268506781177,"[0.10335859656333923, 0.28895801305770874, 0.45594656467437744, 1.213205099105835, 2.502310037612915]",2.955719232559204,Y
93,93,RETVIW_clean,90.31529998779295,177.566,2.055774484819153,"[0.2058989554643631, 0.6195016503334045, 0.8989256620407104, 1.5771533250808716, 2.1033809185028076]",2.5387561321258545,Y
94,94,LIVWAQ_clean,130.2008056640625,682.368,1.603607396780163,"[0.11624351143836975, 0.2160603106021881, 0.26348572969436646, 0.561237096786499, 2.2299461364746094]",2.8604378700256348,N
95,95,acs.inorgchem.6b02696_ic6b02696_si_002_clean,783.58447265625,2060.6,0.9087737766459028,"[0.12342046201229095, 0.33181166648864746, 0.5124168395996094, 1.774772047996521, 4.938627243041992]",4.949284553527832,N
96,96,IKUTUF_clean,1304.3973388671875,1581.0,1.1096620003882112,"[0.038405947387218475, 0.2545945644378662, 0.5138714909553528, 2.2356679439544678, 6.178499698638916]",5.380040645599365,N
97,97,TIXMIX_clean,216.70822143554688,704.155,1.5504787379645646,"[0.1728208065032959, 0.2766033113002777, 0.3160925507545471, 0.6243394613265991, 1.8032290935516357]",2.46521520614624,N
98,98,UMEDIB_clean,702.4993896484375,1163.91,1.3504374398977796,"[0.050348058342933655, 0.27782946825027466, 0.5595350861549377, 1.9314757585525513, 4.788561820983887]",4.792363166809082,N
99,99,WAQKUX_clean,2999.15380859375,3103.03,0.6957994423229535,"[0.1954563856124878, 0.7273935079574585, 1.2431257963180542, 3.462022066116333, 7.081912517547607]",6.627955436706543,N
100,100,UNABOB_clean,191.19468688964844,1013.25,1.3228585897130951,"[0.16461306810379028, 0.642045795917511, 1.0003522634506226, 2.1112923622131348, 3.2705187797546387]",2.7408998012542725,Y
101,101,LETDEU_clean,104.11373138427734,716.944,1.617227798708344,"[0.0036283358931541443, 0.22758054733276367, 0.45435047149658203, 1.1741687059402466, 2.0964603424072266]",1.579463005065918,N
102,102,SOVHIU_clean,292.7983703613281,500.9,1.5477718689736208,"[0.4026104807853699, 0.7752720713615417, 0.9337735772132874, 1.393846035003662, 2.017995595932007]",2.2383766174316406,Y
103,103,TOVHIX_clean,533.9397583007812,960.227,1.242720094510136,"[0.4389054775238037, 1.1575058698654175, 1.6291173696517944, 2.7523491382598877, 3.647946834564209]",3.613667249679565,N
104,104,VAGTAB_clean,133.22425842285156,452.474,1.657456137733497,"[0.4860308766365051, 0.9527214765548706, 1.2228108644485474, 1.9267494678497314, 2.6599085330963135]",2.47010350227356,Y
105,105,RUYVAK_clean,438.10205078125,1154.12,1.1540000558970984,"[0.4007672667503357, 1.1356838941574097, 1.5437901020050049, 2.5190722942352295, 3.7528843879699707]",3.641314744949341,N
106,106,XOTSEG_clean,1631.0858154296875,1746.07,0.8280740769216313,"[0.2156660556793213, 0.7410674691200256, 1.2544938325881958, 3.6102826595306396, 6.940732002258301]",6.057830333709717,N
107,107,OCUSIP_clean,-8.435489654541016,624.815,1.5850349025311934,"[0.22416646778583527, 0.4128844141960144, 0.5672352313995361, 1.2571741342544556, 2.117408514022827]",2.4765188694000244,N
108,108,OZULUS_clean,54.88531112670898,1094.56,1.3217253281780357,"[0.19516700506210327, 0.7625006437301636, 1.0205535888671875, 1.1760047674179077, 1.3893266916275024]",1.6676955223083496,N
109,109,KAHYOJ_clean,1556.8919677734375,1740.32,1.118681087295086,"[0.1527676284313202, 0.5293089151382446, 0.7908114790916443, 2.0778400897979736, 5.660269737243652]",5.217413902282715,N
110,110,OQUXAB_clean,468.0090637207031,181.746,3.159399447495293,"[0.09550713002681732, 0.4346563220024109, 0.7649734616279602, 1.8385493755340576, 2.7680013179779053]",2.5936920642852783,N
111,111,FUTYOK_clean,1119.206298828125,1518.32,1.0263351418280666,"[0.28104811906814575, 0.7013903260231018, 0.9259008169174194, 2.1315557956695557, 6.28049373626709]",6.8680572509765625,N
112,112,YAPXIX_clean,1130.0220947265625,105.044,1.5284734833770128,"[0.4605218172073364, 1.2855383157730103, 1.73507821559906, 2.2896158695220947, 2.362900495529175]",2.491032123565674,N
113,113,EXEWIO_clean,238.7759246826172,827.283,1.1061443516447258,"[0.24924366176128387, 0.7881887555122375, 1.1393849849700928, 1.9788947105407715, 2.9272029399871826]",3.8497836589813232,N
114,114,NUDMEG_clean,84.00944519042969,930.591,1.1980920422636545,"[0.18517738580703735, 0.5438303351402283, 0.7966495752334595, 1.5171973705291748, 1.7856061458587646]",2.084141254425049,Y
115,115,RESZIA_clean,344.62176513671875,1129.46,1.222169947278401,"[0.5554407835006714, 1.332858920097351, 1.7408689260482788, 2.3962841033935547, 3.2015533447265625]",3.814592123031616,Y
116,116,ARUYUH01_clean,235.9248504638672,654.892,1.6753667798458471,"[0.09609924256801605, 0.2746132016181946, 0.3275434374809265, 0.5591248273849487, 3.213655471801758]",2.2462291717529297,N
117,117,cm503311x_alf200K_clean,1063.4554443359375,1449.04,0.96307314541819,"[0.040601689368486404, 0.31244808435440063, 0.6397519111633301, 2.501852035522461, 5.400893211364746]",4.591500282287598,N
118,118,LAPMUN_clean,955.3432006835938,876.063,1.4449616553128448,"[0.6694194674491882, 2.0631191730499268, 2.7905466556549072, 3.6139578819274902, 4.726373672485352]",6.213459968566895,Y
119,119,HURFUX_clean,1280.26123046875,1553.22,1.0343780922269816,"[0.09259757399559021, 0.4636470079421997, 0.8444806933403015, 2.6249001026153564, 4.858086585998535]",5.068219184875488,Y
120,120,REYPES_clean,135.2869110107422,234.806,1.5300948175729994,"[0.1162867397069931, 0.35723426938056946, 0.5108393430709839, 0.9655960202217102, 1.3365777730941772]",1.5876842737197876,N
121,121,cm503311x_aloh275K_clean,1338.8157958984375,1496.66,0.9491576763942372,"[0.09085896611213684, 0.4328311085700989, 0.800247073173523, 2.557420492172241, 5.237910270690918]",4.057491302490234,N
122,122,XOJWOJ_clean,129.4578857421875,1089.03,1.20638990214262,"[0.16345645487308502, 0.5998457670211792, 0.975456714630127, 2.372337579727173, 3.503002882003784]",2.913170576095581,N
123,123,NATKIF_clean,4148.73046875,5566.43,0.3454573580441291,"[0.08482595533132553, 0.2742350101470947, 0.5140798687934875, 2.217494487762451, 7.904552936553955]",7.286808967590332,N
124,124,MUZKEZ_clean,5034.43115234375,4871.99,0.3536092115629261,"[0.06124766170978546, 0.22393423318862915, 0.39666062593460083, 1.4568438529968262, 5.265244960784912]",6.132572174072266,N
125,125,WARFAY03_clean,1772.3011474609375,1731.6,1.09194809034117,"[0.0955183357000351, 0.6933384537696838, 1.341625452041626, 4.481260299682617, 8.022849082946777]",8.040592193603516,N
126,126,RIPKIM_clean,89.18656158447266,634.52,1.2888937877228177,"[0.16658544540405273, 0.4145243167877197, 0.5707595348358154, 0.9685158133506775, 1.555220127105713]",1.470592021942139,N
127,127,CUNQOT_clean,166.33474731445312,576.082,1.560497297168977,"[0.11082485318183899, 0.24627605080604553, 0.34166961908340454, 0.6293896436691284, 1.2734508514404297]",1.9895473718643188,N
128,128,XAMHEA_manual,2255.955810546875,2762.94,0.7316462070021887,"[0.06273726373910904, 0.2841690480709076, 0.6015416979789734, 2.7753610610961914, 7.694509506225586]",7.80668830871582,N
129,129,DAMYUO_clean,1934.2020263671875,2378.94,0.8161067812543971,"[0.09841275960206985, 0.3641090393066406, 0.726664662361145, 3.059018135070801, 7.903870105743408]",7.782936573028564,N
130,130,SOYWUZ_clean,2227.255615234375,2229.63,0.874243513707236,"[0.14419889450073242, 0.4008568525314331, 0.6134307384490967, 1.7387017011642456, 4.746013164520264]",5.461650848388672,N
131,131,UWODAN_clean,520.9439086914062,676.762,1.3882806713682516,"[0.09396392107009888, 0.3190251290798187, 0.5608391761779785, 1.8085973262786865, 3.8496968746185303]",3.074631452560425,N
132,132,AWUPOZ_clean,4029.189697265625,4914.83,0.3534125506994851,"[0.0325617752969265, 0.14109231531620026, 0.2832164764404297, 1.480419635772705, 6.978238105773926]",6.737747669219971,Y
133,133,NAFSOF_clean,5556.166015625,5275.45,0.4378253622378346,"[0.014607805758714676, 0.1251736581325531, 0.2582506239414215, 1.2784210443496704, 5.4728522300720215]",5.351301193237305,N
134,134,POBGAQ01_clean,1463.5697021484375,3523.47,0.4662682009419207,"[0.1015988290309906, 0.442910373210907, 0.8827656507492065, 3.3580849170684814, 7.360860347747803]",6.67610502243042,N
135,135,IXAZEO_clean,433.4201965332031,462.691,1.4953975542250857,"[0.020743224769830704, 0.1710050106048584, 0.3607744574546814, 1.1027425527572632, 3.2690751552581787]",2.8679089546203613,N
136,136,RUGKOV_clean,1312.37646484375,2564.45,0.9294234183420332,"[0.0067746564745903015, 0.1540980339050293, 0.30137163400650024, 1.5829451084136963, 5.021116256713867]",4.70896053314209,N
137,137,JIVSIR01_clean,144.52696228027344,69.608,2.625965311052011,"[0.7369363307952881, 1.297685980796814, 1.464459776878357, 1.5916965007781982, 2.0099899768829346]",1.7620792388916016,Y
138,138,AWEVIJ_clean,538.4791870117188,1936.3,0.7472128444149665,"[0.19684070348739624, 0.6950443983078003, 1.1050232648849487, 2.7651426792144775, 4.613755702972412]",4.553690910339356,N
139,139,KISVEO_clean,512.3609619140625,731.878,2.2162251893861944,"[0.028586603701114655, 0.1460859179496765, 0.3519640564918518, 1.2744653224945068, 3.1226844787597656]",2.560133218765259,N
140,140,ATUXIY_clean,393.0969543457031,717.95,1.5604134204023292,"[0.21460993587970734, 0.8948284983634949, 1.4416935443878174, 3.3329215049743652, 4.9088640213012695]",3.804267168045044,N
141,141,ESIFET_clean,200.3193817138672,886.802,1.425318341361888,"[0.09204292297363281, 0.4261963963508606, 0.7309170961380005, 2.2605013847351074, 3.542381763458252]",2.597890138626098,N
142,142,UMELEF_clean,273.00634765625,639.34,1.642710786883658,"[0.04111374169588089, 0.39133504033088684, 0.7295255064964294, 2.138200521469116, 3.477644443511963]",3.82598328590393,N
143,143,OSUVIJ_clean,661.5169677734375,755.848,1.2717422665180358,"[0.1068979799747467, 0.42779669165611267, 0.7418325543403625, 2.0176494121551514, 3.8481497764587402]",3.876438856124878,N
144,144,OLOPOW_clean,85.30487060546875,162.529,1.6280252806386266,"[0.4472993016242981, 1.1970213651657104, 1.6086134910583496, 2.669038772583008, 3.7638208866119385]",3.61289119720459,Y
145,145,OWIJEL_clean,1141.580322265625,1083.61,1.3268521415094945,"[0.21273024380207062, 0.7403819561004639, 1.2102441787719727, 2.63708758354187, 4.153688430786133]",3.892650842666626,N
146,146,XISPUM01_clean,1312.658203125,1574.4,1.1455670772980555,"[0.049131087958812714, 0.22572267055511475, 0.4128875732421875, 1.5870076417922974, 4.321260929107666]",4.2545084953308105,N
147,147,KAVXAI_clean,1050.5318603515625,1741.9,1.006319952381829,"[0.33469462394714355, 1.2035009860992432, 1.8610788583755493, 3.85428524017334, 5.901784420013428]",4.422929763793945,Y
148,148,CUFDUD_clean,2643.37353515625,2522.0,0.934937074230905,"[0.1739485114812851, 0.4557200074195862, 0.6578569412231445, 1.9436208009719849, 6.541568279266357]",9.02333641052246,N
149,149,OJIWEK_clean,452.770263671875,997.854,1.2219804590490937,"[0.5398432016372681, 1.5997469425201416, 2.304835319519043, 3.8259215354919434, 4.695878505706787]",4.062597751617432,Y
150,150,YOYVOZ01_clean,500.560546875,480.249,1.840853035480456,"[0.07356172055006027, 0.5039481520652771, 0.9749120473861694, 3.007774829864502, 4.879887580871582]",3.964247941970825,N
151,151,LIXXEW_clean,437.6529541015625,440.878,1.5942594049547956,"[0.5868673920631409, 1.349841833114624, 1.6739557981491089, 2.248521327972412, 2.998305559158325]",4.334310531616211,Y
152,152,TAGTIH_clean,2722.674560546875,3248.65,0.7357254425488432,"[-0.03985406458377838, 0.09917238354682922, 0.3011591136455536, 2.027496337890625, 6.543859481811523]",5.775176525115967,N
153,153,JOHSIJ_clean,135.7358856201172,518.815,1.6667205178392557,"[0.05201892927289009, 0.17353710532188416, 0.3180680274963379, 1.1161085367202759, 2.9509034156799316]",2.7937629222869877,N
154,154,HOQNOS_clean,90.32677459716795,760.07,1.2011117039180863,"[0.18478012084960938, 0.6570599675178528, 1.005915880203247, 1.8351739645004272, 2.8185343742370605]",2.799488067626953,Y
155,155,VUKSAX_clean,2723.552734375,2647.87,0.6646169476341657,"[0.03762909770011902, 0.11249691247940063, 0.22825443744659424, 1.5482938289642334, 7.576918601989746]",7.595293045043945,N
156,156,TILBIB_clean,184.4789123535156,1014.11,1.7062862087265522,"[0.17346033453941345, 0.5255614519119263, 0.7855992913246155, 1.732983112335205, 2.924874782562256]",2.864744186401367,Y
157,157,KUFBEU_clean,44.43960189819336,292.681,2.0550416718880395,"[0.06757254898548126, 0.33840158581733704, 0.5550687909126282, 1.3768887519836426, 2.865062713623047]",2.812010765075684,N
158,158,GARSUQ_clean,138.9552764892578,464.927,1.6103252254511775,"[0.07252015918493271, 0.3955671489238739, 0.6729041934013367, 1.6885278224945068, 2.428823947906494]",2.201679944992065,N
159,159,CUGYUA_clean,58.51681900024414,125.611,2.601154368063259,"[0.1131308302283287, 0.40766677260398865, 0.7337407469749451, 1.913635492324829, 2.636974573135376]",2.5726993083953857,Y
160,160,OTOVIE_clean,113.65093231201172,483.208,1.378771618846835,"[0.558020830154419, 1.1260173320770264, 1.386310338973999, 1.8397599458694458, 1.8093587160110474]",2.8523552417755127,N
161,161,acscombsci.5b00188_5013797_clean,3258.300048828125,3222.67,0.664989122200814,"[0.039858728647232056, 0.299826979637146, 0.6041781902313232, 2.5052292346954346, 9.981646537780762]",9.59631061553955,Y
162,162,KOSJOT_clean,275.6125183105469,1246.06,1.1812723876508606,"[0.20265014469623566, 0.7556779980659485, 1.137110948562622, 1.908809781074524, 2.379197597503662]",3.1300742626190186,N
163,163,GUHNUU_clean,1245.1798095703125,1800.25,0.946921808645115,"[0.21702365577220917, 0.8798707127571106, 1.4800530672073364, 3.93131160736084, 7.182270526885986]",5.271335601806641,N
164,164,LELMIA_clean,587.9282836914062,781.222,1.441042612207222,"[0.11846300959587097, 0.49188128113746643, 0.7861928939819336, 1.9795863628387451, 4.076749324798584]",3.2425827980041504,N
165,165,c6cc02494g_c6cc02494g3_clean,447.76763916015625,1450.42,1.0303122490161405,"[0.23742453753948212, 1.0991109609603882, 1.6664533615112305, 2.798135995864868, 3.3911640644073486]",3.6694605350494394,N
166,166,LIKDOA_clean,2710.27734375,3545.68,0.5363944525830273,"[0.09960424900054932, 0.2869015038013458, 0.4523465037345886, 1.3468858003616333, 4.470953941345215]",5.627535343170166,N
167,167,XONLES01_clean,2784.135009765625,5441.93,0.3031763388744579,"[0.07404635846614838, 0.3171747326850891, 0.5970252752304077, 2.485327959060669, 7.322551250457764]",7.250730991363525,N
168,168,IKETUN_clean,2163.86328125,2261.23,0.8693164562238714,"[0.15344998240470886, 0.39257892966270447, 0.5898409485816956, 1.6483826637268066, 4.688086032867432]",5.603055000305176,N
169,169,GULBAR_clean,72.71977233886719,217.024,1.4471299466007832,"[0.05798698216676712, 0.2752994894981384, 0.4630606770515442, 1.0929127931594849, 1.9118036031723022]",1.9794121980667116,N
170,170,ZARVIZ_clean,747.8388671875,998.746,1.6069571578457986,"[0.03730414807796478, 0.18404623866081238, 0.3427296280860901, 1.02046799659729, 1.674318790435791]",1.997743010520935,N
171,171,DIHVIB01_clean,2440.778564453125,2124.07,0.8817344858275628,"[0.3382132649421692, 0.5891974568367004, 0.7176880836486816, 1.202690601348877, 4.114586353302002]",4.42931604385376,N
172,172,LABPIQ_clean,249.09510803222656,358.673,2.2335714980584576,"[0.16471633315086365, 0.574581503868103, 0.9311569929122925, 2.2532529830932617, 3.7678165435791016]",3.755641460418701,N
173,173,FOFTOL_clean,952.6654052734376,1114.56,1.1376220035919749,"[0.3414444327354431, 1.1955516338348389, 1.8405026197433472, 3.7475664615631104, 5.379774570465088]",5.309747695922852,Y
174,174,RUHFIL_clean,384.1575927734375,2419.18,0.8828319395775206,"[0.016795650124549866, 0.22465699911117554, 0.4333350658416748, 1.2521741390228271, 2.3654139041900635]",1.705586314201355,N
175,175,jacs.6b09113_ja6b09113_si_002_clean,2361.787109375,3205.78,0.5747615663290376,"[0.0769796222448349, 0.22208133339881897, 0.393612802028656, 1.6555291414260864, 5.733328342437744]",5.260039329528809,N
176,176,AWASOI_clean,36.1766357421875,286.557,2.361682896344093,"[0.1191633939743042, 0.5059665441513062, 0.861819863319397, 2.0734567642211914, 3.358105421066284]",3.2123453617095947,N
177,177,TOBKAY_clean,884.0213623046875,1380.05,1.0893284379858377,"[0.23009298741817474, 1.3519247770309448, 2.1726651191711426, 4.468621253967285, 6.001439094543457]",5.729063510894775,N
178,178,LACNUB_clean,1745.5494384765625,1728.93,0.8640809098186523,"[0.18094494938850403, 0.6062335968017578, 1.0028425455093384, 3.1920061111450195, 7.2989182472229]",5.5026960372924805,N
179,179,YOZKOP_clean,140.6662139892578,480.233,1.233137176088937,"[-0.06698685884475708, -0.12222068756818771, -0.10471437871456146, 0.2014538049697876, 0.5836731195449829]",2.169158458709717,N
180,180,EFEGEC_clean,197.46652221679688,227.151,2.020693513241272,"[0.4706670045852661, 1.606781244277954, 2.2160143852233887, 3.0741288661956787, 3.7131094932556152]",3.776623964309693,N
181,181,OKUSUK_clean,4181.59765625,4957.94,0.3132305136563538,"[0.013467513024806976, 0.11164894700050354, 0.2582116723060608, 1.1124053001403809, 4.721761703491211]",4.802084445953369,N
182,182,jacs.6b08724_ja6b08724_si_015_clean,3652.8798828125,3973.61,0.3528806917766001,"[-0.0005250498652458191, 0.05054374784231186, 0.15038618445396423, 1.2618199586868286, 4.556607246398926]",4.401012420654297,Y
183,183,EMAMOW_clean,178.97940063476562,733.284,1.1183257390032617,"[0.2763587236404419, 0.5575971603393555, 0.6995628476142883, 1.0458799600601196, 1.7090986967086792]",2.342808961868286,N
184,184,ESASAU_clean,51.92192459106445,314.213,1.3771322070053171,"[0.3711375594139099, 0.79443359375, 1.0265438556671143, 1.4263635873794556, 1.7924472093582153]",1.058624267578125,N
185,185,IMAGAG_clean,1600.300537109375,3071.9,0.7096432214168116,"[0.06969080120325089, 0.4023587107658386, 0.8099628686904907, 3.1392664909362793, 8.068412780761719]",6.77872371673584,N
186,186,MAXHOJ02_clean,-11.142538070678713,322.479,2.299974599228818,"[0.17967896163463593, 0.416700154542923, 0.6852225661277771, 1.9932749271392822, 3.2884857654571533]",2.320099115371704,Y
187,187,ACAJIZ_clean,51.1803092956543,648.055,1.3014659606987908,"[0.014266431331634521, 0.1572963297367096, 0.27045267820358276, 0.7700151801109314, 1.7494287490844727]",2.149041652679444,N
188,188,VEXTUO_manual,1781.2645263671875,2352.23,0.7933140720419591,"[-0.018145784735679626, 0.08489730209112167, 0.22930306196212769, 1.3033055067062378, 5.841368198394775]",4.7845001220703125,N
189,189,GARQAU_clean,35.03531265258789,776.077,1.0514294737075096,"[0.6032367944717407, 1.4484890699386597, 1.8222920894622803, 2.2736802101135254, 2.684701442718506]",3.2640600204467773,N
190,190,DUJRAD_clean,436.9362182617188,971.556,1.3753406545273554,"[0.04108519107103348, 0.28190499544143677, 0.5023504495620728, 1.4387705326080322, 2.925410270690918]",3.006237268447876,N
191,191,PIQFIG_clean,659.1361694335938,3301.36,0.6918795466530042,"[-0.0016006305813789368, 0.010370783507823944, 0.05467703565955162, 0.2155138999223709, 1.278653621673584]",0.9658384323120116,N
192,192,NODKIB_clean,237.97789001464844,616.327,1.1745001820339027,"[0.31500375270843506, 0.8951451182365417, 1.1405420303344727, 1.3730412721633911, 2.3052735328674316]",3.607789516448975,Y
193,193,OTEGUR_clean,1257.2725830078125,1061.54,1.3597135944450842,"[0.23707908391952515, 0.6734978556632996, 1.0297908782958984, 2.269974946975708, 3.0298192501068115]",4.357940196990967,N
194,194,APAYUN_clean,1396.3648681640625,1537.93,1.0467018139348088,"[0.24310442805290222, 0.8527234196662903, 1.4888637065887451, 4.365540027618408, 7.317760467529297]",7.525930881500244,N
195,195,POLDUQ_clean,-6.391804218292236,276.59,1.4418247907482775,"[0.03686001896858215, 0.06065460294485092, 0.09614970535039902, 0.5038161277770996, 1.6565771102905273]",0.4584993720054626,N
196,196,RUBLUX_clean,2018.2406005859373,2450.16,0.8398561294747237,"[0.05986250936985016, 0.28633570671081543, 0.5272331833839417, 2.0768563747406006, 6.861077785491943]",7.468832015991211,N
197,197,SOVHOA_clean,457.65179443359375,753.527,1.2074872386109494,"[0.144889697432518, 0.6470378637313843, 1.0475777387619019, 2.438828468322754, 3.738170862197876]",2.250293731689453,N
198,198,HAQRID_clean,427.9961853027344,1613.64,1.011394965747936,"[0.5787016153335571, 1.8647241592407227, 2.6555750370025635, 3.7627508640289307, 4.397805690765381]",5.127771854400635,N
199,199,EKOPEA_clean,590.591796875,1114.89,1.2073997690628453,"[0.2529759705066681, 0.9648145437240601, 1.4981235265731812, 3.1621086597442627, 4.4127726554870605]",4.850313186645508,N
200,200,VOBKAA_clean,722.6646118164062,1064.91,1.2672257060289869,"[0.06909199804067612, 0.34006619453430176, 0.6430157423019409, 2.017183780670166, 4.4249138832092285]",4.111596584320068,N
201,201,XOTZIR_clean,193.3350982666016,488.142,1.3337410101185003,"[0.3742823600769043, 1.0055466890335083, 1.4135888814926147, 2.385040760040283, 3.191558837890625]",2.628526449203491,N
202,202,ZAVPUJ_clean,446.705810546875,994.852,1.298516104473488,"[0.2582505941390991, 0.8946491479873657, 1.4030861854553223, 3.0091187953948975, 4.915532112121582]",4.310302257537842,N
203,203,EZIVAM_clean,409.8826293945313,196.717,1.3680316847899874,"[0.3557888865470886, 0.9909399747848511, 1.465222954750061, 2.9890682697296143, 4.243181228637695]",4.105395793914795,N
204,204,YUXLIN_clean,699.7625732421875,1753.66,0.9788242302980804,"[0.10877685248851776, 0.3702000677585602, 0.6325941681861877, 1.8137919902801514, 3.9599015712738037]",4.637335777282715,N
205,205,JOGHEU_clean,198.7937164306641,773.755,1.0424019939646745,"[0.47074174880981445, 1.5297366380691528, 2.2017104625701904, 3.322594404220581, 4.298627853393555]",1.4896117448806765,N
206,206,UMUBEL_clean,5354.1162109375,4926.04,0.5656740539732001,"[0.01992962136864662, 0.05904792249202728, 0.13517281413078308, 0.9575594663619995, 5.021257400512695]",4.972447395324707,N
207,207,ASIVAB_clean,3276.5791015625,4193.64,0.5382379676943524,"[0.04873951897025108, 0.2132846713066101, 0.4053933024406433, 1.6484581232070923, 5.313199043273926]",6.339273929595947,N
208,208,RIDKOE_charged,52.68185043334961,372.151,1.44650101602241,"[0.07274138927459717, 0.37242141366004944, 0.6521376371383667, 1.759130597114563, 3.0030248165130615]",3.2944138050079346,N
209,209,SESLUZ_clean,132.28848266601562,430.831,2.174995356056616,"[0.04622676596045494, 0.17672359943389893, 0.3378995656967163, 1.279647707939148, 3.221208333969116]",2.671961069107056,N
210,210,JIZJAF_clean,345.28631591796875,978.712,1.0718794382269865,"[0.2627352178096771, 0.769309401512146, 1.052232265472412, 1.717248797416687, 2.6674509048461914]",2.358703374862671,N
211,211,XEVHEN_clean,76.89462280273438,223.454,2.14211651752632,"[0.5646175742149353, 1.097548246383667, 1.2304728031158447, 1.5702345371246338, 2.185131788253784]",0.9747785925865172,Y
212,212,MAHCEG_clean,4296.2685546875,3990.11,0.5311708375360842,"[0.07871636748313904, 0.20267629623413086, 0.3133138418197632, 1.4521331787109375, 6.061832427978516]",5.6324310302734375,N
213,213,INOMOP_clean,591.7265625,939.504,1.10479152765174,"[0.08675297349691391, 0.40541285276412964, 0.6429470777511597, 1.7204395532608032, 3.19785737991333]",3.5184133052825928,N
214,214,OMOWEU_clean,453.4535217285156,1220.61,1.381519379873675,"[0.19186915457248688, 0.7095829248428345, 1.1360843181610107, 2.844698667526245, 4.148892879486084]",4.737607479095459,N
215,215,TONKIR_clean,839.1490478515625,912.185,1.378972949332797,"[0.9487590789794922, 1.6667195558547974, 1.965809941291809, 2.611581325531006, 3.540431022644043]",3.989734649658203,N
216,216,FAMPUH_clean,2421.427490234375,3271.6,0.6725655243472922,"[0.18723061680793762, 0.7915332913398743, 1.3290470838546753, 3.775373935699463, 7.739049434661865]",7.878877639770508,N
217,217,XACSIG_clean,346.1957397460937,616.557,1.1597910416748878,"[0.2925425171852112, 0.8692725896835327, 1.239579677581787, 2.2395501136779785, 2.7724552154541016]",3.311344623565674,N
218,218,WOPSAX02_clean,199.23394775390625,1302.04,1.123075637765881,"[0.28126436471939087, 0.7495901584625244, 0.982236385345459, 1.2296481132507324, 1.1692639589309692]",2.412548303604126,N
219,219,LUDKOM_clean,67.5018310546875,431.45,1.4724528299771629,"[-0.10265722870826721, -0.14093056321144104, -0.1297721266746521, -0.00494921300560236, 0.07296769320964813]",1.4622567892074585,N
220,220,YUZPOA_clean,2973.784912109375,3573.77,0.5978640729691365,"[0.16274502873420715, 0.595748245716095, 1.031296968460083, 2.962636947631836, 6.725087642669678]",8.026456832885742,N
221,221,QADXAX_clean,19.430513381958008,185.745,1.9092600195885068,"[0.1377863883972168, 0.40355998277664185, 0.5073868632316589, 0.7750919461250305, 1.5804263353347778]",1.0646580457687378,N
222,222,KARTAA_clean,195.76373291015625,645.371,1.8921333614210547,"[0.0487329363822937, 0.23301619291305542, 0.46747905015945435, 1.398998737335205, 3.192779541015625]",3.04018497467041,N
223,223,KINNIG_clean,1345.919677734375,2530.95,0.9349859181534512,"[0.15587328374385834, 0.45906883478164673, 0.7769092917442322, 2.7988929748535156, 8.481728553771973]",8.421476364135742,N
224,224,CEXJOF_clean,318.7974853515625,1186.47,1.020852671992838,"[0.16034859418869019, 0.6828131079673767, 1.1591882705688477, 3.0224719047546387, 4.850010871887207]",3.4769535064697266,Y
225,225,HOQMIL_clean,168.34803771972656,834.805,1.134224036496857,"[0.270408034324646, 0.7954345345497131, 1.1232432126998901, 2.0018539428710938, 2.7106471061706543]",2.7024221420288086,N
226,226,IFEPUG08_clean,102.49822235107422,280.52,1.768159885190442,"[0.9127379655838013, 1.3836711645126343, 1.426717758178711, 1.3784432411193848, 1.825129508972168]",2.0340702533721924,Y
227,227,IKETIB_clean,2224.85986328125,2241.37,0.8737650769528552,"[0.14935702085494995, 0.3890542685985565, 0.5810874104499817, 1.594165325164795, 4.849035739898682]",5.497108936309815,N
228,228,BEPREV02_clean,3833.708740234375,2986.17,0.7662727292513289,"[0.09701258689165115, 0.3666504919528961, 0.6325510144233704, 2.3687734603881836, 6.6325883865356445]",6.252648830413818,N
229,229,JOKXEM10_clean,683.4652709960938,300.232,1.5735155281743478,"[0.08800898492336273, 0.3135383129119873, 0.5404828786849976, 1.7358660697937012, 4.176961421966553]",1.7433464527130127,N
230,230,MEFJOY_clean,2536.42041015625,1881.56,0.9781569663017972,"[0.261069118976593, 0.5877078175544739, 0.786081075668335, 1.9839556217193604, 6.948757171630859]",7.457825660705566,N
231,231,OMUHUB_clean,861.5745239257812,708.464,1.3206733739352527,"[0.24526627361774445, 0.9129593372344971, 1.4606287479400635, 3.468580484390259, 5.4618449211120605]",5.429858684539795,N
232,232,IVEHEW_manual,1532.01953125,1903.22,0.8579493189807967,"[0.032340891659259796, 0.3489283621311188, 0.6684017181396484, 2.3010716438293457, 5.3811445236206055]",6.47000789642334,N
233,233,cm303749m_si_001_clean,4999.95947265625,3883.31,0.5561584257178037,"[0.012951619923114777, 0.16674332320690155, 0.33153319358825684, 1.6977978944778442, 7.955199718475342]",7.836016654968262,N
234,234,VIRKIQ_clean,84.17549896240234,549.379,1.5343098416234946,"[0.01867174357175827, 0.13257533311843872, 0.25861620903015137, 0.7519802451133728, 2.03115177154541]",2.818680047988892,N
235,235,BIWSOQ_clean,1544.4859619140625,1731.52,0.990273385709632,"[0.16393837332725525, 0.7192142605781555, 1.3453236818313599, 4.009396553039551, 6.737921714782715]",6.326943874359131,Y
236,236,VAMYIU_clean,2940.59228515625,3349.89,0.7428906123021272,"[0.012051362544298172, 0.13426052033901215, 0.2908160090446472, 1.3002629280090332, 4.519247531890869]",4.45803689956665,N
237,237,CUWYAW_clean,1703.620849609375,1472.86,1.129245839927137,"[0.21629150211811066, 0.7393566966056824, 1.2668601274490356, 3.611690044403076, 6.669958114624023]",6.519015789031982,N
238,238,NAHFIO_clean,132.80455017089844,774.194,1.101330423839339,"[0.013646978884935379, 0.14983394742012024, 0.29217708110809326, 1.3377885818481445, 3.405214548110962]",2.017800092697144,N
239,239,WIVRIE_clean,1060.080810546875,1036.54,1.1600452687693794,"[0.2686804533004761, 1.1940367221832275, 1.9248082637786865, 4.038712501525879, 5.460976600646973]",5.952043056488037,N
240,240,UMODEH03_clean,5685.1259765625,5031.99,0.5100234599146518,"[-0.023457251489162445, 0.01590157300233841, 0.13788272440433502, 1.2309556007385254, 5.382894039154053]",4.9325056076049805,N
241,241,jz4002345_si_004_clean,1163.0201416015625,824.645,1.2165978898109255,"[0.0031711310148239136, 0.17588722705841064, 0.40422874689102173, 2.1014015674591064, 5.485044956207275]",4.579215049743652,N
242,242,HABRAF_manual,4140.54052734375,4825.65,0.3823358364891069,"[0.18484488129615784, 0.4723919630050659, 0.7334156036376953, 1.9655661582946777, 5.0244221687316895]",5.476569652557373,N
243,243,ETIXIQ_clean,2228.11328125,2334.5,0.848387547597151,"[0.11772523820400238, 0.4091552495956421, 0.7230132222175598, 2.726947784423828, 8.166522979736328]",7.217238426208496,N
244,244,ZALGEB_clean,126.64801788330078,612.989,1.816677313703968,"[0.054331421852111816, 0.16474959254264832, 0.28964173793792725, 0.8313677310943604, 1.95518159866333]",2.20447325706482,N
245,245,GUVCOP_clean,1046.0721435546875,928.518,1.3781519558930408,"[0.03155779838562012, 0.29524195194244385, 0.556061327457428, 1.909855842590332, 4.118323802947998]",4.251243591308594,N
246,246,APAYIB_clean,1155.6717529296875,1546.15,1.109400733111553,"[0.3214414119720459, 1.1940903663635254, 1.9621961116790771, 4.738556385040283, 7.314027309417725]",6.573965549468994,N
247,247,QAHDUA_clean,3744.827880859375,4105.4,0.4256175583941948,"[0.03756788372993469, 0.1598130464553833, 0.3113444447517395, 1.5869739055633545, 6.335995197296143]",6.922546863555908,Y
248,248,NODKUN_clean,1459.026611328125,2854.94,0.7647573059614444,"[0.1704775094985962, 0.5225206613540649, 0.9257616996765137, 3.1676981449127197, 7.2884345054626465]",6.896945953369141,N
249,249,BEGDEY_clean,808.687255859375,1266.72,1.1719069611516133,"[1.4167975187301636, 2.720280885696411, 3.3663859367370605, 4.884044647216797, 5.4067912101745605]",4.733705997467041,Y
250,250,GACBIY_clean,1663.3096923828125,1838.71,0.9219748217484708,"[0.3618294596672058, 1.575403094291687, 2.6364316940307617, 6.503056526184082, 8.433436393737793]",6.895101070404053,Y
251,251,ZIVCOY_clean,1955.1507568359373,3832.63,0.5161405219665717,"[0.07371672242879868, 0.31281837821006775, 0.5943170785903931, 1.9646518230438232, 5.462940692901611]",7.080347537994385,Y
252,252,NAWKII_clean,297.7807922363281,1076.32,0.9479382863388962,"[0.21753400564193726, 0.7587079405784607, 1.1666457653045654, 2.619353771209717, 4.037328720092773]",4.11964750289917,N
253,253,BIGZUO_clean,3298.368408203125,4585.26,0.3083026125196693,"[0.03102339431643486, 0.07213369011878967, 0.09742553532123566, 0.4534682035446167, 2.9132978916168213]",3.197047233581543,N
254,254,MEQHUL_clean,121.32403564453124,377.874,2.271197280551858,"[0.0680694729089737, 0.19724716246128082, 0.3210192620754242, 0.9937665462493896, 2.5652658939361572]",3.081284523010254,N
255,255,POKTIU_clean,30.81329917907715,184.745,2.0357707765009327,"[0.06905904412269592, 0.3022177219390869, 0.49714815616607666, 1.2866837978363037, 1.9740123748779297]",1.6163281202316284,N
256,256,HEZPIL01_clean,122.30301666259766,423.686,1.651509596580822,"[0.12142793834209442, 0.2543725073337555, 0.38703083992004395, 1.0631208419799805, 2.5092546939849854]",3.2916815280914307,N
257,257,WANKOO_clean,15.887916564941406,232.83,2.0719575505566485,"[0.059480369091033936, 0.18863490223884583, 0.3023623824119568, 0.9696667790412903, 1.928736925125122]",1.9193490743637085,N
258,258,EWUKEO_clean,2545.806884765625,1804.0,1.043128738361652,"[0.20769141614437103, 0.3849804103374481, 0.4748457074165344, 1.2810218334197998, 5.643935680389404]",4.147971630096436,N
259,259,UTOCAJ_clean,142.53964233398438,1246.8,1.0296761257099296,"[0.34368783235549927, 0.8872777223587036, 1.1832685470581055, 1.9279429912567139, 2.8106963634490967]",3.983039140701294,N
260,260,ACOCOM_clean,3149.66015625,4412.35,0.3499221129281283,"[0.06189080700278282, 0.1834069937467575, 0.3783644437789917, 1.4454047679901123, 6.507482051849365]",6.62196159362793,N
261,261,HEGNEN_clean,25.81251716613769,278.906,1.9223895377905773,"[0.017414916306734085, 0.06526492536067963, 0.1610623151063919, 0.6778693795204163, 1.5507935285568237]",2.579893112182617,N
262,262,UYAQAN_clean,100.92723846435548,569.65,1.131445639728379,"[0.45285916328430176, 1.0492675304412842, 1.322790265083313, 1.8832905292510986, 2.7738819122314453]",2.001760005950928,N
263,263,PENZIS_clean,331.9214782714844,1098.04,1.4816932160953271,"[0.0962679386138916, 0.13899338245391846, 0.14644642174243927, 0.4255013167858124, 2.543722152709961]",2.592898368835449,N
264,264,LABNAG_clean,727.7589721679688,1276.01,1.2791430205864704,"[0.05924319475889206, 0.2956482470035553, 0.5771304965019226, 2.0364859104156494, 4.815399169921875]",4.712366104125977,N
265,265,NEBNOZ_clean,491.7242126464844,943.249,1.13876422800981,"[0.5457516312599182, 1.4584128856658936, 1.9604623317718506, 2.8596673011779785, 3.711347818374634]",3.289737701416016,N
266,266,ATEZIK_clean,3661.21142578125,2987.09,0.7442863904580418,"[0.046350859105587006, 0.25763264298439026, 0.4813517928123474, 1.981455683708191, 7.06397008895874]",7.043972492218018,Y
267,267,LUSQOH_clean,618.707275390625,1526.98,0.8254494422818892,"[0.23889102041721344, 0.8417324423789978, 1.2829749584197998, 2.7288033962249756, 4.342068195343018]",4.341848373413086,Y
268,268,EZIMEG_clean,1980.1627197265625,983.419,1.0719573989343691,"[0.18059977889060974, 0.9156584739685059, 1.6138503551483154, 4.346610069274902, 7.689273834228516]",6.435161113739014,N
269,269,MUWRON_clean,2252.67041015625,2772.66,0.7742675664562763,"[0.30217278003692627, 1.3780238628387451, 2.339956760406494, 5.816011905670166, 10.05455207824707]",9.968324661254885,Y
270,270,QOFLAA_clean,1068.55029296875,2970.04,0.7712160220059701,"[-0.03447461128234863, 0.006476067006587982, 0.013667106628417969, 0.6298449039459229, 2.7837629318237305]",2.7719247341156006,N
271,271,ROLZEZ_clean,1077.15185546875,938.11,1.1041023481541716,"[0.3062959611415863, 1.0034259557724, 1.5425995588302612, 3.40948748588562, 5.449863433837891]",5.329728126525879,N
272,272,XALBOC_clean,370.1390075683594,1553.66,0.8719087477956127,"[0.23805637657642365, 0.7207749485969543, 1.0553942918777466, 1.9436455965042114, 2.843217134475708]",3.152321577072144,N
273,273,UYAMIS_clean,240.3600616455078,924.464,1.3683478324190874,"[0.17819318175315857, 0.6249837279319763, 0.9558885097503662, 2.2073869705200195, 3.5928759574890137]",3.706255674362183,Y
274,274,DUQYEU01_clean,561.4469604492188,1110.47,1.6692719542565666,"[0.04711591824889183, 0.20790284872055054, 0.3656098246574402, 0.8618901968002319, 2.379227638244629]",2.694883346557617,N
275,275,UNIFII_clean,2825.052734375,3590.92,0.5862630178711783,"[-0.07672244310379028, 0.21984094381332397, 0.7199277877807617, 3.939499855041504, 9.544628143310547]",6.485042095184326,N
276,276,QOFDEW_clean,185.5410614013672,637.284,1.320056723159441,"[0.13020828366279602, 0.5378289818763733, 0.9056729078292847, 2.203512668609619, 3.4408297538757324]",3.42990517616272,N
277,277,YAHWAI_clean,594.1197509765625,899.102,1.6500774142855368,"[0.12565232813358307, 0.45649445056915283, 0.8187459707260132, 2.5992159843444824, 5.300024032592773]",4.085460186004639,Y
278,278,ZILBUT_clean,5196.904296875,5069.77,0.3912686301098259,"[-0.00817134976387024, 0.134333997964859, 0.36456918716430664, 1.815082311630249, 6.435089588165283]",6.350303649902344,Y
279,279,WUTCET_clean,517.820068359375,1044.82,1.1198325007297527,"[0.53729248046875, 1.6978445053100586, 2.330087900161743, 3.1830708980560303, 3.8978915214538574]",3.4921834468841557,Y
280,280,TUWFUN_clean,48.88426971435547,501.872,2.0645257118746416,"[0.07908009737730026, 0.2284276783466339, 0.39715057611465454, 1.189388632774353, 2.445096015930176]",2.993170976638794,Y
281,281,IGITOJ_clean,-30.35259437561035,628.129,2.0371523820494444,"[0.04903676360845566, 0.31902989745140076, 0.5791311860084534, 1.9533705711364746, 4.604704856872559]",3.534887790679932,N
282,282,DAFJOM_clean,1494.8343505859375,1412.5,0.983110667683904,"[0.07555889338254929, 0.3577970862388611, 0.6611762046813965, 2.8391919136047363, 7.677769660949707]",7.006126403808594,N
283,283,LAPLOG_clean,790.0960693359375,834.752,1.412979441305963,"[0.4240317940711975, 1.3700002431869507, 1.9556571245193481, 2.8812668323516846, 4.01931619644165]",5.809545040130615,Y
284,284,TONWUO01_clean,68.24192810058594,447.529,1.2094263367123173,"[0.12791191041469574, 0.3538345992565155, 0.5305599570274353, 1.0893172025680542, 2.0974621772766113]",2.092881679534912,N
285,285,AVITUU_clean,1491.6566162109375,2058.65,0.7108886669017004,"[0.18214240670204163, 0.724841296672821, 1.3390320539474487, 4.3108134269714355, 8.344718933105469]",6.648123741149902,N
286,286,UZUTUG_clean,476.4970703125,771.83,2.036542826399733,"[0.10986730456352234, 0.4601261019706726, 0.8262646794319153, 2.276001214981079, 4.068867206573486]",4.329902648925781,Y
287,287,UMODEH15_clean,5447.98583984375,5031.39,0.528252867455016,"[0.048531461507081985, 0.27763304114341736, 0.5548076629638672, 2.0757293701171875, 6.135309219360352]",4.765321254730225,N
288,288,DUNXUH05_clean,633.8262329101562,949.418,1.2261657863289406,"[0.3631438612937927, 1.1811870336532593, 1.7682771682739258, 3.153327465057373, 4.214141368865967]",4.906459808349609,N
289,289,JIZWIA_clean,450.6178283691406,1047.94,1.0417001951221383,"[0.07063762843608856, 0.3607482612133026, 0.6854913234710693, 2.129845142364502, 4.3484883308410645]",3.198736429214477,N
290,290,GIVHIC_clean,52.77202987670898,910.529,1.015229476479655,"[0.18401682376861572, 0.5173050165176392, 0.8545163869857788, 2.307389974594116, 4.407263278961182]",4.133877754211426,N
291,291,HAQJIV_clean,2397.632080078125,2984.02,0.7309732909023057,"[0.29755643010139465, 0.9056546092033386, 1.375806212425232, 2.9967753887176514, 6.968915939331055]",6.253509521484375,N
292,292,PAVMAB_clean,639.1829223632812,479.576,1.3451652622567751,"[0.17443251609802246, 0.6203231811523438, 1.0275400876998901, 2.4764115810394287, 3.87280535697937]",5.251921653747559,N
293,293,cm503311x_alf125K_clean,679.829833984375,1449.28,0.964596415260123,"[0.006689343601465225, 0.2779999077320099, 0.5836243629455566, 2.211594820022583, 4.922369003295898]",4.6223859786987305,N
294,294,GIRYEN_clean,150.11180114746094,96.147,1.4965085770349689,"[0.24647165834903717, 0.7252289652824402, 1.0882550477981567, 2.178561210632324, 2.845616102218628]",2.7618520259857178,N
295,295,YOFXEY_clean,86.79103088378906,15.2893,1.168065745787263,"[0.13786786794662476, 0.46694710850715637, 0.7294399738311768, 1.7731454372406006, 3.3198275566101074]",2.370695114135742,N
296,296,ARADEE_clean,1328.81884765625,1734.32,1.1817535612327037,"[0.12365564703941345, 0.4991101920604706, 0.8740313053131104, 2.885312795639038, 5.731019020080566]",5.526655197143555,N
297,297,OKUTAR_clean,2188.126708984375,3240.77,0.6605635097122056,"[0.131765678524971, 0.5153398513793945, 0.9703587293624878, 3.475447416305542, 8.277225494384766]",8.36789321899414,N
298,298,KIRTUC_clean,105.23252868652344,596.533,1.3323997725994434,"[0.05327281355857849, 0.10969211906194687, 0.17978349328041077, 0.49678486585617065, 2.214043378829956]",2.497936725616455,N
299,299,SISQIW_clean,257.1119384765625,639.497,1.6158357967260684,"[0.108110710978508, 0.5548906326293945, 0.913942813873291, 2.1135480403900146, 3.1954855918884277]",3.670701265335083,N
300,300,WAQFIG_clean,2886.13671875,4002.26,0.6650577958667503,"[0.1239166259765625, 0.3818577229976654, 0.6429106593132019, 2.3752410411834717, 8.062610626220703]",8.3052339553833,N
301,301,BETGEO_clean,222.97848510742188,896.61,1.317669451664282,"[0.08168244361877441, 0.32508066296577454, 0.6611372828483582, 2.421682596206665, 4.035210609436035]",3.216531276702881,N
302,302,cm503311x_aloh150K_clean,1375.9476318359375,1490.3,0.9500912737134548,"[0.1082170233130455, 0.4061700105667114, 0.7351301312446594, 2.5050859451293945, 5.186360836029053]",3.777918815612793,N
303,303,URUVUA_clean,2053.347900390625,1776.46,1.075664509982048,"[0.26837775111198425, 0.6432017683982849, 0.9311482906341553, 2.426452875137329, 5.342000484466553]",6.817543983459473,N
304,304,LABNIO_clean,734.6336059570312,1247.85,1.2760869039249925,"[0.06273114681243896, 0.3304578363895416, 0.6290811896324158, 2.18243408203125, 5.285177707672119]",5.17097806930542,N
305,305,SIPCID_clean,107.61466217041016,325.325,1.4758907736053255,"[0.10160724073648453, 0.3957301378250122, 0.6132328510284424, 1.605459213256836, 4.39445161819458]",3.468083381652832,N
306,306,LOSBOM_clean,2360.91552734375,2836.22,0.7638229602555682,"[0.09814966470003128, 0.5464637279510498, 1.0593302249908447, 3.62842059135437, 8.298086166381836]",9.015239715576172,N
307,307,QIXSOG_clean,2146.17138671875,4644.51,0.6080768260915943,"[0.05653248727321625, 0.1338186413049698, 0.18557389080524445, 0.58675616979599, 3.447873830795288]",3.1924474239349365,N
308,308,ATEZAC_clean,3961.096435546875,3215.92,0.6876254214602237,"[0.058113764971494675, 0.281220018863678, 0.4893585443496704, 1.847873568534851, 6.686281204223633]",7.392058849334717,N
309,309,ic5030058_si_002_clean,474.2556762695313,491.351,2.1684824273993684,"[0.6140660047531128, 0.9193989634513855, 1.220902919769287, 2.858988046646118, 4.394968032836914]",2.185359477996826,N
310,310,WOZWEP_clean,77.42249298095703,494.681,1.5597359283547658,"[0.1985083520412445, 0.32557833194732666, 0.4368442893028259, 0.8734282851219177, 1.2831709384918213]",1.7402268648147583,N
311,311,FIPKOG01_clean,653.4544677734375,899.555,1.0914524190365071,"[0.28592222929000854, 0.8495650291442871, 1.3061470985412598, 3.0912888050079346, 5.306628704071045]",4.460244178771973,N
312,312,cg500192d_si_002_clean,885.64453125,1128.64,1.573450629636128,"[0.3668839931488037, 1.0281895399093628, 1.481785535812378, 2.6468663215637207, 3.3779494762420654]",2.780385971069336,Y
313,313,ATEYUV_clean,2782.1455078125,3090.03,0.7511250963890806,"[0.08940885961055756, 0.4785141050815582, 0.8807360529899597, 3.2890424728393555, 9.004820823669434]",10.67178440093994,N
314,314,VEJHID_clean,2707.138916015625,3187.09,0.6460343511222099,"[0.024295486509799957, 0.13417251408100128, 0.3027508854866028, 2.054764986038208, 7.216978549957275]",7.331155776977539,N
315,315,ORUKET_clean,330.14337158203125,2253.62,0.7608723210031099,"[0.06229854002594948, 0.2655310332775116, 0.5094706416130066, 1.9358617067337036, 4.378264904022217]",4.229850769042969,N
316,316,NOPJOT_clean,942.2045288085938,1993.0,1.0006068944190956,"[0.19497652351856232, 0.8477963209152222, 1.4036012887954712, 3.3232996463775635, 4.91884708404541]",4.444828987121582,N
317,317,AVETAY_clean,513.7491455078125,861.529,1.0137508088672489,"[0.29681095480918884, 1.1202037334442139, 1.857327938079834, 3.9729104042053223, 5.379022598266602]",5.933834075927734,N
318,318,VOZVEN01_clean,396.90130615234375,771.461,1.8973506450757889,"[0.14615106582641602, 0.5261377692222595, 0.9084585905075073, 2.415039300918579, 4.552286148071289]",3.395082473754883,Y
319,319,QONLIQ_clean,1728.3995361328125,2143.69,0.9313192336014636,"[0.0781373381614685, 0.2367875576019287, 0.3990127444267273, 1.5063308477401733, 5.4077534675598145]",4.963939666748047,N
320,320,NUCYER_clean,107.36091613769533,289.68,1.4999657614286923,"[0.3602355718612671, 0.9740170836448669, 1.2901499271392822, 1.8567081689834595, 2.4329237937927246]",2.69507098197937,N
321,321,ROTTOL_clean,427.1792602539063,1251.15,1.016152226329324,"[0.20495590567588806, 0.9051334857940674, 1.47110116481781, 3.1786484718322754, 4.518899917602539]",4.2090044021606445,N
322,322,XUWKEH_clean,269.5405578613281,393.001,1.4776529183439069,"[0.01962745189666748, 0.13447225093841553, 0.25666147470474243, 0.9631842374801636, 2.68192720413208]",1.4070513248443604,N
323,323,KECRAL12_clean,2617.094970703125,2325.82,1.0493653767811737,"[0.05000638961791992, 0.16099292039871216, 0.2543598413467407, 0.8295239806175232, 2.609801769256592]",3.2997031211853027,N
324,324,cg8013317_si_003_clean,468.9148864746094,1205.05,0.9194840141820924,"[0.23854868113994598, 0.8989378809928894, 1.433983325958252, 3.3462696075439453, 5.610182762145996]",4.833282947540283,N
325,325,TETWEW_clean,185.73362731933597,660.967,2.027347978861077,"[0.07398872822523117, 0.1963195949792862, 0.3230823874473572, 1.023423671722412, 2.6485230922698975]",3.2498021125793457,N
326,326,OJUNIS_clean,1763.1083984375,553.135,2.29443488662352,"[0.4213380813598633, 1.3780310153961182, 2.027334690093994, 3.6908819675445557, 6.483546733856201]",4.630285739898682,N
327,327,WOZGUP_clean,1606.362548828125,2245.34,0.6984436168591,"[0.08472447097301483, 0.26651087403297424, 0.4945835471153259, 2.171999454498291, 7.327795028686523]",8.134880065917969,N
328,328,DINNIZ_clean,297.8448791503906,994.432,1.1686912825808895,"[0.1483083963394165, 0.43779924511909485, 0.6309462189674377, 1.1390341520309448, 2.1283628940582275]",2.5530309677124023,N
329,329,WUDYUR_clean,193.61705017089844,259.491,2.398593143697766,"[0.3426244258880615, 0.7354541420936584, 1.023180603981018, 1.9342870712280273, 2.9736015796661377]",2.7218167781829834,Y
330,330,LUMYUP_clean,559.9374389648438,1250.27,1.2923817738198111,"[0.07140504568815231, 0.2106453776359558, 0.3825065493583679, 1.4491755962371826, 4.5556960105896]",4.536083221435547,N
331,331,YEGHEZ_clean,788.94873046875,820.791,1.213552037617439,"[0.1630471646785736, 0.6011247634887695, 0.9955668449401855, 2.686535596847534, 4.167465686798096]",2.417304515838623,Y
332,332,IFEPUG03_clean,87.18309783935547,278.203,1.5997534351314486,"[0.5441603660583496, 1.1573576927185059, 1.4735150337219238, 2.0508906841278076, 2.636895179748535]",2.615706205368042,Y
333,333,FEWQIJ_manual,147.1751708984375,390.0,2.3462461756644397,"[0.24392975866794586, 0.688610851764679, 1.0059808492660522, 2.0833234786987305, 3.37558913230896]",3.383916139602661,N
334,334,XEFKOI_clean,80.54986572265625,301.604,1.201376804911067,"[0.08882524073123932, 0.40750226378440857, 0.7023927569389343, 1.9994232654571533, 3.440882921218872]",2.8600990772247314,N
335,335,DUNXUH13_clean,634.6808471679688,882.528,1.232482687801005,"[0.35434359312057495, 1.1308999061584473, 1.6743323802947998, 2.989898204803467, 4.036370754241943]",4.901700973510742,N
336,336,TOHJIL_clean,55.70804977416992,426.964,2.484831002988208,"[0.03408806025981903, 0.27618101239204407, 0.46315711736679077, 1.3145294189453125, 3.402521848678589]",2.972379446029663,N
337,337,SANHUN_clean,165.12933349609375,652.227,1.598996205384292,"[0.46786367893218994, 1.3205288648605347, 1.755771279335022, 2.6395351886749268, 3.2892396450042725]",3.2323572635650635,N
338,338,ja500330a_si_005_clean,1093.939453125,1198.33,1.348814408287674,"[0.08841738104820251, 0.3792751729488373, 0.6663986444473267, 1.9595482349395752, 4.177245140075684]",3.927518606185913,N
339,339,APAZEY_clean,1645.268798828125,2212.27,0.9717007451349352,"[0.2303972691297531, 0.9031033515930176, 1.573657751083374, 4.4762091636657715, 7.566080093383789]",7.138148784637451,N
340,340,YOYVAL_clean,793.0180053710938,892.062,1.3659489541421048,"[0.09894242882728577, 0.4802713096141815, 0.9072335362434387, 3.0581369400024414, 5.878793716430664]",4.45719051361084,N
341,341,OLANAS_clean,178.82955932617188,976.446,1.2080147626031794,"[0.29217198491096497, 0.8141307830810547, 1.1764545440673828, 2.157947301864624, 2.984389543533325]",2.9143669605255127,N
342,342,FAVKAP_clean,1230.6468505859375,1690.17,1.0919052221530825,"[0.05610964447259903, 0.15355965495109558, 0.24683718383312225, 0.8131941556930542, 3.5341620445251465]",3.345463275909424,N
343,343,IMUTUG_ion_b,2203.984375,1817.51,1.06349048941945,"[0.1397944986820221, 0.3256189525127411, 0.5235763788223267, 1.9566066265106201, 6.572423934936523]",7.015323638916016,N
344,344,GOTDIE_clean,60.35374069213867,90.9096,1.4812534318792026,"[0.2755488157272339, 0.7741302251815796, 1.06324303150177, 1.7567535638809204, 2.541327714920044]",1.8852808475494385,N
345,345,LIQJEC_clean,582.3497314453125,1164.91,1.335875247881046,"[0.07251081615686417, 0.32743582129478455, 0.62611985206604, 2.1641178131103516, 4.7674713134765625]",4.218365669250488,N
346,346,HAPBEI_clean,394.5673828125,1108.04,1.1830951713688227,"[0.08385276049375534, 0.3235626220703125, 0.5293352603912354, 1.4426188468933105, 2.914109945297241]",3.359318256378174,N
347,347,POMSOB_clean,38.76870346069336,839.978,1.1164266639215128,"[0.14043676853179932, 0.6429503560066223, 1.0422067642211914, 2.510279417037964, 4.102879047393799]",3.798936605453491,N
348,348,SOZBIS_clean,5205.39404296875,2320.7,1.0267002525977833,"[-0.07529483735561371, 0.0648445338010788, 0.17452476918697357, 0.8449944853782654, 3.6657285690307617]",4.6328959465026855,N
349,349,COQTEJ_clean,2627.1416015625,3272.18,0.6978048122511272,"[0.06543057411909103, 0.29647013545036316, 0.5582490563392639, 2.3466711044311523, 7.832258224487305]",8.345725059509277,N
350,350,NACZUP_clean,1355.36328125,996.952,1.2353834791332838,"[1.108609676361084, 2.680004119873047, 3.511387348175049, 5.051360130310059, 6.186434268951416]",5.845521450042725,N
351,351,acscombsci.5b00188_5036495_clean,6843.2333984375,6816.17,0.3383862981485231,"[-0.005505695939064026, 0.03528850898146629, 0.06304831057786942, 0.41982799768447876, 2.2323789596557617]",2.276312828063965,N
352,352,KALFEK_clean,1961.8116455078125,1431.66,0.938062958891852,"[0.09551475197076797, 0.410091370344162, 0.6869970560073853, 2.48667573928833, 6.238901615142822]",6.687739372253418,N
353,353,APACAX_clean,657.345703125,883.18,1.007314924253096,"[0.45143526792526245, 1.3774802684783936, 2.1159303188323975, 4.032382965087891, 5.985909938812256]",6.1085309982299805,N
354,354,SALXIP_clean,1058.9527587890625,1374.01,1.0653523222348116,"[0.07763893902301788, 0.2747969627380371, 0.492886483669281, 1.6873342990875244, 3.8645787239074707]",4.753997802734375,N
355,355,NAXLII_clean,36.31399154663086,493.819,1.2305503930990096,"[0.07274258136749268, 0.22166064381599426, 0.38930046558380127, 1.10310697555542, 2.012244462966919]",2.3594789505004883,Y
356,356,LUZJAT_clean,293.2137145996094,1071.69,1.374196635836652,"[0.23740272223949432, 0.5888116359710693, 0.8888826370239258, 2.35288405418396, 3.9955930709838867]",5.173394203186035,N
357,357,UMODEH08_clean,1835.1571044921875,3837.13,0.6479567611526549,"[0.09378790110349655, 0.3993920087814331, 0.810703694820404, 3.778261423110962, 9.297464370727539]",9.334940910339355,N
358,358,YOFGOR_clean,477.56451416015625,665.928,1.3257568210599884,"[0.21792535483837128, 0.7305479049682617, 1.129445195198059, 2.3462367057800293, 3.3118348121643066]",4.126004219055176,N
359,359,QIQTAN_clean,227.03907775878903,607.377,1.2249070536730684,"[0.20440463721752167, 0.7080978751182556, 1.0449937582015991, 1.9586856365203857, 2.8336472511291504]",2.77096962928772,N
360,360,YAVVAV_clean,726.6046142578125,1415.11,1.0698015121282771,"[0.3382396101951599, 1.1712963581085205, 1.7532175779342651, 3.2841713428497314, 4.625805377960205]",4.327188491821289,N
361,361,LOTDIJ_clean,270.6482238769531,876.841,0.9610012609912836,"[0.23845727741718292, 0.6638017892837524, 0.9948838949203491, 2.113982677459717, 3.310969352722168]",3.4245834350585938,N
362,362,TURFAP_clean,352.9535522460937,990.784,1.0547591344782432,"[0.3474266529083252, 0.9694458246231079, 1.3506863117218018, 2.271759510040283, 3.184673547744751]",2.801229953765869,N
363,363,c6dt03852b_c6dt03852b2_clean,1083.4237060546875,2418.56,0.7379725228489776,"[0.15436217188835144, 0.5502798557281494, 0.8495142459869385, 1.9164010286331177, 3.822258710861206]",3.993229150772095,N
364,364,QODHUO09_clean,212.83419799804688,621.083,1.3379157267304147,"[0.144928440451622, 0.5858631134033203, 1.0024513006210327, 2.4667553901672363, 3.714510202407837]",3.8375301361083984,N
365,365,COKMEW_clean,182.6851043701172,1283.86,1.1363925306673903,"[0.25981390476226807, 0.8440828919410706, 1.1557917594909668, 1.4683351516723633, 1.4835578203201294]",2.88784122467041,N
366,366,POYPAW_clean,906.391357421875,1123.09,0.9540877339099202,"[0.15934115648269653, 0.6054271459579468, 1.0393173694610596, 3.034290075302124, 5.818404674530029]",5.014459609985352,N
367,367,WAFKIY_clean,1834.2181396484373,1833.46,0.9767655053918118,"[0.03828221932053566, 0.6115201711654663, 1.2324037551879883, 4.294727802276611, 7.499449253082275]",7.751253128051758,Y
368,368,MUZGAQ_clean,307.48016357421875,434.278,1.8874929685977984,"[0.10766703635454178, 0.41190269589424133, 0.6542223691940308, 1.5631070137023926, 2.9874038696289062]",2.669760227203369,N
369,369,TERFED_clean,471.3689270019531,397.1,1.281772555905771,"[0.1229274794459343, 0.520950436592102, 0.9487429857254028, 2.926440954208374, 4.673306465148926]",4.092780113220215,N
370,370,PUVJOG_clean,461.97216796875,940.287,1.1661137443491243,"[-0.016425475478172302, 0.07122884690761566, 0.20317044854164124, 0.9851789474487305, 2.7201409339904785]",2.920038938522339,N
371,371,XISPEW01_clean,1173.84814453125,1548.23,1.1416048565423904,"[0.05620686709880829, 0.30657288432121277, 0.6247759461402893, 2.5087201595306396, 5.6971869468688965]",4.31229305267334,N
372,372,MIQLII_clean,1184.4735107421875,1205.55,1.2925956479821556,"[0.1301405131816864, 0.3348180651664734, 0.4502566456794739, 1.12062668800354, 4.635448455810547]",5.112060070037842,N
373,373,EYOCOM_clean,1993.689208984375,2336.82,0.9749898327254016,"[0.17284533381462097, 0.575230062007904, 0.9961837530136108, 3.140639066696167, 6.6843791007995605]",7.145280838012695,N
374,374,KUSZED_clean,2641.38037109375,2310.09,1.059651269838818,"[0.05504898726940155, 0.11452256143093109, 0.2071479707956314, 0.8225241899490356, 2.7772200107574463]",3.673050165176392,N
375,375,MALRUM_clean,39.6473388671875,1099.56,0.8158472688423286,"[-0.02643705904483795, 0.3090490400791168, 0.685704231262207, 1.9313563108444214, 4.313493728637695]",4.467668533325195,N
376,376,RAPBOZ_clean,64.87939453125,578.064,1.549289039381927,"[0.03780262544751167, 0.08651405572891235, 0.18289366364479065, 0.5366712212562561, 1.4727439880371094]",1.9852418899536133,N
377,377,XOVPUU_clean,4771.2080078125,5000.62,0.4049543152464179,"[0.016276713460683823, 0.07903514057397842, 0.16936132311820984, 0.7943195104598999, 3.8402228355407715]",3.6633362770080566,N
378,378,SANHIB_clean,70.87770080566406,627.015,1.5913506988495865,"[0.2837331295013428, 0.8842241168022156, 1.2482777833938599, 2.2022578716278076, 2.8662755489349365]",2.6581618785858154,N
379,379,UXOHOG_clean,3297.112060546875,3428.25,0.5785109436369277,"[0.11556824296712875, 0.4502317011356354, 0.7970888614654541, 2.658860445022583, 6.184122085571289]",9.492594718933104,Y
380,380,YIWPAV_clean,2197.050048828125,1435.91,1.2417195125749714,"[0.07398973405361176, 0.2051471471786499, 0.33515697717666626, 1.1706316471099854, 3.2325220108032227]",2.9367098808288574,N
381,381,KONSAJ_clean,297.81256103515625,983.709,1.1047394167852478,"[0.1461954265832901, 0.5530901551246643, 0.9493048787117004, 2.659442663192749, 4.3941521644592285]",3.603520393371582,N
382,382,LATPIG_clean,46.46194839477539,781.365,1.5362019280943475,"[0.08799950778484344, 0.23632201552391052, 0.4683065414428711, 1.8853063583374023, 3.3092763423919678]",2.014732599258423,N
383,383,VIWZOR_clean,1441.4979248046875,1048.38,1.4128214436907385,"[0.08835038542747498, 0.2744026184082031, 0.41577762365341187, 1.2369242906570435, 4.641247749328613]",5.032077312469482,N
384,384,FEHCIG_manual,1653.05908203125,1519.95,0.956748209124539,"[0.24000702798366547, 0.9263986349105835, 1.5239710807800293, 3.7650845050811768, 6.687780380249023]",6.45350980758667,N
385,385,BUWMIR_clean,2047.64306640625,931.541,1.1737659681918953,"[0.05891282856464386, 0.15871161222457886, 0.25013041496276855, 1.1809028387069702, 5.213919639587402]",4.796877384185791,N
386,386,HUCBEN_manual,927.1435546875,657.8,1.128147499076132,"[0.23760971426963806, 0.8864840269088745, 1.4394298791885376, 3.413990020751953, 5.819969654083252]",5.625568389892578,N
387,387,EJESUJ_clean,2234.52392578125,3005.92,0.6223761759309192,"[0.04724551737308502, 0.19508075714111328, 0.31517493724823, 1.3532452583312988, 5.9835429191589355]",5.788894176483154,Y
388,388,RUKHAI_clean,1742.313232421875,2759.52,0.8434930951199735,"[0.4029500484466553, 1.2096861600875854, 1.7929275035858154, 3.5645556449890137, 5.9175262451171875]",7.178292751312256,Y
389,389,ERAMER_clean,2044.88720703125,2967.71,0.6859536453903008,"[0.12188439071178436, 0.4200471043586731, 0.7245821952819824, 2.6855947971343994, 8.376864433288574]",8.364997863769531,N
390,390,GUXZIJ_clean,187.5587310791016,535.061,2.3733569806947963,"[0.06953185796737671, 0.2399955689907074, 0.44017738103866577, 1.2726987600326538, 2.4884536266326904]",2.321152687072754,N
391,391,DOZKIO_clean,1524.4058837890625,1658.14,1.0576550828142337,"[0.12465353310108185, 0.6272944211959839, 1.2034794092178345, 4.163512229919434, 8.140313148498535]",9.162611961364746,N
392,392,QAJJOD_clean,650.0790405273438,1438.34,1.1468374602610008,"[0.16051307320594788, 0.2541913390159607, 0.350399911403656, 0.9218727946281433, 2.041837215423584]",3.418909788131714,N
393,393,ZEVYAC_clean,159.0760955810547,287.49,2.590667505504104,"[0.2834596633911133, 0.8136353492736816, 1.2011206150054932, 2.283566474914551, 3.7249088287353516]",4.288390159606934,Y
394,394,VALXEO_clean,2073.418212890625,1685.43,0.8338371877296854,"[0.23662127554416656, 0.6836358308792114, 0.99990314245224, 2.477705240249634, 6.294886112213135]",5.734719753265381,N
395,395,MUVJAP_clean,213.14537048339844,532.483,1.8815086832767696,"[-0.0010395944118499756, 0.0422191396355629, 0.13136902451515198, 0.5965732336044312, 1.841670274734497]",2.6568615436553955,Y
396,396,ic3019502_si_002_clean,1812.5726318359373,2251.27,0.8171405476756433,"[0.07195565104484558, 0.3139859735965729, 0.6156128644943237, 2.6006088256835938, 7.137368202209473]",5.884314060211182,N
397,397,RIFGAQ_clean,2247.56689453125,2208.27,0.8797172315655829,"[0.5256252884864807, 0.7964931726455688, 0.9117029309272766, 1.4129573106765747, 3.7081544399261475]",4.288156509399414,N
398,398,MUKQUG_clean,2086.9619140625,2312.91,0.8200149627974296,"[0.6589255332946777, 1.9976775646209717, 2.9936776161193848, 5.694509506225586, 7.491253852844238]",8.611912727355957,Y
399,399,XAPCOH_clean,1482.415283203125,1276.09,1.2262620123913148,"[0.04505931958556175, 0.2077147364616394, 0.39834070205688477, 1.7887555360794067, 6.1526618003845215]",5.798332214355469,N
400,400,QUJWEZ_clean,171.7246856689453,1002.36,1.803086058122078,"[0.1433015763759613, 0.6268974542617798, 1.0560225248336792, 2.7962865829467773, 4.994490623474121]",3.288075685501098,Y
401,401,jacs.6b09155_ja6b09155_si_009_clean,1410.3177490234375,1804.43,0.8466808448914356,"[0.27567923069000244, 0.6614553928375244, 1.1137408018112183, 3.634126901626587, 7.42395544052124]",8.068138122558594,N
402,402,jacs.6b06759_ja6b06759_si_003_clean,3013.36376953125,3150.94,0.6679406323787396,"[0.06573651731014252, 0.22687426209449768, 0.41234737634658813, 1.6104353666305542, 5.22300910949707]",5.87508487701416,N
403,403,ULIMIN_clean,66.82584381103516,222.231,1.2692905342619747,"[0.16856271028518677, 0.6584574580192566, 0.9904354214668274, 2.0106494426727295, 2.7916111946105957]",2.083884954452514,N
404,404,FATVOM_clean,-8.920343399047852,291.456,1.5979586348794448,"[0.02643437683582306, 0.2518727779388428, 0.42432165145874023, 0.7054460644721985, 0.9401909708976746]",0.228881686925888,N
405,405,IYUHUG_ion_b,1733.9515380859375,2010.27,0.8940134678181406,"[0.03859637677669525, 0.17544245719909668, 0.32828831672668457, 1.3834967613220215, 4.453660488128662]",3.7110984325408936,N
406,406,GACVIS_clean,731.7736206054688,1643.18,1.1147332807954162,"[0.45128196477890015, 1.1048531532287598, 1.4874842166900635, 2.5504250526428223, 4.296901226043701]",4.650599479675293,N
407,407,XUDPUJ_clean,2334.348388671875,2826.1,0.8778579537040828,"[0.246780663728714, 0.9085571765899658, 1.455532431602478, 3.7748003005981445, 6.483580112457275]",7.401698589324951,N
408,408,COJMOF02_clean,1164.8095703125,1704.7,0.9128767751022762,"[0.27242642641067505, 1.1671310663223267, 1.8799371719360352, 3.9266788959503174, 5.7307305335998535]",5.676817893981934,Y
409,409,JUGQIN_clean,2166.50732421875,1919.37,1.1240803503222176,"[0.07435104250907898, 0.30256491899490356, 0.5845208764076233, 2.321845054626465, 6.0875468254089355]",5.601354122161865,N
410,410,IBOTEY_clean,240.1892547607422,1180.27,0.9814882351664932,"[0.23940475285053253, 0.9480782747268677, 1.5409272909164429, 3.7155070304870605, 5.793184757232666]",3.987970590591431,N
411,411,GUKFEY_clean,1208.4942626953125,1236.68,0.9529969014912976,"[0.09610448777675629, 0.4292483329772949, 0.7977273464202881, 2.7912099361419678, 6.347230434417725]",5.531388282775879,N
412,412,AQUCOG_clean,124.4407730102539,1225.95,1.1997104154955385,"[0.5649334192276001, 1.4245942831039429, 1.7467514276504517, 1.611109733581543, 1.6500883102416992]",1.7913919687271118,N
413,413,EBUQEX_clean,1043.4918212890625,1274.1,0.8906778046772513,"[0.21282631158828735, 0.84172523021698, 1.4115099906921387, 3.9005372524261475, 6.459684371948242]",5.581921100616455,N
414,414,NOSJIQ_charged,96.82268524169922,209.287,2.0918714979340143,"[0.09478714317083359, 0.394012451171875, 0.6116768717765808, 1.372281789779663, 2.260108470916748]",1.9827649593353271,N
415,415,WARFAZ_clean,331.15643310546875,677.714,1.2808816942905068,"[0.18658483028411865, 0.7631245255470276, 1.1669681072235107, 2.164933443069458, 3.150312662124634]",2.643047571182251,N
416,416,XUDYOM_clean,76.22071075439453,557.996,1.631997714406343,"[0.016260426491498947, 0.09634210169315338, 0.17790944874286652, 0.6950610280036926, 1.9705290794372559]",1.494133710861206,N
417,417,DIWMON_clean,1134.5740966796875,1660.36,0.9254183029368952,"[0.08542138338088989, 0.38676372170448303, 0.7028374671936035, 2.4569222927093506, 5.8769636154174805]",5.977511405944824,N
418,418,HUQHEI_clean,1203.322998046875,2436.09,0.7072440214460294,"[0.20625093579292297, 0.8151569962501526, 1.434715986251831, 3.9731125831604004, 6.5201239585876465]",6.217134475708008,N
419,419,WABVIF_clean,825.43359375,1390.55,1.19095181417315,"[0.006621468812227249, 0.06607495993375778, 0.14180713891983032, 0.43437209725379944, 1.8491984605789185]",1.2768505811691284,N
420,420,YAFJEX_clean,2077.010009765625,2785.38,0.8315652795586653,"[0.2971428334712982, 0.9396622180938721, 1.5415843725204468, 4.329966068267822, 9.308478355407715]",9.23426628112793,N
421,421,GUHMIH_clean,2486.28076171875,4983.99,0.4984231302501055,"[0.07697360962629318, 0.23491275310516357, 0.4568803906440735, 2.221529245376587, 8.371973991394043]",6.626566886901856,N
422,422,ja907023c_si_002_clean,2741.4609375,2499.11,0.6607705897148807,"[0.1203479990363121, 0.4290187656879425, 0.71275794506073, 2.3636980056762695, 5.34953498840332]",4.712810516357422,N
423,423,SOKWAS_clean,909.56494140625,725.673,1.896581547953418,"[0.07304656505584717, 0.4577100872993469, 0.8700709939002991, 2.7716169357299805, 4.6980767250061035]",5.036797523498535,N
424,424,ZEXSOM_clean,1217.69287109375,1272.06,1.158522718665709,"[0.3140360414981842, 1.100437879562378, 1.7073849439620972, 3.4094042778015137, 5.277946949005127]",5.667304992675781,Y
425,425,VIRXIF_clean,41.55482864379883,950.759,1.4190086330323088,"[0.050138574093580246, 0.07421524822711945, 0.15737082064151764, 0.5516997575759888, 0.7683007717132568]",1.8002004623413086,N
426,426,ZEDZAL01_clean,3272.552734375,1263.39,1.0318200456027848,"[0.0984518826007843, 0.5007561445236206, 0.9002970457077026, 3.084697723388672, 7.375576019287109]",7.39101505279541,N
427,427,ZEZPIF_clean,861.3778686523438,545.319,1.3357465464301712,"[-0.017827525734901428, 0.20293867588043213, 0.48662298917770386, 2.3228955268859863, 5.780308246612549]",4.373725891113281,N
428,428,ja507269n_si_002_clean,3652.452880859375,4080.82,0.3587480145801764,"[-0.0026879459619522095, 0.06886276602745056, 0.18626651167869568, 1.1947511434555054, 4.569727420806885]",4.304781913757324,N
429,429,EGEJUW_clean,542.5048828125,1206.19,1.0174491717548515,"[0.3135901689529419, 1.0414676666259766, 1.5613160133361816, 3.0243523120880127, 4.539610385894775]",3.687049150466919,Y
430,430,OTODEI_clean,33.65720748901367,468.397,1.1755217820546302,"[0.1923392117023468, 0.6660969853401184, 1.0705543756484985, 2.5083718299865723, 3.898427724838257]",2.779534339904785,N
431,431,TILBIB01_clean,156.7898406982422,1016.75,1.698780475250698,"[0.14327779412269592, 0.47461873292922974, 0.7219942808151245, 1.6616415977478027, 2.9240610599517822]",2.994940280914306,Y
432,432,RASGAT_clean,1327.7835693359375,1676.92,1.5717979075023958,"[0.09976187348365784, 0.36977165937423706, 0.5991166830062866, 1.3368453979492188, 3.2470786571502686]",2.437384366989136,N
433,433,FURRIU_clean,225.85191345214844,1538.09,0.995045411386343,"[0.022235654294490814, 0.18354608118534088, 0.4160345792770386, 1.6532819271087646, 4.071743965148926]",4.195583343505859,N
434,434,UMODEH24_clean,5381.8837890625,5039.62,0.5323641538656655,"[0.053051017224788666, 0.2745412290096283, 0.5361589193344116, 2.043139934539795, 6.335906505584717]",4.627892017364502,N
435,435,DUWFOS_clean,79.43437957763672,243.319,1.5689014272109616,"[0.13867898285388947, 0.46695977449417114, 0.6607314348220825, 1.1315431594848633, 1.6909717321395874]",2.420338630676269,N
436,436,AZAFIS_clean,485.7881774902344,523.66,1.5218961757869367,"[0.0902787521481514, 0.4012700319290161, 0.6373484134674072, 1.7034927606582642, 3.2068698406219482]",3.3423097133636475,N
437,437,ITIPOS_clean,564.2559204101562,1529.43,1.066022638374337,"[0.054292067885398865, 0.3677602708339691, 0.7190272808074951, 2.275601625442505, 3.958322286605835]",2.632490634918213,N
438,438,QESLOQ_clean,405.2377624511719,497.493,2.055614115805969,"[0.04159706085920334, 0.14437563717365265, 0.2896379232406616, 0.8604567646980286, 2.1847991943359375]",1.8116109371185305,N
439,439,BIRMUM_clean,415.3110046386719,332.574,1.2618879984512312,"[0.1978251188993454, 0.5169768333435059, 0.7553833723068237, 1.6398934125900269, 2.3937604427337646]",2.884136199951172,N
440,440,YEFNIG_clean,5122.822265625,2302.21,1.0330034715510834,"[-0.07476061582565308, 0.04661146551370621, 0.14881247282028198, 0.7888297438621521, 3.6416878700256348]",4.6136794090271,N
441,441,TOVHAP_clean,1342.3216552734375,649.843,1.5566567204493031,"[0.460945188999176, 1.4528638124465942, 2.1383867263793945, 3.7677154541015625, 4.518739700317383]",3.66385817527771,N
442,442,IXEJOL_clean,465.6319580078125,446.731,1.809409927400433,"[0.05051831156015396, 0.22772511839866638, 0.4230424165725708, 1.2192431688308716, 2.5621097087860107]",3.22543740272522,N
443,443,PENNIH_clean,382.49462890625,955.987,1.0837975398114503,"[0.3333737850189209, 0.9749215245246887, 1.327984094619751, 1.907904028892517, 2.6997742652893066]",3.397932767868042,Y
444,444,LAPLEW01_clean,631.5055541992188,1376.35,1.0659852379656556,"[0.1841864138841629, 0.6552246809005737, 0.9857925772666931, 2.1406872272491455, 3.430140972137451]",7.618028163909912,Y
445,445,KUTDAG_clean,69.76688385009766,1013.08,1.054430001324957,"[0.459048867225647, 1.035741925239563, 1.3574528694152832, 1.916823387145996, 2.085610866546631]",2.401474952697754,N
446,446,RUZDAS_clean,332.7507629394531,611.518,1.4526429602218878,"[0.04061178117990494, 0.12261727452278137, 0.21936644613742828, 0.5996981263160706, 1.5906425714492798]",2.1262192726135254,N
447,447,BUNLAZ_clean,4583.2861328125,4225.24,0.3307474765598087,"[0.015493754297494888, 0.1385229527950287, 0.25265175104141235, 1.0612897872924805, 4.120585918426514]",5.179733753204346,N
448,448,WASPAK_clean,306.5415344238281,1358.02,0.931042179932437,"[0.09374666213989258, 0.49876633286476135, 0.8939847946166992, 2.872612237930298, 5.627418518066406]",4.612693786621094,N
449,449,OQUXIJ_clean,360.7218933105469,179.944,3.1611515633561305,"[0.005740806460380554, 0.24205738306045532, 0.4950375556945801, 1.4508907794952393, 2.480285167694092]",3.076155662536621,N
450,450,LITCOI_clean,720.7342529296875,1247.66,1.0528464237168853,"[0.1510690450668335, 0.611451268196106, 1.0685181617736816, 3.308966636657715, 6.367504119873047]",5.849767684936523,N
451,451,VUMBOW_clean,130.5498046875,400.71,1.587281541194579,"[0.1312512904405594, 0.47819119691848755, 0.7814094424247742, 1.5209200382232666, 1.7998294830322266]",1.6496796607971191,N
452,452,AWASAU_clean,60.2148551940918,288.792,2.368635512338018,"[0.15972745418548584, 0.6031628251075745, 1.0047495365142822, 2.188990354537964, 3.128249168395996]",3.36139178276062,N
453,453,XENZEX_clean,50.28680038452149,14.2753,3.308301198653755,"[0.39349234104156494, 0.8800339102745056, 1.2439266443252563, 2.414440631866455, 3.0525941848754883]",2.00549840927124,Y
454,454,WILGUV_clean,244.9011688232422,558.832,1.225488548554785,"[0.577450156211853, 1.3367775678634644, 1.7244755029678345, 2.3020389080047607, 2.552354574203491]",3.36672592163086,Y
455,455,QOQWOK01_clean,595.6565551757812,1421.97,0.9354466620089602,"[0.6249791383743286, 1.7154533863067627, 2.2974607944488525, 3.0588059425354004, 3.798875331878662]",3.934528112411499,N
456,456,NEXXIZ_clean,1192.92138671875,2172.15,0.7092759041694437,"[0.23877833783626556, 1.079994559288025, 1.7965948581695557, 3.8866817951202393, 6.020291328430176]",5.666123867034912,N
457,457,AQOLID_clean,466.8204650878906,1006.06,1.159738505221939,"[0.1237020194530487, 0.6853435039520264, 1.2005410194396973, 3.186218738555908, 5.576059341430664]",3.28196120262146,N
458,458,MIMSIM_clean,288.2021789550781,1087.77,1.0179666707976491,"[0.391262948513031, 1.1212643384933472, 1.5657470226287842, 2.4820728302001953, 3.396794080734253]",3.408538818359375,N
459,459,RORTUP_clean,1676.34130859375,1768.24,1.0048299102699934,"[0.08918283134698868, 0.2547675669193268, 0.41090530157089233, 1.4412965774536133, 4.240926742553711]",4.431311130523682,Y
460,460,UDEMEW_manual,1457.995849609375,1934.75,0.6812015123358479,"[0.16654659807682037, 0.5296832323074341, 0.8826026916503906, 2.3131535053253174, 3.9841716289520264]",3.875627279281616,N
461,461,ASINIB_clean,1236.1400146484375,2640.3,0.6660538138833062,"[0.1914595365524292, 0.7876327633857727, 1.3819795846939087, 3.7290122509002686, 6.270203113555908]",5.812920570373535,N
462,462,OTAWIR_clean,1239.847412109375,2560.99,0.7589758567461256,"[0.3250090479850769, 1.2474323511123657, 1.9731205701828003, 4.142529010772705, 5.987176895141602]",6.699294090270996,N
463,463,cm501138g_si_011_clean,2289.00146484375,2178.76,0.8758216665336406,"[0.5283392667770386, 0.7731599807739258, 0.8676577210426331, 1.34165620803833, 3.739849328994751]",4.237029552459717,N
464,464,LAWFUN_clean,-5.904951572418213,775.792,1.217334346399614,"[0.4324588179588318, 1.0360478162765503, 1.2986605167388916, 1.8235840797424316, 2.419997215270996]",2.6238412857055664,N
465,465,FATQID_clean,1977.2330322265625,3567.72,0.6067876666602693,"[-0.004758477210998535, 0.11730413138866425, 0.2898169159889221, 1.3147313594818115, 4.257733345031738]",5.215040683746338,N
466,466,LARXUA_clean,2276.15966796875,4294.47,0.4370344040565547,"[0.10121698677539825, 0.415923148393631, 0.8082835674285889, 3.442230224609375, 9.575170516967773]",7.878910064697266,N
467,467,KEYMUY_clean,544.2349243164062,941.7,1.2065724338335468,"[0.1554938554763794, 0.5869432091712952, 0.9979750514030457, 2.7940261363983154, 4.7501091957092285]",5.341486930847168,N
468,468,EQOCOC01_clean,735.3104858398438,1996.45,0.9632811581762092,"[0.11123725771903992, 0.3541012406349182, 0.5563992857933044, 2.053039073944092, 5.9466094970703125]",3.150454044342041,N
469,469,SEZPOE_clean,241.49874877929688,423.425,1.6692216122017605,"[0.15253618359565735, 0.28345945477485657, 0.33622777462005615, 0.7162014842033386, 2.405057668685913]",2.790333032608032,N
470,470,FAVFUG_clean,451.24127197265625,1550.26,1.0257746210325298,"[0.3644797205924988, 1.0735925436019897, 1.5924900770187378, 3.1425600051879883, 4.557074069976807]",4.250858783721924,N
471,471,c5ce00010f_c5ce00010f2_clean,550.6397094726562,411.0,1.1918141883530462,"[0.1616326868534088, 0.640595555305481, 1.0976862907409668, 3.0453240871429443, 5.13845157623291]",3.6954288482666016,N
472,472,HULCOI_clean,2842.1474609375,3546.03,0.5937958697631546,"[0.12514755129814148, 0.5054135918617249, 0.9029819369316101, 2.886892318725586, 7.109246253967285]",6.474739074707031,N
473,473,TEZKAM_clean,504.2272644042969,903.282,1.1169457428409002,"[0.5897881984710693, 1.6922816038131714, 2.317073345184326, 3.2578418254852295, 3.928741693496704]",4.248603820800781,N
474,474,FURROA_clean,261.751953125,1495.16,1.0007361499658436,"[0.04299198091030121, 0.24920779466629028, 0.4805520176887512, 1.736000657081604, 4.198063850402832]",3.209336757659912,N
475,475,YIWPID_clean,2292.28515625,1305.01,1.274303452301571,"[0.0771978572010994, 0.2187674343585968, 0.3889089822769165, 1.3677550554275513, 4.190744400024414]",2.5959019660949707,N
476,476,GUPCEA_clean,69.43875885009766,1186.38,1.054495547846524,"[0.43260061740875244, 1.1471736431121826, 1.62736976146698, 2.8187811374664307, 4.317685604095459]",2.6641762256622314,Y
477,477,FUVGAG_clean,196.76495361328125,175.145,1.868627233126968,"[0.809934675693512, 1.634690523147583, 1.982150912284851, 2.5439682006835938, 2.826141119003296]",2.12271785736084,N
478,478,XUCSOF_clean,227.6585235595703,317.802,1.603113795669698,"[0.14409103989601135, 0.5423937439918518, 0.8998895287513733, 2.344473123550415, 4.009774208068848]",2.919575929641724,N
479,479,YABHER_clean,2052.87158203125,2459.74,0.6921495312540905,"[0.46201008558273315, 1.1911802291870117, 1.8796532154083252, 4.583351135253906, 7.882879734039307]",8.145155906677246,N
480,480,QOFCIZ_clean,248.89845275878903,634.146,1.3248342047137784,"[0.14243963360786438, 0.5675069093704224, 0.95149165391922, 2.405045509338379, 3.7640864849090576]",3.679388284683228,N
481,481,QOJTUE_clean,692.406494140625,760.911,1.3907103171228743,"[0.2403538078069687, 1.0947376489639282, 1.7481513023376465, 3.60042667388916, 5.267154693603516]",5.331054210662842,N
482,482,XIGHEB_clean,700.3189697265625,1282.98,1.2639498473032678,"[0.09195483475923538, 0.3762989342212677, 0.6875559687614441, 2.235260009765625, 4.782877445220947]",4.081576347351074,N
483,483,AKOBAF_clean,295.6773681640625,588.769,1.150589066013089,"[0.291119247674942, 0.80975741147995, 1.2060128450393677, 2.760486602783203, 4.7675676345825195]",3.772825956344605,N
484,484,JUYJIY_clean,1108.963623046875,1786.36,0.8613678991876094,"[0.10647685825824738, 0.5074423551559448, 0.8901545405387878, 2.740921974182129, 5.454834461212158]",5.769798755645752,N
485,485,TASFAU_clean,860.8535766601562,4387.86,0.5613731945104098,"[0.16393813490867615, 0.5722478032112122, 1.031500220298767, 2.61012601852417, 5.170230865478516]",5.68708086013794,N
486,486,TOFTIT_clean,2966.19580078125,3572.98,0.5983982344780762,"[0.16988873481750488, 0.6115012168884277, 1.0587369203567505, 2.8795199394226074, 6.0957207679748535]",6.3739094734191895,N
487,487,EDUTUS_clean,3546.4150390625,3324.79,0.5803010792142309,"[0.42199885845184326, 1.2587181329727173, 1.8364511728286743, 3.316451072692871, 5.318102836608887]",5.927764892578125,N
488,488,IQOHUT_clean,559.98681640625,1800.9,0.8660395176470804,"[0.24248164892196655, 0.8877379894256592, 1.4381426572799683, 3.0951247215270996, 4.459787845611572]",5.174900054931641,N
489,489,cg401858s_si_002_clean,193.57872009277344,1031.64,1.110635700881342,"[0.11056885123252869, 0.5166406035423279, 0.9129667282104492, 2.7211058139801025, 5.654273509979248]",3.93813681602478,N
490,490,GARMAQ_clean,697.1885986328125,852.21,1.2060881935913188,"[0.2565046548843384, 1.1163744926452637, 1.7198872566223145, 3.2134194374084473, 4.572615623474121]",5.750025749206543,N
491,491,EMUBOF_clean,1738.1683349609375,1286.45,1.1987414827181524,"[0.21295127272605896, 0.5534705519676208, 0.7651438117027283, 2.1531925201416016, 5.146778583526611]",5.506279945373535,N
492,492,HOMXIR_manual,5201.34521484375,4398.33,0.3944593010727297,"[0.023559320718050003, 0.04440813511610031, 0.09131904691457748, 0.6378030180931091, 4.067927837371826]",4.431033134460449,N
493,493,WORLAS_clean,964.819091796875,1872.99,0.9535252133235164,"[0.2922528386116028, 0.954121470451355, 1.5949252843856812, 4.069882392883301, 5.868419647216797]",6.176915168762207,N
494,494,YANBAR03_clean,83.12896728515625,258.626,1.808747027988764,"[0.06096626818180084, 0.17642609775066376, 0.29200756549835205, 0.7489287257194519, 1.351243495941162]",2.270686626434326,N
495,495,cg900153m_si_001_clean,2810.600341796875,3755.37,0.592459562439077,"[0.2032894343137741, 0.6731317043304443, 1.1754562854766846, 3.9172868728637695, 10.628135681152344]",8.616728782653809,N
496,496,NELVAC_clean,120.51232147216795,432.174,1.6531715734837134,"[0.2113059163093567, 0.7464320063591003, 1.1710667610168457, 2.215329170227051, 3.0362253189086914]",3.195856094360352,N
497,497,KAHYID_clean,1630.3739013671875,1743.2,1.111722781288372,"[0.21298187971115112, 0.7004691362380981, 1.0344260931015015, 2.495565414428711, 5.797695636749268]",5.154747009277344,N
498,498,SURDOA_clean,25.61496353149414,274.784,1.2981550197903158,"[0.24519337713718414, 0.6940183639526367, 0.9912645816802979, 1.828615427017212, 2.276801347732544]",1.7118797302246094,N
499,499,REHHIX_clean,907.179931640625,1907.38,1.0181720445881848,"[0.2675551474094391, 1.0075894594192505, 1.6546919345855713, 3.8810455799102783, 5.6252241134643555]",4.784743785858154,Y
500,500,YIWLIZ_clean,2255.3310546875,1394.12,1.2605262415960634,"[0.06693065166473389, 0.19366179406642914, 0.3272387385368347, 1.1872386932373047, 3.673192262649536]",3.1115994453430176,N
501,501,UMESOW_clean,366.7501220703125,731.789,1.569512973677165,"[0.08764787763357162, 0.5340186953544617, 0.9319506287574768, 2.5132439136505127, 4.55265998840332]",4.348907947540283,N
502,502,COXDIE_clean,37.85905838012695,544.895,1.6649428255725665,"[0.07271403074264526, 0.26608362793922424, 0.44878798723220825, 1.0650525093078613, 1.6781260967254639]",1.1475625038146973,Y
503,503,WAHFUJ01_clean,108.9332504272461,441.25,1.2942154583188452,"[0.08396284282207489, 0.412423312664032, 0.6913342475891113, 1.6499438285827637, 2.5484182834625244]",2.837700128555298,N
504,504,VIZSOO_clean,2411.898193359375,2864.77,0.7611493461542885,"[0.04500467702746391, 0.20541612803936005, 0.39002859592437744, 1.3997784852981567, 5.586852550506592]",5.87263822555542,N
505,505,ILIMUN_clean,322.4410400390625,587.165,1.189555793020156,"[0.20506633818149567, 0.7417232990264893, 1.1528223752975464, 2.5479390621185303, 3.841082811355591]",2.5214266777038574,N
506,506,WIKLOT_clean,-12.30274772644043,793.31,1.7284790017633216,"[0.056573204696178436, 0.25172004103660583, 0.4144817590713501, 1.32890784740448, 3.3747801780700684]",3.525146484375,N
507,507,PIBPAS_clean,616.7902221679688,1765.8,0.9052535193014036,"[0.2964719831943512, 0.9129119515419006, 1.4010059833526611, 2.7961738109588623, 3.980163335800171]",4.391623497009277,N
508,508,JAKBOP_clean,1476.88427734375,1893.88,0.8069697684800661,"[0.06895483285188675, 0.1842106580734253, 0.27929699420928955, 0.9037346243858337, 4.254018306732178]",3.261713981628418,N
509,509,QOWQUO_manual,1090.857177734375,2710.45,0.7206591588488811,"[0.0976734384894371, 0.7315443754196167, 1.3818318843841553, 4.2208099365234375, 7.226144790649414]",6.542191028594971,N
510,510,EGIFUV_clean,568.5989990234375,1182.95,1.0454212842209245,"[0.07411269098520279, 0.3402557075023651, 0.6054333448410034, 1.8593608140945435, 3.599489450454712]",3.962001323699951,N
511,511,WOBQEL_clean,1158.3189697265625,1072.97,1.0404138508356708,"[0.1795775592327118, 0.8701691031455994, 1.4915493726730347, 3.828918695449829, 5.6706624031066895]",5.985764026641846,N
512,512,ETEXEI_clean,227.8206329345703,752.682,1.5267163601598384,"[0.0915498435497284, 0.21085315942764282, 0.2253435105085373, 0.4104624390602112, 1.9809128046035767]",2.471940279006958,N
513,513,LIDSEY_clean,762.0497436523438,1640.1,1.0877262631201825,"[0.13649924099445343, 0.8700422048568726, 1.5805933475494385, 4.419595718383789, 6.520380973815918]",6.533817768096924,Y
514,514,BIRGIU_clean,72.60440826416016,785.886,1.3692836782470796,"[0.10398690402507782, 0.2911178469657898, 0.46083444356918335, 1.1936652660369873, 2.205557107925415]",1.8378214836120603,N
515,515,LEZJUW_clean,43.20351791381836,172.757,1.7262856477044757,"[0.2569660544395447, 0.5255815982818604, 0.6862311363220215, 1.0813666582107544, 1.4728471040725708]",1.3759406805038452,N
516,516,ICIVEW_clean,316.8270568847656,793.797,1.6891117159281936,"[0.09303752332925797, 0.1918751299381256, 0.3781684637069702, 1.3500914573669434, 3.1825480461120605]",3.221403121948242,N
517,517,ESUTIX_clean,262.1170654296875,945.069,1.3533848098646712,"[0.2047739028930664, 0.8137313723564148, 1.2236007452011108, 2.037118911743164, 2.5140044689178467]",3.366283416748047,N
518,518,JUMCUR_clean,1681.8834228515625,1453.62,1.0326019296236388,"[0.00209171324968338, 0.030328061431646347, 0.19145701825618744, 1.9465155601501465, 6.274764537811279]",5.605413436889648,N
519,519,WUYWUK_clean,1783.24267578125,2593.66,0.7434042624471052,"[0.06808143109083176, 0.4129977524280548, 0.8258578181266785, 3.01554274559021, 6.035935401916504]",5.653282642364502,N
520,520,YUTDUO_clean,220.1260223388672,895.137,1.394675396837787,"[0.04243818297982216, 0.1818908303976059, 0.3407469391822815, 1.2121564149856567, 3.2836592197418213]",3.0809991359710693,N
521,521,INECIP_clean,1347.8074951171875,1485.79,0.8813097416405375,"[0.1973021924495697, 0.705011248588562, 1.155346393585205, 3.1156561374664307, 5.856411933898926]",5.378569602966309,Y
522,522,VASFED_clean,81.21720886230469,804.906,1.560535513360107,"[0.013376519083976746, 0.34848552942276, 0.7686755657196045, 2.8449227809906006, 5.109088897705078]",3.456923007965088,N
523,523,YIVTII_clean,1399.7318115234375,1267.57,1.151010677468569,"[0.3425050973892212, 1.2774871587753296, 2.007195472717285, 4.12898063659668, 6.0433573722839355]",7.265717029571533,Y
524,524,TEDXOR_clean,50.09967422485352,355.36,1.2485848219829432,"[0.3052533268928528, 0.7975096702575684, 1.094127893447876, 1.6983249187469482, 2.244100570678711]",2.708587884902954,N
525,525,UNECOH_clean,329.0732116699219,1590.51,1.0919570040604814,"[0.35456979274749756, 0.7620322704315186, 1.0621552467346191, 2.30668568611145, 4.5584940910339355]",4.811002254486084,N
526,526,MINVOU01_clean,1496.6527099609375,1317.7,1.051616239162965,"[0.03311038017272949, 0.12853938341140747, 0.2556822597980499, 1.112029790878296, 3.6023356914520264]",3.696080446243286,N
527,527,RAZXIA02_clean,66.37852478027344,636.919,1.5409580645617127,"[0.2167123556137085, 0.5986549854278564, 0.8417962789535522, 1.553406834602356, 2.1153409481048584]",0.9994288086891174,N
528,528,MAWVAK_clean,1007.3262329101562,1409.87,0.993230088585095,"[0.007459849119186401, 0.27406513690948486, 0.6402935981750488, 2.7820396423339844, 5.209369659423828]",4.4612016677856445,N
529,529,GADRAH_clean,671.2188110351562,1159.95,1.1604107224725269,"[0.35694217681884766, 1.017520546913147, 1.4627788066864014, 2.7935636043548584, 4.043174743652344]",4.948104381561279,N
530,530,MOLQEL_clean,1884.14013671875,2434.42,0.9230096762218531,"[0.26525968313217163, 0.8726511001586914, 1.433553695678711, 3.673910140991211, 6.845617294311523]",6.629732131958008,N
531,531,HUGTOT_clean,57.67665100097656,783.899,1.2618956607630727,"[0.17097759246826172, 0.5857737064361572, 0.9578083753585815, 2.508161783218384, 4.90078592300415]",4.0957441329956055,Y
532,532,YAVVID_clean,755.1203002929688,496.796,1.4534703919269298,"[0.1511593759059906, 0.6718796491622925, 1.1697356700897217, 3.1578989028930664, 4.773750305175781]",3.7921392917633057,N
533,533,c6ce00407e_c6ce00407e8_clean,2350.12109375,2344.68,0.8502450191908988,"[0.06070341169834137, 0.267320841550827, 0.514604926109314, 1.8767699003219604, 5.609305381774902]",5.84939432144165,N
534,534,KEDJAG10_clean,386.83099365234375,2019.91,1.0627294534954386,"[-0.007759064435958862, 0.03563454747200012, 0.10587216913700104, 0.322648823261261, 1.0884989500045776]",0.8866748809814453,N
535,535,XALDAS_clean,2261.697998046875,3290.47,0.6507285378698415,"[0.09076302498579025, 0.35362374782562256, 0.6762668490409851, 2.758286952972412, 8.312097549438477]",7.62933349609375,N
536,536,MATPUV_clean,152.63943481445312,1190.56,1.1670691702514169,"[0.20040182769298553, 0.7907503843307495, 1.2781254053115845, 3.0907251834869385, 4.515790939331055]",3.562460422515869,N
537,537,FUVDEH12_clean,70.15089416503906,252.523,1.6628323366472344,"[0.7379631400108337, 1.3274685144424438, 1.514009714126587, 1.6083546876907349, 2.3261663913726807]",1.7500802278518677,Y
538,538,EBOBIJ_clean,613.6416625976562,1482.32,0.9396035633618224,"[0.1892397105693817, 0.8695859909057617, 1.3555737733840942, 2.709909439086914, 4.176281929016113]",4.92833948135376,N
539,539,acs.inorgchem.6b01569_ic6b01569_si_002_clean,141.96481323242188,659.135,1.1132490565705893,"[0.2981017827987671, 0.7791268825531006, 1.0322617292404175, 1.4461113214492798, 1.9913209676742554]",1.846718430519104,N
540,540,TOHYUM_clean,376.7110900878906,957.94,1.2339009639050689,"[0.26014527678489685, 0.9150985479354858, 1.483700156211853, 3.1562294960021973, 4.276551246643066]",4.199154853820801,N
541,541,ZELROZ_manual,4987.6015625,4937.26,0.361955293608146,"[0.021266575902700424, 0.1025943011045456, 0.2092369645833969, 0.901040256023407, 3.979295253753662]",4.225244998931885,N
542,542,JOVXEZ_clean,143.26588439941406,585.863,1.1399243308563871,"[0.029117140918970108, 0.209060400724411, 0.4063277244567871, 1.132182002067566, 1.9741549491882324]",2.293757438659668,N
543,543,TOWMOJ_clean,865.8097534179688,1693.8,1.174432207485684,"[0.26347583532333374, 0.8705058097839355, 1.3381959199905396, 3.075044870376587, 4.5558977127075195]",6.064863681793213,N
544,544,IYOCUW_clean,519.70458984375,1354.74,1.1741585004122044,"[0.097091905772686, 0.3713301420211792, 0.6639271378517151, 2.0624022483825684, 4.072056293487549]",3.402665853500366,Y
545,545,VOCQEJ_clean,97.02753448486328,370.647,1.261988577430555,"[0.39928561449050903, 1.1417934894561768, 1.5085368156433105, 1.9962027072906494, 2.6481192111968994]",2.442779779434204,N
546,546,SOHMIM_clean,1416.6934814453125,1280.58,1.2358298584978642,"[0.06206841766834259, 0.2529621720314026, 0.4775456190109253, 1.897625207901001, 5.5226006507873535]",5.571722507476807,N
547,547,KOFVOS_clean,289.3377380371094,610.124,1.254989691959357,"[0.27447590231895447, 0.7451168894767761, 1.1422861814498901, 2.2432920932769775, 3.009417772293091]",2.890660047531128,N
548,548,QOFPAE_clean,214.4964141845703,452.61,3.4295652756109503,"[0.04244931787252426, 0.24043795466423035, 0.42015862464904785, 1.1804417371749878, 2.936511278152466]",2.9277889728546143,N
549,549,EXAXAE01_clean,1405.7838134765625,1182.79,1.347726808688251,"[0.11243833601474762, 0.29538652300834656, 0.46458446979522705, 1.3386354446411133, 4.502262592315674]",4.511422634124756,N
550,550,UTACOJ_clean,468.9498901367188,1515.05,1.1026966148866504,"[0.07250194996595383, 0.28630340099334717, 0.5270057916641235, 1.6570124626159668, 3.964184284210205]",2.7764556407928467,N
551,551,TATSAK_clean,989.4988403320312,1208.08,1.2352691343848263,"[0.23886747658252716, 1.1001923084259033, 1.7484205961227417, 3.9244022369384766, 5.329511642456055]",5.343581676483154,Y
552,552,PUKVAU_clean,378.7671203613281,895.697,1.0985793740812966,"[0.09672562777996063, 0.4137415587902069, 0.7115647196769714, 1.8185360431671143, 3.572685718536377]",3.458626508712769,N
553,553,WAVRES_clean,1620.28466796875,1577.88,1.025203317041078,"[0.1257603019475937, 0.5475481152534485, 1.0615793466567993, 3.894925117492676, 7.452963352203369]",6.537570476531982,Y
554,554,LUDTUZ_clean,528.4111328125,838.01,1.8695695517552264,"[0.07000618427991867, 0.36745399236679077, 0.7168388366699219, 2.321845531463623, 4.613961696624756]",4.852589130401611,Y
555,555,BIDPOV_clean,3190.50927734375,3687.54,0.6192957330342351,"[0.013750001788139343, 0.08511289209127426, 0.2640468180179596, 1.6056163311004639, 6.657364845275879]",8.667022705078125,Y
556,556,LAPNEY_clean,369.2398681640625,924.247,1.3707754522928832,"[0.4324517846107483, 0.9720432758331299, 1.2141178846359253, 1.546593189239502, 2.4795916080474854]",4.636820316314697,Y
557,557,JADBIC_clean,189.4501037597656,1219.94,1.160117155974702,"[0.17268714308738708, 0.7178218960762024, 1.2283567190170288, 3.1915502548217773, 5.109352111816406]",3.1270997524261475,N
558,558,HOQMIL02_clean,229.9765625,807.864,1.1461591407239755,"[0.09772856533527374, 0.37195587158203125, 0.5935895442962646, 1.5340485572814941, 2.3824706077575684]",2.857523202896118,N
559,559,BADXAI_clean,-1.2104287147521973,220.43,1.7148220260156666,"[0.3198489546775818, 0.8180381655693054, 1.087168574333191, 1.7285856008529663, 1.9985772371292114]",1.9105788469314573,Y
560,560,PODKUQ_clean,3377.90966796875,4753.05,0.425759965157467,"[0.19999368488788605, 0.602489709854126, 0.9803810119628906, 2.7507522106170654, 6.248437881469727]",7.1059417724609375,N
561,561,WAQTEQ_clean,1677.304443359375,2461.2,0.7949475113689194,"[0.1369023472070694, 0.7049172520637512, 1.272056221961975, 3.68656849861145, 5.208716869354248]",5.6342387199401855,N
562,562,DAMRAN_clean,1230.4278564453125,1754.73,0.9157349279965212,"[0.208635151386261, 0.4050547778606415, 0.657340943813324, 2.3260998725891113, 5.0468034744262695]",5.580668449401856,N
563,563,OZUKOL_clean,278.1739501953125,1372.37,1.0750089800127576,"[0.21698760986328125, 0.6355931162834167, 0.8444105386734009, 1.0829017162322998, 1.0138840675354004]",2.1142168045043945,N
564,564,ja506357n_si_002_clean,137.4978790283203,392.426,1.3188978428296667,"[0.2599136233329773, 0.8361621499061584, 1.172766923904419, 1.9389338493347168, 2.795020818710327]",3.1056370735168457,N
565,565,PUKSUL_clean,1474.0260009765625,1362.08,1.570186893488776,"[0.05669146031141281, 0.22378000617027283, 0.3154885172843933, 0.734811007976532, 2.2844951152801514]",2.598063945770264,N
566,566,ATAYAX_clean,2846.427001953125,2732.73,0.7819069261830853,"[0.15355415642261505, 0.7938043475151062, 1.4401885271072388, 4.414653301239014, 8.36859130859375]",8.733190536499023,N
567,567,ja3082523_si_004_clean,2456.93896484375,4200.02,0.495508697106568,"[0.0687028020620346, 0.279269278049469, 0.5004776120185852, 1.9713175296783447, 6.230897426605225]",7.043592929840088,N
568,568,HUZYEI_clean,1676.91845703125,2828.48,0.7111082779649394,"[0.19104939699172974, 0.7773988842964172, 1.2540569305419922, 2.9558022022247314, 5.684906005859375]",5.933859825134277,N
569,569,ARAFOP_clean,883.7608032226562,698.841,1.1687808523440313,"[0.0732899159193039, 0.6000128984451294, 1.158766746520996, 3.4773290157318115, 5.03447961807251]",4.902293205261231,N
570,570,ja4015666_si_005_clean,2819.008056640625,2961.55,0.7234377129331104,"[0.06150132045149803, 0.30095374584198, 0.523036539554596, 1.8246982097625732, 5.828296661376953]",5.331434726715088,Y
571,571,WUNTIJ_clean,588.5938110351562,617.551,1.0968763578473588,"[0.3117457926273346, 1.107704520225525, 1.6851296424865723, 3.388646125793457, 4.869999408721924]",4.682982921600342,N
572,572,SOKWUM_clean,445.6362609863281,1278.41,1.6275923198417894,"[0.09565037488937378, 0.39213550090789795, 0.6626366972923279, 1.8773620128631592, 3.971665382385254]",2.555916309356689,N
573,573,IWIPIO_clean,1895.9974365234373,1778.84,1.1264407001348498,"[0.02213231846690178, 0.12895819544792175, 0.23655596375465393, 0.6675645709037781, 1.880318522453308]",2.252914905548096,N
574,574,IGUCEU_clean,128.6390380859375,183.096,1.719127102146068,"[0.13757750391960144, 0.5560181736946106, 0.8923132419586182, 2.1414971351623535, 3.5787155628204346]",2.9893836975097656,Y
575,575,JOJKUQ_clean,1204.21044921875,2959.72,0.609366903568585,"[-0.013611890375614166, 0.18301698565483093, 0.43917977809906006, 2.060877799987793, 5.001693248748779]",5.735318183898926,N
576,576,KEDJAG06_clean,389.4359436035156,1968.1,1.0680239850750255,"[-0.00911083072423935, 0.03167685493826866, 0.104782834649086, 0.3302065134048462, 1.054517388343811]",0.9368762373924256,N
577,577,COQJID_clean,356.2867431640625,698.663,1.2750949476464617,"[0.36919474601745605, 1.2171621322631836, 1.7900055646896362, 3.01853084564209, 3.7594780921936035]",5.058186531066895,Y
578,578,FUVDEH04_clean,69.78433990478516,241.553,1.73742293803449,"[0.8604821562767029, 1.4137189388275146, 1.5399179458618164, 1.572211503982544, 2.1394107341766357]",1.8307212591171265,Y
579,579,RIWMUH_clean,942.0592041015624,1331.54,0.9824515434633678,"[0.36928611993789673, 0.8716840744018555, 1.181561827659607, 2.004258632659912, 2.9170942306518555]",3.282494068145752,N
580,580,TORKES_clean,736.1862182617188,826.115,1.1435461635352304,"[0.10528180003166199, 0.40698063373565674, 0.7343906760215759, 2.380532741546631, 4.86018705368042]",4.1260247230529785,N
581,581,USORUR_clean,1870.9012451171875,3076.35,0.7772208220275396,"[0.1419461965560913, 0.5258970260620117, 1.0027053356170654, 3.465384006500244, 6.549546718597412]",7.368990898132324,N
582,582,CIWZEP_clean,151.31520080566406,376.188,1.1638913363243126,"[0.12208365648984909, 0.38365817070007324, 0.6279039978981018, 1.7369030714035034, 3.24336838722229]",2.9541432857513428,N
583,583,YIKJOT_clean,1121.2576904296875,1064.39,1.2544356310081903,"[-0.007205501198768616, 0.06108536198735237, 0.11526279151439667, 1.030044674873352, 5.163239479064941]",3.3371036052703857,N
584,584,EYIYES_clean,2087.168212890625,2378.39,0.958950944101957,"[0.1430911272764206, 0.48868533968925476, 0.8804112076759338, 2.986189603805542, 6.674436092376709]",6.825359344482422,N
585,585,ZOZPUB_clean,685.9716186523438,1308.41,1.038253057777192,"[0.1490442007780075, 0.5361553430557251, 0.9103055000305176, 2.396486282348633, 4.098574161529541]",4.129019260406494,N
586,586,EDUVAA_clean,1855.72998046875,3229.27,0.6907715143267283,"[0.06726746261119843, 0.3363228738307953, 0.7588027715682983, 3.5600497722625732, 8.431421279907227]",8.413820266723633,Y
587,587,HOBGOV_clean,99.46945190429688,310.586,1.4637029923853992,"[0.5571745038032532, 1.0688399076461792, 1.174230694770813, 1.2047752141952515, 1.7889714241027832]",1.7490577697753906,N
588,588,YARYUL_clean,2444.967529296875,2412.18,1.0191015380379929,"[0.019512008875608444, 0.13126006722450256, 0.29211151599884033, 0.9963776469230652, 3.011920928955078]",2.94075870513916,N
589,589,NUNPAP_clean,1880.6221923828125,2237.85,0.7946068257041484,"[0.02310098335146904, 0.19476528465747833, 0.3542419672012329, 1.555781602859497, 5.562388896942139]",6.337262153625488,N
590,590,VABJIS_clean,375.5208129882813,289.729,1.373894180520785,"[0.069709412753582, 0.3009031116962433, 0.5004714727401733, 1.7363718748092651, 4.72852087020874]",3.8762645721435542,N
591,591,LAQNOJ_clean,2345.61572265625,2964.37,0.6997154242187388,"[0.28039515018463135, 0.9608569145202637, 1.6205347776412964, 4.614577293395996, 9.500168800354004]",9.039137840270996,Y
592,592,WEYQAU07_clean,1409.9481201171875,830.405,1.1311163849982988,"[0.26037418842315674, 0.7607141733169556, 1.1817147731781006, 2.9819748401641846, 5.209178447723389]",5.694278240203857,N
593,593,NIXGIM_clean,216.56285095214844,466.857,1.1341164645876982,"[0.3889637589454651, 0.8925487995147705, 1.202619194984436, 2.152848720550537, 3.126291275024414]",3.333534002304077,Y
594,594,WIVKOD_clean,71.42596435546875,571.099,2.240531710766655,"[0.03295665234327316, 0.2049362063407898, 0.376819908618927, 1.2492949962615967, 3.3167929649353027]",3.554867744445801,N
595,595,CASWIE_clean,424.0191955566406,1435.98,1.2571323248051935,"[0.0468163825571537, 0.1565830409526825, 0.2671278715133667, 0.9453060626983643, 3.0775387287139893]",2.857180118560791,N
596,596,EZITUE_clean,309.7961120605469,269.589,1.4178473746077724,"[0.3657510280609131, 1.03671133518219, 1.5084465742111206, 2.9391326904296875, 4.5624895095825195]",3.073573350906372,N
597,597,AWIBAL_clean,10.32073974609375,418.926,1.6880650484003883,"[0.160446435213089, 0.4360128939151764, 0.5894140005111694, 1.0488674640655518, 1.6577712297439575]",2.474600553512573,N
598,598,ic501849g_si_002_clean,672.2786254882812,1312.48,1.1302095076916916,"[0.2634838819503784, 0.7416438460350037, 1.1004303693771362, 2.1436240673065186, 3.316270351409912]",3.5960447788238525,N
599,599,QARLON_clean,649.388427734375,1043.35,1.574435887928292,"[0.06963185966014862, 0.29288971424102783, 0.5656251311302185, 2.0602047443389893, 5.102988243103027]",4.859745025634766,Y
600,600,jacs.6b06759_ja6b06759_si_004_clean,2837.29638671875,3767.89,0.5585889197868734,"[-0.009226903319358826, 0.09858129918575287, 0.26882797479629517, 1.456289529800415, 5.404681205749512]",5.840077877044678,N
601,601,COKRUR_clean,1154.4766845703125,1944.05,0.8856752688660584,"[0.15282568335533142, 0.6676767468452454, 1.2073498964309692, 3.8040099143981934, 7.083488464355469]",6.375982761383057,N
602,602,ja203898s_si_004_clean,1582.221435546875,1072.99,0.98063865354558,"[0.2816939949989319, 1.0439540147781372, 1.7063391208648682, 4.122358322143555, 6.305659294128418]",6.95198392868042,N
603,603,HUCXIO_clean,541.972900390625,886.093,1.2775973602853006,"[0.11807079613208771, 0.5226629972457886, 0.9297361373901367, 2.7380990982055664, 4.957726001739502]",4.703169345855713,N
604,604,ZUWXUM_clean,2787.0380859375,2578.87,0.9172532934948529,"[0.16972357034683228, 0.45367902517318726, 0.7008923888206482, 2.2016992568969727, 7.288607597351074]",8.599933624267578,N
605,605,USEVOF_clean,1840.3624267578125,1296.86,1.1980685057534473,"[0.19826149940490723, 0.5026354193687439, 0.6985598206520081, 2.015886068344116, 5.101994037628174]",5.186922550201416,N
606,606,EXUHUC_clean,24.26059913635254,414.703,1.222735262950687,"[0.0032351166009902954, 0.07469722628593445, 0.15850725769996643, 0.6938438415527344, 1.4077684879302979]",1.839481830596924,N
607,607,COXHON_clean,893.24951171875,3407.77,0.6591371066932664,"[-0.03345746546983719, -0.056511007249355316, -0.022783711552619934, 0.1820903867483139, 1.2916624546051025]",1.2253389358520508,N
608,608,FONPUV_clean,50.34090805053711,495.134,1.5426549371987004,"[0.20893964171409607, 0.30744004249572754, 0.3776050806045532, 0.6643179059028625, 0.9398870468139648]",1.2881171703338623,N
609,609,cg901128k_si_004_clean,9.48634147644043,128.487,1.8671947836743792,"[-0.06906700134277344, 0.05179470032453537, 0.24629288911819458, 1.1117223501205444, 1.7992725372314453]",1.5951083898544312,N
610,610,IWAYIO_clean,494.59075927734375,1127.24,1.222194339981139,"[0.03294210135936737, 0.0646347850561142, 0.14379547536373138, 0.5461332201957703, 1.7262532711029053]",1.791616439819336,N
611,611,ZUZZEB_clean,1450.7076416015625,2104.2,0.9031710322531896,"[0.12237763404846191, 0.6259601712226868, 1.1942392587661743, 3.572932481765747, 7.309866905212402]",6.22703218460083,N
612,612,BIFGOO_clean,89.32251739501953,629.025,1.7520469914159855,"[0.045684657990932465, 0.2883480489253998, 0.5079933404922485, 1.3915725946426392, 2.8806755542755127]",3.108996152877808,N
613,613,SAHXAD_clean,1136.951171875,2592.84,0.888823711891646,"[0.11801066994667053, 0.45953840017318726, 0.8330617547035217, 2.6041412353515625, 6.154740333557129]",6.496427059173584,N
614,614,VIYMAT_clean,166.5009765625,887.006,1.467576164417296,"[0.11175379902124405, 0.533608078956604, 0.9083784222602844, 2.55181884765625, 4.480882167816162]",3.585756301879883,N
615,615,BINRUN_clean,1958.0362548828125,3595.39,0.5117500521965118,"[0.2644484043121338, 0.8336803317070007, 1.440338373184204, 4.52203893661499, 8.666513442993164]",8.431037902832031,N
616,616,XAPCOJ07_clean,1267.362548828125,1272.96,1.1113975241084677,"[0.1251828521490097, 0.3756465017795563, 0.6053312420845032, 1.40399169921875, 2.6505286693573]",4.43590784072876,N
617,617,FUTTIZ_clean,2071.8759765625,2680.53,0.737148747401363,"[0.011770922690629959, 0.16669562458992004, 0.34890520572662354, 1.5954614877700806, 4.692255973815918]",6.402215003967285,Y
618,618,WULQUR_clean,1868.696044921875,1710.71,0.9761406624028232,"[0.12900134921073914, 0.39030101895332336, 0.5762931108474731, 1.81917405128479, 5.851438045501709]",6.1737470626831055,N
619,619,CESFIQ_clean,2149.26171875,3270.28,0.6882642607490679,"[0.25158730149269104, 1.1204605102539062, 1.9201840162277222, 4.9061360359191895, 9.10196304321289]",7.7638258934021,Y
620,620,YEMFOM_clean,224.8673858642578,520.373,1.7190319836520984,"[0.08977319300174713, 0.18675139546394348, 0.3235958218574524, 1.144989252090454, 3.919198513031006]",3.031704902648926,N
621,621,OYEWIA_clean,1750.8675537109375,2705.3,0.6779136399834645,"[0.0739871934056282, 0.4937977194786072, 0.9027234315872192, 2.7942965030670166, 5.955206871032715]",5.16038990020752,N
622,622,LOLREL_clean,596.410400390625,881.746,1.3648558989109778,"[0.21098700165748596, 0.9448249936103821, 1.5601392984390259, 3.3174569606781006, 4.866750240325928]",4.714626312255859,N
623,623,GUHPAC_clean,1360.8218994140625,1756.44,0.9729048706183882,"[0.23728108406066895, 0.954462468624115, 1.5571430921554565, 3.884014368057251, 6.604049205780029]",4.5836710929870605,N
624,624,OKUKOW_clean,1986.2908935546875,3056.1,0.7365668188626422,"[0.09755086153745651, 0.4504667818546295, 0.8490985631942749, 2.9215641021728516, 6.393197059631348]",6.004879951477051,N
625,625,VOSTUU_clean,1189.6552734375,1512.25,0.8168142044673444,"[0.3256281018257141, 0.9631395936012268, 1.4864412546157837, 3.3994061946868896, 5.906646251678467]",6.865784645080566,N
626,626,RONSOC_clean,145.60528564453125,1197.44,1.443934820632844,"[0.0347168892621994, 0.13788896799087524, 0.2833315134048462, 1.0254963636398315, 2.673617124557495]",3.214839458465576,N
627,627,VAMQAE_clean,319.72052001953125,849.63,1.381371408126111,"[0.022498399019241333, 0.03774743154644966, 0.05777115374803543, 0.09587761759757996, -0.24931217730045319]",0.9136887788772584,N
628,628,CUFFAL_clean,2670.636962890625,2604.81,0.914086901660048,"[0.15839773416519165, 0.4386618733406067, 0.6640491485595703, 1.9759904146194458, 6.559772491455078]",9.235063552856444,N
629,629,XISDIO_clean,1509.8021240234375,1650.9,1.0752597703470737,"[0.24769733846187592, 1.0053304433822632, 1.656010627746582, 3.87583327293396, 6.0781569480896]",5.803289890289307,Y
630,630,XUFWOM_clean,707.2723999023438,2254.73,0.8133341486497918,"[0.22208461165428162, 0.8019029498100281, 1.3030284643173218, 3.243814706802368, 5.679503917694092]",6.517955780029297,N
631,631,ZOXFEZ_clean,1494.4598388671875,1770.01,0.8643257007125013,"[0.19960422813892365, 0.669004499912262, 1.1836752891540527, 3.75494647026062, 7.855307579040527]",7.052517890930176,N
632,632,VUHNUJ_clean,363.3023681640625,769.615,1.9371675488279767,"[0.14243675768375397, 0.533161997795105, 0.9100041389465332, 2.360858678817749, 4.320661544799805]",4.154332637786865,Y
633,633,VALVIQ_clean,126.99469757080078,563.665,1.820716804195709,"[0.0491950660943985, 0.2735038995742798, 0.4738147258758545, 1.1875524520874023, 2.094576835632324]",1.7610831260681152,N
634,634,LOCZIO_clean,432.3228454589844,925.036,1.0961007915310848,"[0.2149687260389328, 0.7425537109375, 1.157271146774292, 2.7152671813964844, 4.131595134735107]",4.375724792480469,N
635,635,BEXRAY_clean,2367.78564453125,3606.58,0.6393773895694294,"[0.08476641029119492, 0.1749095320701599, 0.22108037769794464, 0.6275193095207214, 3.6520211696624756]",3.0768604278564453,N
636,636,TIKMEH_clean,164.2411651611328,196.208,1.5748784106257172,"[0.3026820123195648, 0.9547268748283386, 1.3663984537124634, 2.3256425857543945, 2.979752540588379]",3.1374239921569824,N
637,637,WAFKEU05_clean,1558.7528076171875,1528.31,1.210269893517928,"[0.015382714569568634, 0.23658165335655212, 0.6674566864967346, 2.9505765438079834, 5.30077600479126]",8.59172534942627,N
638,638,UMIZIB_clean,558.0716552734375,992.15,1.4563696265835435,"[0.2974294424057007, 1.0598361492156982, 1.6122225522994995, 3.0898566246032715, 4.334813594818115]",4.633526802062988,N
639,639,QUTDAM_clean,2508.306884765625,2860.7,0.7543194845001944,"[0.5542308688163757, 1.1298130750656128, 1.5265156030654907, 3.283801555633545, 5.981084823608398]",8.19534969329834,Y
640,640,ZABQIC_ion_b,921.01171875,1903.56,0.7673741557453067,"[0.11051715165376663, 0.4114118218421936, 0.7100661993026733, 2.0089776515960693, 4.376467704772949]",4.406403541564941,N
641,641,EMIFOW_clean,1355.415771484375,1932.23,1.4022264201111585,"[0.06802114844322205, 0.280437707901001, 0.4211640954017639, 1.3868671655654907, 4.362117290496826]",4.016688346862793,N
642,642,HUFHUN_clean,1474.177978515625,2529.41,0.7805830980798765,"[0.05541196092963219, 0.1914498507976532, 0.3388289213180542, 1.7408592700958252, 7.146518707275391]",6.1093831062316895,N
643,643,VAXMUF_clean,185.5563201904297,1136.5,0.9174500659985731,"[0.16872331500053406, 0.5604370832443237, 0.9367300271987915, 2.4793193340301514, 4.380825519561768]",3.823345899581909,N
644,644,YOZCAS_manual,26.56594657897949,830.682,1.2913721127174809,"[0.029327619820833206, 0.15776583552360535, 0.3013725280761719, 1.104738473892212, 2.2857751846313477]",1.9695357084274288,N
645,645,GUPREQ_clean,75.10579681396484,530.782,1.3099896848686985,"[0.2518526613712311, 0.6419038772583008, 0.8848336935043335, 1.6730457544326782, 2.622648239135742]",2.112718343734741,N
646,646,jacs.6b04608_ja6b04608_si_002_clean,4912.71875,4791.45,0.3894334074437695,"[0.06199953705072403, 0.15567561984062195, 0.2602155804634094, 0.8982841968536377, 3.8436872959136963]",4.231418609619141,N
647,647,WIPPIW_clean,527.6827392578125,1273.51,1.1056010400455905,"[0.3610033392906189, 1.1722561120986938, 1.76393461227417, 3.4532432556152344, 5.013864994049072]",4.498767375946045,N
648,648,GAVYAG_clean,409.13372802734375,431.613,1.1877348315298726,"[0.20216064155101776, 0.7050351500511169, 1.064815878868103, 2.1362595558166504, 3.3525376319885254]",4.510456562042236,N
649,649,RUYTUC_clean,353.0551147460937,1126.4,1.1650371446120715,"[0.4769371747970581, 1.303359031677246, 1.7812646627426147, 2.7998545169830322, 3.849168062210083]",3.6160850524902335,N
650,650,SUKKUF_clean,143.37496948242188,159.169,2.472707905369211,"[0.07458873093128204, 0.219436377286911, 0.31779998540878296, 0.8419652581214905, 2.7251973152160645]",2.769364595413208,N
651,651,LAMFOU_clean,613.2284545898438,312.065,1.562407131388943,"[0.08473556488752365, 0.35905322432518005, 0.6203726530075073, 1.980165958404541, 4.262766361236572]",1.8568708896636963,N
652,652,CUWTUL_clean,857.6254272460938,647.629,1.4059776611549828,"[0.07227090001106262, 0.5020365715026855, 0.9024730920791626, 2.864783525466919, 5.098901271820068]",5.499639987945557,N
653,653,acs.inorgchem.6b02413_ic6b02413_si_002_clean,3793.693115234375,2586.73,0.8042751109786368,"[0.0313606858253479, 0.12530839443206787, 0.2032386213541031, 0.9531931281089783, 5.1812896728515625]",4.358555793762207,N
654,654,cg2007167_si_002_clean,260.3502502441406,2393.91,0.8181031926164738,"[0.08899565041065216, 0.3659059703350067, 0.6383358836174011, 2.040261745452881, 4.599807262420654]",3.945380210876465,Y
655,655,HEFFEF_clean,756.6243896484375,870.545,1.171217243117746,"[0.24321261048316956, 0.9255274534225464, 1.4468010663986206, 3.07651424407959, 4.357667446136475]",3.6236495971679688,N
656,656,ZOMNEW_clean,751.27685546875,957.734,1.1582615419309714,"[0.21216484904289246, 0.8238277435302734, 1.3113681077957153, 3.1383721828460693, 4.331141948699951]",4.890193939208984,N
657,657,OQIQOW_clean,261.4706420898437,617.401,1.469533562516473,"[0.06643059849739075, 0.43698254227638245, 0.7327632904052734, 1.6452749967575073, 2.6906096935272217]",2.3997175693511963,N
658,658,GOZNEQ_clean,2222.634765625,1788.51,0.9471910588968612,"[0.025980059057474136, 0.1523863971233368, 0.27173396944999695, 1.115256428718567, 3.9443113803863525]",3.615756273269653,N
659,659,HOHMEX_manual,4933.7939453125,4981.76,0.3158946815228062,"[-0.009575024247169495, 0.010142713785171509, 0.08533086627721786, 0.9015527367591858, 4.110400199890137]",4.058373928070068,N
660,660,ADAVEI_clean,1841.2020263671875,3252.01,0.6562550548319209,"[0.15826630592346191, 0.5570870041847229, 0.9888065457344055, 3.19232177734375, 6.581354141235352]",5.651358127593994,N
661,661,QUNVIG_clean,863.5426025390625,2164.34,0.8547548606799611,"[0.21704430878162384, 0.7832273244857788, 1.2348870038986206, 2.8543708324432373, 4.531123161315918]",4.41253662109375,N
662,662,AXIPEE_clean,1002.5548095703124,634.475,1.6808614036996647,"[0.12170260399580002, 0.48760926723480225, 0.8407880663871765, 2.7012224197387695, 5.71196174621582]",3.698834180831909,N
663,663,QOWRAV11_clean,1164.0052490234375,2732.93,0.7209409713418286,"[0.14408430457115173, 0.728646993637085, 1.3376214504241943, 4.0896477699279785, 7.198336124420166]",6.850380420684815,N
664,664,GUNZIA_clean,430.2234802246094,554.489,1.215281298671996,"[0.16601309180259705, 0.7512503862380981, 1.1990973949432373, 2.5506036281585693, 4.052198886871338]",4.560719966888428,N
665,665,IFEROC_clean,704.3890991210938,1308.88,1.300032849628577,"[0.4335235357284546, 1.5461596250534058, 2.3193633556365967, 4.511796474456787, 7.706391334533691]",9.169240951538086,Y
666,666,NIVZOJ_clean,809.5670776367188,2364.27,0.8367231634594754,"[0.08599770069122314, 0.30475786328315735, 0.5454491376876831, 1.997627854347229, 5.468612194061279]",4.9878764152526855,N
667,667,NANYUX03_clean,999.6075439453124,1477.91,1.0414385749955766,"[0.23202700912952423, 0.5985231995582581, 0.7910217046737671, 1.7823610305786133, 5.72624397277832]",5.97907304763794,N
668,668,OTIBUQ_clean,1451.069091796875,1721.2,0.82050748048109,"[0.14225877821445465, 0.7647431492805481, 1.3751002550125122, 3.9633898735046387, 6.70716667175293]",5.955244064331055,N
669,669,GANBED02_clean,1532.371826171875,1452.63,0.9151962192160692,"[0.04473060742020607, 0.14403152465820312, 0.259971022605896, 1.1113543510437012, 3.8570258617401123]",4.499080181121826,Y
670,670,RIXPIZ_clean,4006.862060546875,3477.69,0.5699437202766009,"[0.04427575320005417, 0.21754774451255798, 0.34629708528518677, 1.1014903783798218, 4.342383861541748]",4.843970775604248,N
671,671,UMODEH_clean,5251.10107421875,5023.53,0.533106709097168,"[0.09740667045116425, 0.26733875274658203, 0.4497554302215576, 1.6439435482025146, 5.927441120147705]",5.691446781158447,N
672,672,AZIVAI_clean,2151.644775390625,3658.36,0.6824040101453004,"[0.04428185895085335, 0.18885114789009094, 0.34639233350753784, 1.887731909751892, 7.848696708679199]",7.483668804168701,N
673,673,EDATOT_clean,344.8824462890625,3394.17,0.6680340827174088,"[-0.012697987258434296, -0.028848186135292053, 0.017521344125270844, 0.21807344257831573, 1.082329273223877]",1.0557259321212769,N
674,674,BINMIW_clean,263.5946350097656,922.091,1.0637117605561857,"[0.5478548407554626, 1.1901401281356812, 1.5423976182937622, 2.4235739707946777, 3.0612339973449707]",2.716549158096313,Y
675,675,LAWHEZ01_clean,98.67498016357422,420.702,1.6580403558719607,"[0.06506219506263733, 0.23839402198791504, 0.3895772099494934, 0.9992396235466003, 1.6868973970413208]",1.7614766359329224,Y
676,676,SALXEL_clean,872.7396240234375,1562.54,0.9545325440368404,"[0.0953749492764473, 0.37845557928085327, 0.635865330696106, 1.7019271850585938, 2.8644816875457764]",4.038251876831055,N
677,677,CUQRUD_clean,605.1271362304688,1990.81,0.986389659854982,"[0.041946686804294586, 0.3645283877849579, 0.7151738405227661, 2.574500322341919, 5.1232404708862305]",5.489774703979492,N
678,678,ja102862j_si_005_clean,2820.0986328125,1991.8,0.8743052179334141,"[0.08345114439725876, 0.2033897340297699, 0.37712305784225464, 1.4024378061294556, 4.85361385345459]",3.765773057937622,N
679,679,OCUVUF_clean,142.77325439453125,503.581,3.13959074993634,"[0.024221669882535934, 0.19615110754966736, 0.36193937063217163, 0.9254832863807678, 1.772680401802063]",2.325493574142456,N
680,680,ESIGES02_clean,440.0012512207031,1137.54,1.2855183393402367,"[0.06507635116577148, 0.36427706480026245, 0.6427233219146729, 1.893271565437317, 3.3787052631378174]",3.2306363582611084,N
681,681,BETGIS_clean,644.5006103515625,673.059,1.3580586911681187,"[0.11295433342456818, 0.6119475364685059, 1.0629184246063232, 2.748094081878662, 4.488203525543213]",5.294986724853516,N
682,682,WUYWOE_clean,1415.6124267578125,2276.73,0.8055196546907654,"[0.11481256783008575, 0.5336443781852722, 1.0074008703231812, 3.3259592056274414, 6.422067642211914]",6.249696731567383,N
683,683,CAVVUS_clean,212.01345825195312,1293.46,1.1069224748633355,"[0.2076629400253296, 0.8355080485343933, 1.2776942253112793, 2.2014284133911133, 3.129807472229004]",3.2928199768066406,N
684,684,XOFGEG_clean,1189.8760986328125,1614.48,0.9972301757718752,"[0.10221117734909058, 0.4821835458278656, 0.9704722762107849, 3.7026073932647705, 7.026402473449707]",5.808928966522217,N
685,685,UMOVOJ_clean,5442.55908203125,5200.46,0.481053731898774,"[-0.016766183078289032, 0.13979721069335938, 0.38987618684768677, 2.061441659927368, 6.658048629760742]",3.780915975570679,N
686,686,REJLOI_clean,81.59014892578125,339.934,1.8204293192911984,"[0.2660152316093445, 0.9075887799263, 1.324992299079895, 2.4137449264526367, 4.427559852600098]",2.53888201713562,Y
687,687,FUNLAD_clean,737.3255004882812,999.414,1.0694872316001682,"[0.5624454617500305, 1.5907723903656006, 2.2291932106018066, 3.724017381668091, 4.550802707672119]",4.467459678649902,N
688,688,WANBIY_clean,64.47380828857422,237.163,3.318490818239447,"[0.021059483289718628, 0.16633343696594238, 0.32915401458740234, 0.8850655555725098, 1.7445569038391113]",2.50661849975586,N
689,689,IMEDOV_clean,440.3845825195313,736.333,1.067732122845832,"[0.28376543521881104, 0.8758978843688965, 1.3176350593566895, 2.793966054916382, 4.328357219696045]",3.718669891357422,N
690,690,YIZJEY_clean,74.14429473876953,368.569,1.3914052658359286,"[0.07891812920570374, 0.3521172106266022, 0.6319244503974915, 1.7200372219085693, 3.3783390522003174]",2.934049606323242,Y
691,691,FOFCIO_clean,259.28729248046875,124.925,1.7439867456798888,"[0.5038828253746033, 0.8888142108917236, 1.129834532737732, 1.784252643585205, 2.5813424587249756]",2.3472468852996826,Y
692,692,REYJEM_clean,2028.0484619140625,2213.08,0.8117021653178144,"[0.15446248650550842, 0.6745122671127319, 1.2226511240005493, 3.852395534515381, 8.75128173828125]",8.818595886230469,N
693,693,VUKSIF_clean,267.603271484375,530.946,1.255660782265796,"[0.12887737154960632, 0.44245854020118713, 0.7038969397544861, 1.679039716720581, 2.7726151943206787]",2.1077311038970947,Y
694,694,cm503311x_alf175K_clean,815.8760375976562,1451.68,0.9624117989166632,"[0.018242210149765015, 0.2569693624973297, 0.5574404001235962, 2.3507165908813477, 5.411559104919434]",4.202784061431885,N
695,695,YATDUV_clean,1876.090087890625,2390.39,0.8901916055569066,"[0.04858046770095825, 0.26288148760795593, 0.46209120750427246, 1.7594997882843018, 4.0582733154296875]",4.259995460510254,N
696,696,OQUGUE_clean,1465.4871826171875,1441.77,1.015086996757862,"[0.11872968077659607, 0.5653858780860901, 1.0578573942184448, 3.6450469493865967, 8.058913230895996]",7.151850700378418,Y
697,697,IWOKUC_clean,169.50453186035156,1070.46,0.9645385297039084,"[0.497078537940979, 1.2072564363479614, 1.602034330368042, 2.425342082977295, 3.1890408992767334]",3.287594795227051,N
698,698,XANZAQ07_clean,757.4137573242188,1557.36,0.9357723796165556,"[-0.049362607300281525, 0.0693817138671875, 0.21962641179561615, 1.352668285369873, 5.163595676422119]",4.069854259490967,Y
699,699,IBEYOE_clean,132.032470703125,437.712,2.3484363410240303,"[0.07344058901071548, 0.20623590052127838, 0.3274471163749695, 0.990756630897522, 2.3281357288360596]",3.2290847301483154,N
700,700,HUQGOR_clean,1199.928955078125,2460.21,0.7029514124626226,"[0.2477082759141922, 0.919576108455658, 1.5363445281982422, 3.8656744956970215, 6.122455596923828]",6.475406169891357,N
701,701,MAKGAJ_clean,285.5137023925781,1049.68,1.3195178301090256,"[0.35810911655426025, 1.1235883235931396, 1.6201083660125732, 2.7957637310028076, 3.5903210639953613]",3.732619524002075,N
702,702,VIWMIZ_clean,663.4383544921875,1705.68,0.901727865815904,"[0.16967713832855225, 0.5822187662124634, 0.9780861139297485, 3.0234363079071045, 6.9825239181518555]",5.630336284637451,N
703,703,QOWRAV07_clean,1147.90576171875,2741.52,0.7182185285868657,"[0.18997806310653687, 0.8840246796607971, 1.5352727174758911, 4.29124116897583, 7.4908976554870605]",6.832333087921143,N
704,704,QAHDOU_clean,3635.845703125,3928.65,0.438823600994508,"[0.038110069930553436, 0.19713807106018066, 0.39229685068130493, 1.8235057592391968, 5.715554714202881]",7.19977617263794,N
705,705,XANMUX07_clean,665.98828125,1130.06,1.1287210527236782,"[0.026805344969034195, 0.2052496373653412, 0.42961692810058594, 1.736558198928833, 4.750901699066162]",3.6217446327209473,Y
706,706,VOZVIR01_clean,685.991455078125,1136.32,1.3461167444563948,"[0.07586635649204254, 0.34089162945747375, 0.6480355858802795, 2.1452465057373047, 4.83229923248291]",3.995984077453613,N
707,707,OMUSAS_clean,1784.0712890625,3832.54,0.3180204022454796,"[0.06232062727212906, 0.29041993618011475, 0.5363021492958069, 2.006864309310913, 6.035449504852295]",5.746979236602783,N
708,708,VURNED01_clean,1779.081787109375,1786.33,0.9879465787150592,"[0.16221800446510315, 0.9351941347122192, 1.714148759841919, 5.145421504974365, 7.3536272048950195]",7.5545477867126465,Y
709,709,COKPID_clean,193.97998046875,1279.84,1.1377136156722278,"[0.1284332424402237, 0.3536001145839691, 0.527155339717865, 0.8452357053756714, 0.9895911812782288]",1.9212539196014404,N
710,710,CIXBUH_clean,1479.93359375,1281.89,1.2269859315018268,"[0.03493070602416992, 0.20216059684753418, 0.40707510709762573, 1.8779135942459106, 6.142202854156494]",5.706231594085693,N
711,711,QONLEM_clean,1630.182861328125,2139.28,0.9364021086241684,"[0.06743332743644714, 0.19380077719688416, 0.3364637494087219, 1.4527047872543335, 5.680751800537109]",4.798850536346436,N
712,712,GIJXAA_clean,873.1099853515625,1619.36,0.990439872733914,"[0.3485051989555359, 1.4009701013565063, 2.221250295639038, 4.575984001159668, 6.286378860473633]",5.849911689758301,Y
713,713,NAJTEA_clean,1122.53369140625,1328.38,1.225842595027573,"[0.3398217558860779, 1.2932703495025635, 2.0849905014038086, 4.594295501708984, 6.839357852935791]",6.241978168487549,N
714,714,HUQHUY_clean,1411.4310302734375,2817.32,0.6199627358591666,"[0.2784324288368225, 1.0161399841308594, 1.6836808919906616, 4.064913749694824, 6.483360767364502]",6.472673416137695,N
715,715,QUSSOO_clean,82.91126251220703,88.8,1.575864392939066,"[0.3370113968849182, 0.8157115578651428, 1.0723742246627808, 1.5946991443634033, 1.9366973638534546]",2.362555980682373,Y
716,716,XIHSAJ01_clean,466.6607055664063,1205.24,1.0305244806087757,"[0.26170819997787476, 0.9099034667015076, 1.4168586730957031, 2.7906343936920166, 3.834678888320923]",3.8099381923675537,N
717,717,LAJLIT_charged,54.14200973510742,1044.11,1.003361911779753,"[0.06496024131774902, 0.3306303024291992, 0.5435230135917664, 1.4580237865447998, 2.93914794921875]",2.452118396759033,N
718,718,JOFKIA01_clean,56.77788543701172,582.352,1.5896768083085864,"[0.09405553340911865, 0.2213440239429474, 0.29936614632606506, 0.664348840713501, 0.8051657676696777]",1.1068637371063232,N
719,719,IYUQID_clean,1706.69140625,2183.5,0.5616042161349616,"[0.0788855254650116, 0.1641029417514801, 0.23191587626934052, 1.0687209367752075, 4.650368690490723]",5.468764305114746,N
720,720,c5cp03920g_c5cp03920g2_clean,1268.960693359375,813.14,1.2210232680349564,"[0.003950566053390503, 0.18890194594860077, 0.40389418601989746, 1.8213943243026733, 5.184300422668457]",4.69383716583252,N
721,721,OBAFOP_clean,34.2651481628418,278.336,2.415454998623316,"[0.11521552503108978, 0.4443545341491699, 0.7583013772964478, 1.8505276441574097, 3.168797016143799]",3.0566768646240234,N
722,722,BINDAF_manual,3042.01416015625,3438.3,0.6005895141200855,"[0.07232169806957245, 0.3322067856788635, 0.6121342778205872, 2.26739764213562, 5.9657745361328125]",5.224166393280029,N
723,723,RANVUA_clean,1360.681640625,1361.42,0.8514111531081973,"[0.09059710800647736, 0.3684135377407074, 0.645275354385376, 1.8415586948394775, 3.567964792251587]",5.532436847686768,Y
724,724,ic502488c_si_002_clean,741.4332275390625,930.764,1.2297502234505648,"[0.4077804684638977, 1.0032347440719604, 1.393112301826477, 2.413539171218872, 3.10555100440979]",3.194661855697632,Y
725,725,VAHTUW_clean,386.9058227539063,877.562,1.0920424414910916,"[0.21229387819766998, 0.7563033699989319, 1.174302577972412, 2.7276687622070312, 3.992755174636841]",3.419304370880127,N
726,726,FUVDEH03_clean,81.89466094970703,250.833,1.6755244613836655,"[0.794797956943512, 1.0292253494262695, 1.0830206871032715, 1.484561562538147, 2.125948667526245]",2.199835062026977,Y
727,727,AGOFEJ_clean,1628.2442626953125,3254.83,0.5836660943402358,"[0.11243553459644318, 0.38538625836372375, 0.6925628185272217, 2.5238075256347656, 6.25593900680542]",6.186812400817871,N
728,728,UMOBEF07_clean,1297.780517578125,2842.18,0.7179385690884249,"[0.11438163369894028, 0.5985041260719299, 1.1685289144515991, 3.7340047359466553, 6.2900390625]",5.386324405670166,N
729,729,KEDJAG01_clean,387.0528259277344,2020.09,1.0627294534954386,"[-0.007780149579048157, 0.035621821880340576, 0.1058618575334549, 0.32247689366340637, 1.0867317914962769]",0.8858416676521301,N
730,730,EMAMUC_clean,76.25430297851562,516.587,1.2227087970976915,"[0.3379378914833069, 0.8849493861198425, 1.1595183610916138, 1.3823689222335815, 1.5432970523834229]",1.5735270977020264,N
731,731,HOVGIK_clean,811.614990234375,874.203,1.1287195888126682,"[0.24177594482898712, 0.8579500317573547, 1.3609099388122559, 3.1752281188964844, 5.149418830871582]",4.523204803466797,N
732,732,NUCCEV_clean,105.21721649169922,1037.63,1.0046327720699622,"[0.3685159683227539, 1.0617512464523315, 1.5373058319091797, 2.6727592945098877, 3.481935739517212]",3.6241936683654794,N
733,733,QIYDAF_clean,2847.18212890625,4390.55,0.4031463695250525,"[0.0971774235367775, 0.41725972294807434, 0.7307334542274475, 2.5030558109283447, 7.721029758453369]",7.109248161315918,N
734,734,ja4015666_si_002_clean,2433.706787109375,3012.56,0.7115022461493021,"[0.05280149728059769, 0.29448938369750977, 0.5190674066543579, 1.7469720840454102, 5.465609073638916]",5.518540859222412,N
735,735,LATCAN_clean,4519.27734375,4579.13,0.3803459455460538,"[0.06316320598125458, 0.21953484416007996, 0.3625338673591614, 1.3546274900436401, 5.09552001953125]",4.587637901306152,N
736,736,TACWUS_clean,1866.0809326171875,3369.73,0.6670329869916606,"[0.17003487050533295, 0.438175767660141, 0.7909237146377563, 3.138005256652832, 7.416421890258789]",8.297231674194336,N
737,737,JORBAV_clean,584.2022094726562,489.009,1.724153602687559,"[0.03171396255493164, 0.12116570770740509, 0.2493644505739212, 0.6433049440383911, 1.7570266723632812]",1.4782681465148926,N
738,738,AHEQAH_clean,2578.574951171875,2943.94,0.7592781890856969,"[0.03911597654223442, 0.37201380729675293, 0.7153772115707397, 2.525794744491577, 6.0870513916015625]",6.01938533782959,N
739,739,ETUXEW_clean,257.90777587890625,260.038,1.7677753763343915,"[0.13338470458984375, 0.2155214250087738, 0.23833225667476654, 0.7702673673629761, 3.3439199924468994]",2.814596176147461,N
740,740,SATROV_clean,359.19659423828125,996.312,1.6259907562420008,"[0.07677453756332397, 0.28974851965904236, 0.4941142797470093, 1.0644198656082153, 2.269232988357544]",2.3775436878204346,N
741,741,PIYZED01_clean,5206.48486328125,2266.53,1.0447764099612764,"[-0.06444890797138214, 0.07757484912872314, 0.1835068315267563, 0.8131500482559204, 3.35137939453125]",4.715919017791748,N
742,742,YOYQAG_clean,480.0418701171875,695.697,1.117882127546023,"[0.38348740339279175, 1.2445334196090698, 1.7938508987426758, 3.201685667037964, 4.3983378410339355]",4.186644554138184,N
743,743,QALHIX_clean,2012.9805908203125,2718.13,0.7404677432322624,"[0.1322459876537323, 0.41715240478515625, 0.7171334028244019, 2.9745967388153076, 8.583871841430664]",9.476861000061035,N
744,744,YAVZAX_clean,88.97274017333984,667.455,1.5096119404017416,"[0.019055645912885666, 0.11703435331583023, 0.2192799597978592, 1.01255202293396, 2.508812665939331]",1.803040862083435,N
745,745,BEXVIL_clean,2194.267333984375,2587.38,0.8851859700621142,"[0.15472158789634705, 0.4923546016216278, 0.7818647027015686, 2.689601182937622, 8.349552154541016]",9.209001541137695,Y
746,746,BEVWAB_clean,108.11617279052734,1214.04,1.1359768356074391,"[0.26118695735931396, 0.8723414540290833, 1.2531367540359497, 2.1095094680786133, 2.3224925994873047]",2.565176248550415,Y
747,747,XUJPOI_clean,521.30810546875,715.146,1.2372893828122915,"[0.28383153676986694, 0.9130691885948181, 1.3523130416870117, 2.553379535675049, 3.508866786956787]",3.949689149856568,N
748,748,VATYOF_clean,347.4527893066406,1100.52,1.538176494206544,"[0.04928731918334961, 0.24557217955589294, 0.46196824312210083, 1.208528757095337, 2.8632500171661377]",2.758655548095703,N
749,749,VUMYUZ_clean,186.7084197998047,572.854,1.659404499140902,"[0.1345011591911316, 0.44396206736564636, 0.7081154584884644, 1.865525245666504, 3.370866298675537]",3.065656900405884,N
750,750,NASRIL_clean,2148.43212890625,2662.83,0.8517886535269621,"[0.22152698040008545, 0.6341983675956726, 1.0675530433654785, 3.867213487625122, 8.622137069702148]",5.348177433013916,N
751,751,WOHQAN_clean,4.523733615875244,546.233,1.526314602788368,"[0.058234803378582, 0.17345860600471497, 0.3328351378440857, 0.8380218148231506, 1.3101871013641357]",0.4878963530063629,N
752,752,ROCZEQ_clean,1652.3583984375,1872.92,1.1140722920897856,"[0.053423549979925156, 0.31349581480026245, 0.582716166973114, 2.178420305252075, 5.563140392303467]",5.658588409423828,N
753,753,NIKKIC_clean,346.2332458496094,744.937,1.246108175714948,"[0.26683682203292847, 0.7354608178138733, 1.06962251663208, 2.2333598136901855, 3.3976755142211914]",2.9181151390075684,N
754,754,MODNOI_ion_b,333.8567810058594,364.445,1.5969057388906642,"[0.08996694535017014, 0.2981712520122528, 0.5442445278167725, 1.965351939201355, 4.536308765411377]",3.3636293411254883,N
755,755,FUVBOP_clean,1788.005859375,1810.07,0.9504004429720612,"[0.3555445671081543, 0.7021217346191406, 0.9032790064811707, 1.8052536249160767, 5.015658378601074]",4.988702774047852,Y
756,756,VUQKAU01_clean,964.328369140625,638.296,1.0462436170192058,"[0.18553823232650757, 0.8346558213233948, 1.3888576030731201, 3.040639638900757, 4.687368869781494]",5.008586883544922,N
757,757,cm500700z_si_003_clean,671.6083984375,1624.35,1.056553009116134,"[0.12275615334510803, 0.5037159323692322, 0.8705756068229675, 2.432720422744751, 4.735708236694336]",3.2814526557922363,N
758,758,WEBKEV_clean,2102.050048828125,2445.45,0.9921477769969708,"[0.12930679321289062, 0.39977380633354187, 0.6805421710014343, 2.582202672958374, 6.769735336303711]",7.089593887329102,Y
759,759,RAJFEQ_clean,210.41696166992188,716.68,1.4689877312409636,"[0.2892090678215027, 0.8045730590820312, 1.0847563743591309, 1.3504960536956787, 1.448725700378418]",1.9349887371063232,N
760,760,LACZEX_clean,1518.2344970703125,2710.89,0.7063512070618614,"[0.08546231687068939, 0.5461323261260986, 1.0837801694869995, 3.7753746509552, 7.123779773712158]",5.941975116729736,N
761,761,RUTNOK_manual,5653.95166015625,6176.89,0.2408329531259803,"[0.05161939561367035, 0.10911978036165237, 0.18668745458126068, 0.812798798084259, 3.807447910308838]",4.033605098724365,N
762,762,DALTAO_clean,390.7789611816406,786.563,1.3033717889569545,"[0.23547114431858063, 0.7155929207801819, 1.1691436767578125, 2.992436647415161, 4.837430953979492]",4.824257373809815,N
763,763,LUDLIH_clean,2313.3447265625,2175.56,0.8763987041245325,"[0.542617917060852, 0.8074890971183777, 0.9259522557258606, 1.500704288482666, 4.051048278808594]",4.348344802856445,N
764,764,VANNEG_clean,2490.048828125,2095.67,0.9102140711074632,"[0.11033362150192261, 0.416512131690979, 0.794370710849762, 3.095972776412964, 7.684976577758789]",8.565794944763184,N
765,765,AFOYAW_clean,701.1814575195312,1393.17,0.9781044870204076,"[0.11893442273139954, 0.45821353793144226, 0.8081127405166626, 2.718155860900879, 5.650672912597656]",5.496940612792969,N
766,766,UQOYOP_clean,291.7652893066406,648.607,1.0296211890454217,"[0.3287612199783325, 1.0284092426300049, 1.4838831424713135, 2.8143439292907715, 4.111772060394287]",4.030675411224365,N
767,767,HUFHIB_clean,936.3370971679688,1959.68,0.9041872093506022,"[0.036836735904216766, 0.22759851813316345, 0.48248785734176636, 2.3626813888549805, 5.974855899810791]",5.512072563171387,N
768,768,MULSER_clean,398.9912414550781,374.126,3.2039432078454158,"[0.04464288055896759, 0.17749887704849243, 0.3823307156562805, 1.2435505390167236, 3.1038432121276855]",2.2689383029937744,N
769,769,KEXFIC10_clean,458.9521179199219,223.363,1.5930252150368738,"[0.09697288274765015, 0.2896748185157776, 0.47674840688705444, 1.648558497428894, 3.9893457889556885]",1.8629891872406008,N
770,770,jp102463p_si_002_clean,1810.0147705078125,1425.32,1.021312604073933,"[0.01256568729877472, 0.07385633140802383, 0.22320212423801422, 1.7414213418960571, 6.235289573669434]",5.976134777069092,N
771,771,UDANEV_clean,1125.6497802734375,2242.86,0.7838085404946256,"[0.014181472361087799, 0.10932333767414093, 0.24086064100265503, 0.8198024034500122, 2.5656790733337402]",1.225775122642517,N
772,772,acs.inorgchem.6b01740_ic6b01740_si_002_clean,3806.02587890625,4897.86,0.4733100731913343,"[-0.003254130482673645, 0.08808724582195282, 0.22761662304401398, 1.5272446870803833, 5.724587917327881]",4.269404411315918,N
773,773,GAWMOJ_clean,1190.099609375,2736.47,0.707177898726051,"[0.11809101700782776, 0.5744878053665161, 1.0780600309371948, 3.380155086517334, 5.978643894195557]",6.926826477050781,N
774,774,PORLEP_clean,224.99832153320312,297.783,1.7621201463699,"[0.1632922887802124, 0.5486994385719299, 0.8763217926025391, 2.0155367851257324, 3.3265128135681152]",2.357710123062134,N
775,775,WUDTUM_clean,146.8209686279297,383.21,1.3743449912851768,"[0.5784927010536194, 1.5168124437332153, 2.038039445877075, 2.994211196899414, 3.7899422645568848]",3.362058401107788,Y
776,776,VALXIS_clean,2186.877197265625,1568.0,0.8885005117040462,"[0.10940010100603104, 0.432124525308609, 0.737420380115509, 2.3655190467834473, 5.883087158203125]",4.96482515335083,N
777,777,c5cc04223b_c5cc04223b2_clean,4119.53466796875,4114.91,0.5224508777102088,"[0.027668923139572144, 0.09849920868873596, 0.19196835160255432, 0.8394955396652222, 4.4632463455200195]",4.88433313369751,N
778,778,KOZNIY_clean,981.4029541015624,1650.66,1.0462672762316485,"[0.06319035589694977, 0.1675620675086975, 0.32977449893951416, 1.2095987796783447, 3.010303020477295]",4.112745761871338,N
779,779,CUGYOU_clean,-4.596834659576416,328.826,2.269624025955442,"[0.10464628040790558, 0.31504181027412415, 0.5829610824584961, 1.875063419342041, 3.635993242263794]",1.925344467163086,Y
780,780,QAMHAQ_clean,1140.682861328125,536.325,1.2689122605651304,"[0.2680440843105316, 0.9254733920097351, 1.4632080793380737, 3.2986931800842285, 4.5674729347229]",4.998159408569336,Y
781,781,WOJYIF_clean,295.9501647949219,244.616,1.6006569143394112,"[0.639543890953064, 1.5189286470413208, 1.988582968711853, 2.915095329284668, 3.6163156032562256]",2.7838377952575684,Y
782,782,FORKUU_clean,2219.74609375,3673.9,0.5975071865691967,"[0.20039495825767517, 0.5828834772109985, 0.9044264554977417, 2.6831705570220947, 7.6126790046691895]",8.769797325134277,N
783,783,BUWMEN_clean,1772.026611328125,939.368,1.1903473135390028,"[0.007552463561296463, 0.10463722050189972, 0.2310684621334076, 1.349589467048645, 5.349644184112549]",5.159513473510742,N
784,784,MAJJUF_clean,1932.1632080078125,3744.79,0.6621800481852935,"[0.03766991198062897, 0.10863009840250015, 0.18173637986183167, 0.8307250738143921, 2.7466020584106445]",4.915218353271484,Y
785,785,WEXSEZ_clean,2328.669921875,1610.75,1.020129240000735,"[0.26515284180641174, 1.1461442708969116, 1.8024463653564453, 3.8467586040496826, 5.236020088195801]",4.07246208190918,N
786,786,KEWNUX_clean,591.9573974609375,1190.24,1.812906678585234,"[0.02968793734908104, 0.2099345177412033, 0.39359575510025024, 1.337972640991211, 3.2454638481140137]",3.836026430130005,N
787,787,LIVLUZ_clean,165.70355224609375,887.5,1.1559330381004362,"[0.2327427864074707, 0.7100880742073059, 1.0151097774505615, 1.955318808555603, 3.3934004306793213]",3.913073778152466,N
788,788,KUJTUG_clean,296.0489807128906,362.014,1.3382826023308814,"[0.1270129382610321, 0.5170654058456421, 0.8067894577980042, 1.599287986755371, 2.4913361072540283]",2.9546713829040527,N
789,789,IQEKOG_clean,508.7315673828125,1793.41,0.9947812027435564,"[0.06181933730840683, 0.3132021129131317, 0.5268334746360779, 1.5980677604675293, 3.547947883605957]",2.9538943767547607,N
790,790,HAHPOW_clean,33.272422790527344,388.18,1.4723274181206212,"[0.025381561368703842, 0.21984019875526428, 0.4345399737358093, 1.6124768257141113, 3.182072162628174]",2.5827667713165283,N
791,791,LADKEJ_clean,130.42379760742188,816.756,1.4350121453875158,"[0.10343115031719208, 0.36948713660240173, 0.5403380990028381, 1.2027260065078735, 1.8479459285736084]",2.797473430633545,N
792,792,IYUHOB_clean,949.5305786132812,2123.55,0.9544480115469888,"[0.26821550726890564, 1.0605093240737915, 1.660829782485962, 3.6776201725006104, 6.03717565536499]",5.23784065246582,Y
793,793,SOHBUO_clean,266.3698425292969,394.758,1.250581164864926,"[0.34216439723968506, 0.9775603413581848, 1.4192157983779907, 2.9878716468811035, 4.427865982055664]",2.926568984985352,N
794,794,AXIPEE03_clean,898.5515747070312,748.113,1.6129663299091566,"[0.09661798179149628, 0.4179542362689972, 0.7531282305717468, 2.731360673904419, 5.991724491119385]",4.5695481300354,N
795,795,GONSUZ_clean,282.19061279296875,227.406,1.5486969096507912,"[1.4261400699615479, 2.463230609893799, 2.7049756050109863, 2.6741669178009033, 3.2450265884399414]",1.764854907989502,Y
796,796,YUZRES_clean,121.2329330444336,957.439,1.1144089532087125,"[0.09949587285518646, 0.4518738389015198, 0.7377745509147644, 1.5861475467681885, 2.462580680847168]",2.3232860565185547,N
797,797,JUKPAI_clean,66.17476654052734,370.507,3.595900293059087,"[0.03360815346240997, 0.19317179918289185, 0.38256120681762695, 1.2662835121154785, 2.460400342941284]",2.559248685836792,N
798,798,TORJUH_clean,713.5076904296875,859.377,1.1218422888416664,"[0.08388430625200272, 0.37545451521873474, 0.68828946352005, 2.251594066619873, 4.841419219970703]",4.262585163116455,N
799,799,FORQEJ_clean,1507.025390625,1770.07,1.0363504905669123,"[0.08889566361904144, 0.3243386745452881, 0.5199006199836731, 1.526667833328247, 4.455982208251953]",4.485325813293457,N
800,800,MOBBAI_clean,1638.7349853515625,778.433,2.274765815860725,"[0.2507944703102112, 0.7967427968978882, 1.1587218046188354, 2.1665232181549072, 3.752518653869629]",4.1462507247924805,N
801,801,GADDOH_clean,349.5168762207031,1266.17,1.2131978287809766,"[0.06996260583400726, 0.5084189176559448, 0.8936623930931091, 2.618665933609009, 4.263212203979492]",3.857776880264282,N
802,802,ROQVIE_clean,635.77392578125,1785.04,0.8961309094136236,"[0.08673398196697235, 0.4308326542377472, 0.7866390943527222, 2.6954286098480225, 5.7500481605529785]",5.102686405181885,N
803,803,KOMHOL_clean,104.06444549560548,233.025,2.096725554083497,"[0.48675960302352905, 1.2026392221450806, 1.4613765478134155, 1.9330527782440186, 2.5771358013153076]",1.1794215440750122,Y
804,804,FURSES_clean,168.7922821044922,529.505,1.5997830619393514,"[0.09501244872808456, 0.4654361307621002, 0.7870098948478699, 1.610640287399292, 2.07841420173645]",2.722286939620972,N
805,805,c6ce00407e_c6ce00407e4_clean,6158.884765625,8315.67,0.0636536195016672,"[0.028516381978988647, 0.10510367155075073, 0.16344593465328217, 0.7507514953613281, 3.7263002395629883]",3.7936408519744873,N
806,806,LABPEM_clean,101.82806396484376,206.543,2.507388802349239,"[0.4682839512825012, 0.9447100162506104, 1.2079520225524902, 1.7748101949691772, 2.490112066268921]",3.2778491973876958,Y
807,807,OQUFAJ03_clean,936.1156616210938,1874.44,1.0239767058944087,"[0.2586970329284668, 0.8678535223007202, 1.4852327108383179, 4.404122829437256, 8.335150718688965]",5.457489490509033,Y
808,808,XALCOD_clean,53.48573684692383,151.473,0.9921480926185436,"[0.23860779404640198, 0.5700042843818665, 0.745712399482727, 1.2243907451629639, 1.7974779605865479]",1.990352749824524,N
809,809,CUNQUZ_clean,131.28375244140625,475.447,1.9409244056642252,"[0.04445180296897888, 0.20736312866210938, 0.3201661705970764, 0.6602907180786133, 1.3473001718521118]",3.046221971511841,N
810,810,IYAKAW_clean,384.4193115234375,1159.06,1.1687070894672773,"[0.1396024525165558, 0.6510224938392639, 1.080816626548767, 2.637122869491577, 4.002511024475098]",3.9431653022766113,N
811,811,FANDEG_clean,786.0953369140625,1033.48,1.05215854626357,"[0.2373436540365219, 1.0143176317214966, 1.6320374011993408, 3.714812755584717, 5.732260227203369]",5.646342277526856,N
812,812,cg500149s_si_002_clean,134.08790588378906,381.523,1.2822884193853843,"[0.23472748696804047, 0.7834722399711609, 1.1179403066635132, 1.884488821029663, 2.635996103286743]",2.020043134689331,N
813,813,CEYWOU_clean,506.6081237792969,487.569,1.5216354950492224,"[0.594501256942749, 1.5303577184677124, 2.02888560295105, 3.080850124359131, 4.0951642990112305]",4.679946899414063,Y
814,814,EBIMEJ_clean,332.8665466308594,456.323,1.2591616043522351,"[0.22397439181804657, 0.8974887728691101, 1.4050594568252563, 2.4264659881591797, 3.117628574371338]",3.822183847427368,N
815,815,OPAHIY_clean,666.7318725585938,1371.33,1.1072321888504038,"[0.9417049884796143, 2.1925466060638428, 2.904710531234741, 4.609355449676514, 6.0541791915893555]",4.846849918365479,Y
816,816,RIYBOS_clean,1230.656005859375,1312.34,1.238129706990407,"[0.051811378449201584, 0.2433599829673767, 0.48353731632232666, 2.05861759185791, 5.954509735107422]",6.0698561668396,N
817,817,MATXAJ_clean,1820.2757568359373,3160.74,0.6224285830674992,"[0.11098548769950867, 0.4547376036643982, 0.8929407596588135, 3.6241061687469482, 7.873468399047852]",7.592652320861816,N
818,818,AJAKON_clean,494.6171569824219,570.427,1.3672141749134026,"[0.25941139459609985, 0.8605857491493225, 1.3124208450317383, 2.674041271209717, 3.9987945556640625]",3.773048877716065,N
819,819,VABKER_clean,3939.191162109375,4186.09,0.3868338814807432,"[0.020418155938386917, 0.4699519872665405, 0.9803234934806824, 3.822481155395508, 9.690974235534668]",6.99290132522583,N
820,820,AJOTEY_clean,460.3270568847656,1214.74,1.2556092579496634,"[0.08305761963129044, 0.18611887097358704, 0.3007727265357971, 1.0685663223266602, 2.85184645652771]",3.180603504180908,N
821,821,ENCNBZ01_clean,1600.09130859375,992.986,1.43905691483028,"[0.10536355525255203, 0.21963173151016235, 0.2623216509819031, 1.0983904600143433, 4.264904499053955]",3.819000482559204,Y
822,822,OSOTUN_clean,774.8560791015625,1125.16,1.0652301621713305,"[0.3599051237106323, 1.2032502889633179, 1.8487011194229126, 3.8029448986053467, 5.3941779136657715]",4.858099937438965,N
823,823,FOSTOY_clean,1649.107421875,3125.72,0.6546602341103634,"[0.14569556713104248, 0.7142336964607239, 1.2731271982192993, 3.637921094894409, 6.963744163513184]",6.8945088386535645,Y
824,824,EZOFUV_clean,1743.3941650390625,1808.68,1.020129119887262,"[0.188365176320076, 0.9375219345092773, 1.5577809810638428, 3.4312808513641357, 4.946340084075928]",5.509596824645996,N
825,825,UMOYOM07_clean,5765.2705078125,5030.74,0.5416542043783105,"[0.07333200424909592, 0.21943339705467224, 0.42149072885513306, 1.845443606376648, 6.981395721435547]",4.141110897064209,N
826,826,MUMLOX_clean,237.7074432373047,508.087,1.757963666477112,"[0.28608858585357666, 0.6915407180786133, 0.9330158233642578, 1.7061984539031982, 2.6289005279541016]",1.3367388248443604,N
827,827,KOJZEP_manual,2276.746826171875,4596.8,0.5142415163342754,"[0.06074327230453491, 0.21510392427444458, 0.3922211527824402, 1.6188745498657227, 5.995340824127197]",7.143743991851807,N
828,828,AZAVUU_clean,989.5047607421876,728.273,1.1849713673896451,"[0.30844175815582275, 1.3315714597702026, 2.07537841796875, 3.790651559829712, 4.971888065338135]",4.896879196166992,N
829,829,KORNAI_clean,56.51683044433594,514.839,1.3810135410310305,"[0.13443991541862488, 0.4457017481327057, 0.6834266185760498, 1.432185411453247, 2.4462733268737793]",2.626208782196045,N
830,830,SOKWAS01_clean,1184.206787109375,689.453,1.940346494811002,"[0.005765467882156372, 0.34212636947631836, 0.7221808433532715, 2.289766788482666, 4.331518173217773]",4.803725719451904,N
831,831,OJUPEQ_clean,150.80882263183594,793.729,1.3590574605174628,"[0.16181840002536774, 0.43170568346977234, 0.6387038826942444, 1.215340495109558, 1.9277597665786743]",2.0616958141326904,Y
832,832,OWIJIP_clean,1267.6829833984375,1082.71,1.3286967081544372,"[0.21926994621753693, 0.7270285487174988, 1.1677932739257812, 2.6714184284210205, 3.6890177726745605]",4.149140357971191,N
833,833,MOXNUK_clean,185.3877410888672,638.202,1.1941475515565598,"[0.2092408388853073, 0.6338518261909485, 0.8966620564460754, 1.552019715309143, 2.7813057899475098]",2.6971137523651123,N
834,834,BICPOT_clean,123.5339584350586,681.222,1.5928735288806857,"[0.042305365204811096, 0.2184421420097351, 0.39106279611587524, 1.1832382678985596, 2.472984552383423]",2.637578010559082,N
835,835,ZIHFUR01_clean,685.286376953125,687.309,1.1791129422593694,"[0.3347346782684326, 1.0308974981307983, 1.514173984527588, 3.082184076309204, 5.371371746063232]",3.835750102996826,N
836,836,TURBUE_clean,157.53729248046875,212.202,3.0986575645907712,"[0.011919409036636353, 0.15078246593475342, 0.26017192006111145, 0.6585009694099426, 1.1877691745758057]",0.4806768000125885,Y
837,837,CIZPOS_clean,1143.4320068359375,1674.63,0.9977731215959628,"[0.2648553252220154, 0.7025430798530579, 1.1627212762832642, 3.2849245071411133, 6.925133228302002]",4.921167373657227,Y
838,838,WUSCUJ_clean,990.5552978515624,1127.04,1.3724727571993736,"[0.07374807447195053, 0.17073345184326172, 0.30872809886932373, 0.9411956667900085, 3.140472650527954]",2.174100637435913,N
839,839,FIJFOU_clean,224.5091552734375,689.268,1.4125147985289868,"[0.8555659055709839, 1.814024806022644, 2.283311605453491, 3.0512659549713135, 3.5422348976135254]",3.9130122661590576,Y
840,840,ic5b00194_si_002_clean,2547.6171875,2722.92,0.8237070334116533,"[0.3891937732696533, 1.3664764165878296, 2.1901025772094727, 4.848788261413574, 7.084428787231445]",9.320137977600098,N
841,841,VINHIL_clean,384.6134643554688,2653.37,0.8214377651881117,"[-0.0008647739887237549, 0.020335547626018524, 0.07273907959461212, 0.24878741800785065, 1.115395426750183]",0.9901071786880492,Y
842,842,FAVGIV_clean,30.381088256835938,335.007,1.6303504823264987,"[0.25875091552734375, 0.7420089244842529, 1.0528415441513062, 1.9016242027282715, 2.489072799682617]",1.6147717237472534,N
843,843,QIYDIN_clean,6436.443359375,6786.04,0.1976401348980964,"[0.030312154442071915, 0.08718729019165039, 0.1335735023021698, 0.5363906025886536, 2.8560659885406494]",2.4935994148254395,N
844,844,PEJFUG_clean,45.77923202514648,326.728,2.026755677004429,"[-0.03252830356359482, -0.012254253029823303, 0.06539333611726761, 0.39957118034362793, 1.3291187286376953]",2.18121600151062,N
845,845,WIWQUO_clean,908.7474365234376,1559.33,1.51309428198177,"[0.04908178001642227, 0.14886820316314697, 0.24081328511238098, 0.7147670984268188, 2.2003135681152344]",2.3415300846099854,N
846,846,QUBWIU_clean,486.25726318359375,1127.33,1.2304465663434163,"[-0.021234773099422455, 0.1594458818435669, 0.3942298889160156, 1.4892537593841553, 3.2700414657592773]",2.99971079826355,N
847,847,XOHTUJ_clean,626.4096069335938,1592.39,1.1796071038622935,"[0.0843372493982315, 0.37243542075157166, 0.7028226256370544, 2.587463140487671, 5.631450653076172]",5.923620223999023,N
848,848,WIRMOB_clean,1211.9140625,1120.5,0.9235234372709084,"[0.1295824944972992, 0.6056271195411682, 1.1163369417190552, 3.537485122680664, 6.40482759475708]",6.077932357788086,N
849,849,FUVDEH08_clean,258.0755920410156,179.618,1.8322339697539411,"[0.7773065567016602, 1.442276120185852, 1.7542599439620972, 2.4916677474975586, 2.7497336864471436]",2.148190259933472,N
850,850,SOTXAC_clean,2512.26953125,1451.91,1.2548323188159844,"[-0.011918224394321442, 0.181757390499115, 0.4225034713745117, 1.6495964527130127, 4.7851762771606445]",4.953490257263184,N
851,851,TIPZUP_clean,179.77932739257812,49.4682,2.685027263604148,"[0.22169122099876404, 0.5952256321907043, 0.7775834798812866, 1.1417850255966187, 1.6913518905639648]",2.5431506633758545,Y
852,852,YOYQIO_clean,491.81884765625,737.141,1.0803635277928665,"[0.38726311922073364, 1.2228453159332275, 1.7529387474060059, 3.140263557434082, 4.805873870849609]",3.7915291786193848,N
853,853,ic051810ksi20060220_094504_clean,1232.068359375,1500.63,1.263454915064715,"[0.1615280956029892, 0.5582312345504761, 0.9846226572990417, 3.343280792236328, 7.014552116394043]",5.819918632507324,N
854,854,DOJXOR_clean,399.3150939941406,1321.41,1.022819118557702,"[0.6694627404212952, 1.7500849962234497, 2.343217372894287, 3.2481067180633545, 4.072391033172607]",4.05411958694458,Y
855,855,MAWTUC_clean,711.3351440429688,1075.14,1.0658521430717809,"[0.0324886180460453, 0.33484843373298645, 0.7406694293022156, 2.8331613540649414, 5.415001392364502]",3.811479806900024,N
856,856,XANKOO_clean,1523.388427734375,2641.65,0.7455408211214481,"[0.12973244488239288, 0.5556552410125732, 0.9428216814994812, 2.4364593029022217, 4.908805847167969]",5.720774173736572,N
857,857,FORXAM_clean,1598.50244140625,2358.76,0.7953469267716246,"[0.37573444843292236, 1.2070927619934082, 1.8996325731277466, 4.586653232574463, 6.675307273864746]",7.054488182067871,N
858,858,CUQTAL_clean,2354.209716796875,3809.17,0.5972386251078781,"[0.1116103082895279, 0.3853372037410736, 0.6564634442329407, 2.3606486320495605, 7.575286388397217]",8.61580753326416,N
859,859,UCAJUF_clean,575.8704223632812,1904.64,0.8280392979425416,"[0.1985989362001419, 0.7856426239013672, 1.2373051643371582, 2.6059231758117676, 3.8828299045562744]",4.0802836418151855,N
860,860,RUWZUG_clean,63.70459365844727,771.965,1.1016126539806328,"[0.506740391254425, 1.0051554441452026, 1.2269684076309204, 1.6416127681732178, 2.7283682823181152]",2.689409017562866,N
861,861,KOJZUF_clean,139.74441528320312,872.322,1.1650702355165454,"[0.07848963886499405, 0.25924596190452576, 0.39273762702941895, 0.5464993715286255, 0.9905927181243896]",1.38373601436615,N
862,862,UTELIQ_clean,1185.8880615234375,1463.39,0.8607297103547698,"[0.134205162525177, 0.5909401774406433, 1.0829122066497803, 3.479886770248413, 6.376569747924805]",5.328373908996582,N
863,863,UMOYOM11_clean,4198.330078125,4294.41,0.6193129482993867,"[0.021133694797754288, 0.21851825714111328, 0.5161362290382385, 2.3520333766937256, 6.506584644317627]",6.021432876586914,Y
864,864,VABJUE_clean,524.8313598632812,250.823,1.803733787638662,"[0.2822946608066559, 1.0728706121444702, 1.6739236116409302, 3.560640811920166, 7.155935287475586]",5.150954723358154,Y
865,865,IJENIV_clean,1.5120882987976074,263.936,1.9963183422672772,"[0.2264496237039566, 0.5471063256263733, 0.7281339168548584, 1.0617218017578125, 0.9390913248062134]",1.4098488092422483,Y
866,866,MISQIQ05_clean,87.04441833496094,154.68,2.081551390907531,"[0.03702167049050331, 0.2296963334083557, 0.522050678730011, 1.7197303771972656, 3.1345789432525635]",2.3527326583862305,N
867,867,YARYIZ_clean,1202.6175537109375,1444.52,1.1160314419563817,"[0.07545997202396393, 0.28636959195137024, 0.5237748026847839, 1.8190124034881592, 5.42190408706665]",4.088739395141602,N
868,868,YODRAM_clean,1769.1051025390625,1277.84,0.9663272845372188,"[0.08109204471111298, 0.3839394152164459, 0.6593077778816223, 2.2252540588378906, 5.764727592468262]",6.221698760986328,N
869,869,PETWES_clean,2271.693359375,1733.19,0.9100452771576014,"[0.039682693779468536, 0.2538206875324249, 0.5388717651367188, 2.0248594284057617, 7.798039436340332]",5.384259223937988,N
870,870,WAQFAY_clean,140.97056579589844,677.398,1.556301693082478,"[0.45842599868774414, 0.9813787937164307, 1.221928358078003, 1.6652799844741821, 2.128399133682251]",2.6690833568573,N
871,871,QUZVEO_clean,102.89543914794922,1007.07,1.4036040036462742,"[0.09115510433912277, 0.2996652126312256, 0.4240482449531555, 1.016298770904541, 2.592193126678467]",2.9567787647247314,N
872,872,KUNSUJ_clean,1449.2449951171875,2860.92,0.6355241800472443,"[0.22395947575569153, 0.825825572013855, 1.4473955631256104, 4.124693393707275, 7.715685844421387]",7.304353713989258,N
873,873,GOVHOQ_clean,74.83427429199219,143.693,2.102726149178028,"[0.1598963588476181, 0.3219669461250305, 0.49671751260757446, 1.2163664102554321, 2.000429391860962]",1.6482529640197754,N
874,874,PUGSUH_clean,3197.87548828125,2629.66,0.8216286571742217,"[0.12477625906467438, 0.42734894156455994, 0.7010956406593323, 2.052582025527954, 5.765201568603516]",5.943319320678711,N
875,875,WARFAY04_clean,1851.7818603515625,1743.27,1.0849193331110811,"[0.022740095853805542, 0.6027485728263855, 1.2995482683181763, 5.221023082733154, 8.450787544250488]",7.8289923667907715,N
876,876,IVOCON_clean,471.0171813964844,890.427,1.4677888713285003,"[0.06595517694950104, 0.16408804059028625, 0.2737378478050232, 1.1007380485534668, 3.0610995292663574]",2.843111753463745,N
877,877,AQUDIB_clean,115.87393951416016,1226.59,1.1994351069323457,"[0.5505613088607788, 1.2317785024642944, 1.4607665538787842, 1.3658658266067505, 1.4495038986206055]",1.4661144018173218,N
878,878,YAJXUF_clean,569.1029663085938,144.659,1.612127301682585,"[0.1392887830734253, 0.6366758346557617, 1.078261137008667, 2.582826852798462, 4.008947372436523]",3.7390811443328857,N
879,879,GUFBUG_clean,108.53382873535156,702.83,1.26147958700531,"[0.2019631266593933, 0.6957898139953613, 1.117574691772461, 2.5759098529815674, 3.7929470539093018]",3.7816669940948486,N
880,880,EMIZAD_clean,4234.01611328125,3666.57,0.3821806427315692,"[0.015477344393730164, 0.160460963845253, 0.3539872169494629, 1.5758342742919922, 5.881723403930664]",5.107394695281982,N
881,881,EWUKIS_clean,2450.190185546875,1993.49,1.0580987147977838,"[0.1928577870130539, 0.40347427129745483, 0.5363588333129883, 1.5137968063354492, 6.081357002258301]",5.152737617492676,N
882,882,HEGNIR_clean,51.9310302734375,270.399,1.9313146302553108,"[0.07108920812606812, 0.1633414924144745, 0.2737114727497101, 0.7689560055732727, 1.47553551197052]",2.219044685363769,N
883,883,SALRUU_clean,628.3104858398438,240.847,1.892229535574084,"[0.11461161077022552, 0.5356042385101318, 0.8451395034790039, 2.085820436477661, 3.3222122192382812]",3.280202865600586,Y
884,884,GEZYUH_clean,153.5647735595703,1099.14,1.4314650817622745,"[0.1150386855006218, 0.2498658001422882, 0.3194809556007385, 0.7043065428733826, 2.1580324172973633]",2.728971242904663,Y
885,885,EKEKOW_clean,632.9336547851562,875.724,1.1958779103795696,"[0.37814760208129883, 1.3425419330596924, 2.0213983058929443, 3.7203986644744873, 4.654165267944336]",5.251543521881104,Y
886,886,QOVSOL_clean,269.8929748535156,847.621,1.138967792537677,"[0.2587071657180786, 0.9331017732620239, 1.4225565195083618, 2.9672188758850098, 4.699878692626953]",4.607926845550537,N
887,887,VUHMOC_clean,504.8092651367188,670.815,2.1443878497913755,"[0.10500821471214294, 0.40098053216934204, 0.7301194071769714, 2.2445406913757324, 4.56584358215332]",3.243660688400269,Y
888,888,ELEROE_clean,2277.777587890625,1116.98,1.0051795178308622,"[0.34494370222091675, 1.1736475229263306, 1.799215316772461, 3.7237448692321777, 5.456544399261475]",5.186144828796387,N
889,889,SIVJIS_clean,465.52587890625,708.343,1.388515681000984,"[0.1546013057231903, 0.7333495020866394, 1.2007097005844116, 2.872918128967285, 4.478549957275391]",3.7782623767852783,N
890,890,KUFVAK_clean,2103.1923828125,2734.09,0.8504997783109354,"[0.2094103842973709, 0.5939257740974426, 0.9486186504364014, 2.616987943649292, 6.983304500579834]",7.45485258102417,N
891,891,ja5b02999_si_002_clean,2620.42041015625,2928.68,0.5972659035281149,"[0.0712633803486824, 0.2563036382198334, 0.4493870139122009, 1.9801628589630127, 5.753100395202637]",4.819863319396973,N
892,892,JOKXEM_clean,652.1996459960938,299.846,1.5735155281743478,"[0.08874176442623138, 0.318275511264801, 0.5513713955879211, 1.7620600461959839, 4.117621421813965]",1.7001365423202517,N
893,893,PIDNOH_clean,35.640647888183594,312.753,1.5871087763124905,"[0.3642767667770386, 0.7247106432914734, 0.9082422852516174, 1.2851779460906982, 1.5673580169677734]",1.444707989692688,Y
894,894,LIWFOM_clean,1.1557364463806152,209.106,2.1504029509887794,"[0.05056019127368927, 0.16586050391197205, 0.2625263035297394, 0.6720338463783264, 1.0283020734786987]",3.134561777114868,Y
895,895,VAGTAA01_clean,319.1597900390625,1382.32,0.999595522916646,"[0.058481354266405106, 0.30840086936950684, 0.5501623153686523, 1.6806633472442627, 3.6939570903778076]",4.162830352783203,N
896,896,WENKIL_manual,132.9433135986328,342.513,1.5231577497384914,"[0.2849290072917938, 0.6854321360588074, 0.8900128602981567, 1.4530264139175415, 1.8869397640228271]",2.504381895065308,N
897,897,VOVQEE_clean,644.4332885742188,1164.19,1.7460505943924347,"[0.09333039820194244, 0.24312743544578552, 0.37589067220687866, 0.9022693634033203, 2.4705278873443604]",2.18994402885437,Y
898,898,WORREC_clean,1963.81005859375,3501.0,0.7647633401346716,"[0.16242337226867676, 0.5469940304756165, 1.0357624292373657, 3.1413328647613525, 5.483310222625732]",6.228862285614014,N
899,899,SANGEW_clean,58.5118293762207,737.931,1.451256492540148,"[0.28970402479171753, 0.8990324139595032, 1.2462420463562012, 2.142418384552002, 3.004282236099243]",3.457760095596313,Y
900,900,ic034943jsi20030807_040506_clean,35.82036209106445,489.142,1.3580103754230932,"[0.27027273178100586, 0.6492976546287537, 0.8314559459686279, 1.3999111652374268, 1.6545205116271973]",2.0602335929870605,N
901,901,ERAHOV_clean,1670.0595703125,2199.13,0.9421509248911708,"[0.03668612241744995, 0.15504223108291626, 0.279888391494751, 1.2665210962295532, 4.281693935394287]",6.364902019500732,N
902,902,XENCAU_clean,1713.47802734375,3984.23,0.5569619785773543,"[0.012687183916568756, 0.1850009560585022, 0.4461860656738281, 2.0360822677612305, 4.829080581665039]",4.731637001037598,N
903,903,KOSLAH_clean,143.65853881835938,1233.53,1.168120603858401,"[0.2603027820587158, 0.5948014259338379, 0.7473797798156738, 0.7803665399551392, 0.7938030362129211]",1.905640959739685,N
904,904,IVILEG_clean,541.001708984375,2004.14,0.718058599575073,"[0.2549287974834442, 0.8806112408638, 1.3575416803359985, 2.9742939472198486, 4.5329084396362305]",3.931798458099365,N
905,905,KEDJAG26_clean,514.679443359375,2309.9,1.0356633254184466,"[-0.010407738387584686, 0.040423519909381866, 0.11534386873245239, 0.37330901622772217, 1.0818912982940674]",0.7835513353347778,N
906,906,BETHEP_clean,505.5382690429688,727.33,1.5502498351896228,"[0.08921381086111069, 0.45079505443573, 0.7885260581970215, 2.042459487915039, 3.230029821395874]",2.8339080810546875,N
907,907,COKPOJ_clean,155.51319885253906,1242.13,1.174231999739474,"[0.2919319272041321, 0.7936079502105713, 1.0632368326187134, 1.3818072080612183, 0.9962953925132751]",2.5171337127685547,N
908,908,GUTYIE_clean,1546.5963134765625,1148.57,1.0762216166338412,"[0.047830626368522644, 0.17520850896835327, 0.31964755058288574, 1.2420296669006348, 4.196652412414551]",5.621621608734131,N
909,909,NAHHAI_clean,754.6354370117188,712.294,1.6793903429067063,"[0.17499884963035583, 0.5467876195907593, 0.8228781819343567, 2.1478772163391113, 3.5158541202545166]",3.3897359371185303,N
910,910,NUHQOY_clean,923.4752807617188,1350.46,1.2124791230867864,"[0.2815226912498474, 0.9611613750457764, 1.60093092918396, 3.9740333557128906, 5.845889568328857]",5.483757972717285,N
911,911,ESIGES_clean,333.4889831542969,1119.41,1.29056271169573,"[0.10532109439373016, 0.41033607721328735, 0.667346179485321, 1.567716360092163, 2.993696689605713]",3.492528915405273,N
912,912,UTULEB_clean,225.58807373046875,754.684,1.572974607231971,"[0.08440474420785904, 0.14519092440605164, 0.18018917739391327, 0.49579060077667236, 1.9429378509521484]",2.674012422561645,N
913,913,WANHIF_clean,2304.005126953125,2956.82,0.7429003925006612,"[0.47115272283554077, 1.152207612991333, 1.6419371366500854, 3.140453577041626, 5.231820106506348]",7.700766086578369,Y
914,914,MATBEQ_clean,135.9972381591797,662.272,1.3970532848934274,"[0.1594381481409073, 0.5542357563972473, 0.8795678019523621, 1.9952467679977417, 3.377959966659546]",3.16298770904541,N
915,915,JALLOA_clean,885.38720703125,1483.81,0.7553038601184375,"[0.08164521306753159, 0.33915233612060547, 0.6380634903907776, 2.4230246543884277, 5.093660831451416]",4.429303646087647,N
916,916,TASWAN_clean,669.770751953125,1349.18,1.236152683612415,"[0.057716384530067444, 0.3711013197898865, 0.6184337735176086, 1.6097553968429565, 2.9849822521209717]",2.747673273086548,N
917,917,SUWZOB_clean,684.9200439453125,1076.81,1.1040966676665884,"[0.31739500164985657, 1.2247612476348877, 1.88607656955719, 3.4869184494018555, 4.6181745529174805]",4.263029098510742,N
918,918,KEWZET_clean,241.4434967041016,1058.08,1.0917653308219344,"[0.19046586751937866, 0.8314093947410583, 1.4190300703048706, 3.3594558238983154, 5.164177894592285]",3.75818133354187,N
919,919,UMUBIP_clean,5505.00732421875,5011.06,0.5445205616404397,"[0.029018796980381012, 0.19850465655326843, 0.4106829762458801, 1.8112263679504395, 5.990629196166992]",4.660887718200684,N
920,920,QOJKAB_clean,773.9270629882812,1312.99,1.16575247890877,"[0.02797708287835121, 0.11046555638313293, 0.23852823674678802, 0.8559479713439941, 2.6065597534179688]",2.9360475540161133,N
921,921,BUSNAF_clean,52.91881942749024,510.362,1.2359451658746934,"[0.3174521327018738, 0.7937873005867004, 1.0685324668884277, 1.9330192804336548, 2.628413438796997]",2.2855312824249268,N
922,922,VEHJID01_clean,2473.41796875,3148.84,0.7654570348992811,"[0.28766363859176636, 0.6475372910499573, 0.862002968788147, 2.1544342041015625, 6.690985679626465]",8.069191932678223,N
923,923,ZOGBAA_clean,2096.275146484375,2713.69,0.8498634554269908,"[0.09495273232460022, 0.5837815403938293, 1.115261435508728, 3.2792060375213623, 7.429744720458984]",8.813485145568848,Y
924,924,OSOTIB_clean,2522.84228515625,2998.9,0.7686882523982329,"[0.5047183632850647, 1.1976003646850586, 1.7203811407089233, 3.4344499111175537, 6.571773529052734]",6.453362464904785,Y
925,925,XUNSEG_clean,88.73489379882812,751.891,1.0067041003172938,"[0.12229625135660172, 0.6055413484573364, 1.0069177150726318, 2.4880802631378174, 3.9039080142974854]",3.1011767387390137,N
926,926,IBIYUO_clean,115.83026123046876,215.149,2.0195805447307955,"[0.2732371389865875, 0.8169810175895691, 1.2105249166488647, 2.3284149169921875, 3.313359260559082]",3.1181344985961914,N
927,927,NAMDUD_clean,852.7034912109375,1890.35,0.7713997982543613,"[0.2711983025074005, 1.13065767288208, 1.7326045036315918, 3.511352062225342, 5.109897613525391]",5.735457420349121,N
928,928,RORVAX_clean,1720.9169921875,4202.88,0.7292959004679478,"[0.05207851529121399, 0.1502954661846161, 0.25756338238716125, 1.2964165210723877, 4.558496952056885]",4.876310348510742,N
929,929,WORSUT_clean,671.15576171875,940.051,1.100020427298094,"[0.11722438782453537, 0.48087719082832336, 0.7279507517814636, 1.6420786380767822, 2.5632145404815674]",2.213644504547119,N
930,930,MALRUP_clean,674.5994262695312,1947.83,0.675415832916113,"[0.19520705938339233, 0.9915506839752197, 1.752987265586853, 4.131514072418213, 5.055978298187256]",6.8213090896606445,N
931,931,ESURER_clean,214.76675415039065,860.388,1.3932950568789213,"[0.2397230863571167, 0.8836702704429626, 1.2991650104522705, 2.139239549636841, 2.386796474456787]",3.646371364593506,N
932,932,WUZDOL_clean,67.25406646728516,743.726,1.9521691310327056,"[0.06591637432575226, 0.3969668745994568, 0.6842257976531982, 1.9179521799087524, 3.6979002952575684]",3.2162623405456543,N
933,933,UMOVID_clean,5442.28369140625,5164.73,0.4950886965132913,"[-0.027359798550605774, 0.09542389959096909, 0.3023136854171753, 1.6670608520507812, 6.402254581451416]",4.8440704345703125,N
934,934,HIQWOV_clean,372.6765441894531,1454.38,1.0769522227258856,"[0.19413161277770996, 0.6306012868881226, 0.9962505102157593, 2.392202377319336, 4.781983375549316]",4.698909282684326,N
935,935,URUWIP_clean,420.0586853027344,735.911,1.2219625091480897,"[0.544028639793396, 1.3602434396743774, 1.8423099517822266, 3.1373066902160645, 4.521945953369141]",2.762195587158203,N
936,936,MOYMUJ_clean,480.3111877441406,887.739,1.1135899175216464,"[0.6662363409996033, 1.5512114763259888, 2.0231661796569824, 2.8275554180145264, 3.7652251720428467]",3.3503193855285645,Y
937,937,LAQNID_clean,3178.429931640625,3205.97,0.653613114415825,"[0.13218677043914795, 0.43068110942840576, 0.7542200684547424, 2.464197874069214, 6.156698703765869]",6.194343090057373,N
938,938,VAKLIF_clean,1109.7764892578125,3357.87,0.6991685273379336,"[0.14159822463989258, 0.6450732946395874, 1.1308046579360962, 3.152574062347412, 6.513561725616455]",7.1967620849609375,Y
939,939,FAPXIG_clean,904.0468139648438,1232.84,1.1292416773327647,"[0.11379648745059967, 0.41735127568244934, 0.784782350063324, 2.5813353061676025, 4.222493648529053]",4.167351722717285,N
940,940,ZIJSAO_clean,5489.34765625,4512.23,0.4655302348217214,"[-0.047204531729221344, 0.09471815824508667, 0.284554123878479, 1.696270227432251, 7.425933361053467]",6.698309421539307,N
941,941,RUNXUV_clean,799.4927368164062,978.997,1.0946742261567273,"[0.5818161964416504, 1.522405982017517, 2.118746280670166, 3.5598039627075195, 4.797776699066162]",4.16859245300293,N
942,942,EBEWUG_clean,215.0963897705078,1157.68,1.2595928859419423,"[0.08593285083770752, 0.14815397560596466, 0.2521398663520813, 0.8804808259010315, 2.4636056423187256]",2.7108423709869385,N
943,943,YEFPEE_clean,5496.36328125,1953.65,1.161517578873779,"[-0.002612560987472534, 0.12532131373882294, 0.25668835639953613, 1.0204663276672363, 4.290709495544434]",5.241974353790283,N
944,944,XUBGUY_clean,1878.330078125,2338.02,0.841837044871908,"[0.18319983780384064, 0.5463484525680542, 0.8641478419303894, 2.540987968444824, 6.321576118469238]",5.319269180297852,N
945,945,AVIHOE_clean,644.10009765625,819.915,1.66276295566181,"[0.05895030498504639, 0.6277998089790344, 1.2228167057037354, 3.7053518295288086, 5.8336968421936035]",5.4550957679748535,N
946,946,QOFKUT_clean,43.37388229370117,632.612,1.3115115575082177,"[0.06534388661384583, 0.4353610873222351, 0.7418292760848999, 1.7236684560775757, 2.5129241943359375]",2.150102376937866,N
947,947,SERWIX_clean,1463.7591552734375,703.865,0.8318822129885447,"[0.07111181318759918, 0.40524473786354065, 0.7729814052581787, 2.893901824951172, 7.3845953941345215]",7.763059139251709,Y
948,948,WARXUL_clean,2508.10302734375,2946.39,0.7355487954488368,"[0.46137815713882446, 1.4102213382720947, 2.137423515319824, 4.521429061889648, 6.706697940826416]",7.806688785552978,Y
949,949,RAFNIV_clean,138.21856689453125,400.668,1.287393313030786,"[0.22702284157276154, 0.7343056797981262, 1.0923711061477661, 1.9588054418563843, 3.572803020477295]",2.684481143951416,N
950,950,ETECOX_clean,432.0183410644531,1632.73,1.0780233352331234,"[0.036650270223617554, 0.1004910096526146, 0.18764257431030273, 0.6420180201530457, 2.093414306640625]",2.1036384105682373,N
951,951,HAXNOJ_clean,2415.5283203125,1472.56,1.2267951571552045,"[0.04536673426628113, 0.15630456805229187, 0.2949890196323395, 1.1104673147201538, 3.718683958053589]",3.685450553894043,N
952,952,IWAYAG_clean,123.3200912475586,833.818,1.3181126103110763,"[0.0565364770591259, 0.18090969324111938, 0.2836056351661682, 0.9556873440742493, 3.0907645225524902]",1.5625666379928589,N
953,953,HIWLOQ_clean,273.9118347167969,714.19,1.5788885715471102,"[0.10665492713451385, 0.21058350801467896, 0.2850688099861145, 0.7693767547607422, 2.6080615520477295]",2.571773767471313,N
954,954,GAPNOD_clean,979.9383544921876,949.208,1.7444901961892627,"[0.18308693170547485, 0.6624202132225037, 1.0735610723495483, 2.9203195571899414, 5.31282901763916]",4.741873741149902,N
955,955,EMAGAB_clean,287.111572265625,496.698,1.3562420963424684,"[0.340617299079895, 0.8580189347267151, 1.2112947702407837, 2.347097873687744, 3.428987503051758]",2.110848188400269,N
956,956,j.ica.2016.05.002_2_clean,63.1818962097168,1283.07,1.0421940803880554,"[0.34441328048706055, 0.7780675292015076, 1.0015493631362915, 1.4752981662750244, 2.2279553413391113]",2.0139966011047363,N
957,957,NAQQUT_clean,1753.83984375,1966.71,1.0042275029812164,"[0.10389414429664612, 0.38451552391052246, 0.6342182159423828, 2.2472615242004395, 6.788525581359863]",5.147736549377441,N
958,958,XOMCUZ_clean,64.2785415649414,184.515,1.473644442523063,"[0.41261065006256104, 1.0488183498382568, 1.4124246835708618, 2.0823307037353516, 2.594820022583008]",2.8694779872894287,Y
959,959,TACPIX_clean,42.88827896118164,306.395,1.7117559279246424,"[0.4837226867675781, 0.918542742729187, 1.0829970836639404, 1.264722228050232, 1.7242984771728516]",1.6946405172348022,N
960,960,UHUPOD01_clean,4721.14013671875,4671.39,0.1913721561090737,"[0.02800789847970009, 0.04023627191781998, 0.1256636679172516, 0.8646101355552673, 4.538856029510498]",4.624119758605957,Y
961,961,NAQRAA_clean,1736.05029296875,1806.82,1.08219451570392,"[0.16046801209449768, 0.6029631495475769, 0.9608758091926575, 2.7054736614227295, 6.4053778648376465]",5.503615856170654,N
962,962,BUKRUW01_clean,2058.009765625,2317.28,0.946336204640375,"[0.00014819949865341187, 0.07636118680238724, 0.16755202412605286, 0.9801635146141052, 4.439441204071045]",5.159824848175049,N
963,963,AWARIZ_clean,13.089170455932615,254.384,1.8783865737185927,"[0.10303166508674622, 0.4259452223777771, 0.6870644688606262, 1.863279104232788, 2.617595911026001]",2.3998517990112305,Y
964,964,APUPEH_clean,3007.82080078125,5264.46,0.2982124655566099,"[0.08258683234453201, 0.18627992272377014, 0.29588308930397034, 0.9224672317504883, 3.7133431434631348]",3.954852819442749,Y
965,965,VIZTIJ_clean,655.933349609375,1223.47,1.3133357931267966,"[0.10575959086418152, 0.40063929557800293, 0.7180058360099792, 2.3370251655578613, 5.124329090118408]",5.017876148223877,N
966,966,MUVMOG_clean,190.23497009277344,490.288,1.884138209321752,"[0.1004980057477951, 0.24518755078315735, 0.4003562331199646, 1.0825958251953125, 2.8570892810821533]",3.00864577293396,N
967,967,DACYUE_clean,2204.876220703125,3561.36,0.7245384442211299,"[0.05210966616868973, 0.38716819882392883, 0.8119283318519592, 2.9360108375549316, 6.362786293029785]",7.3207621574401855,N
968,968,VAMQIM_clean,167.4223175048828,1242.72,1.1721721400178606,"[0.34118521213531494, 0.8990617990493774, 1.1506980657577515, 1.1470831632614136, 0.8504099249839783]",2.110445737838745,N
969,969,BUXTUL_clean,812.68408203125,894.31,1.2411445525190743,"[0.13952665030956268, 0.5210310816764832, 0.9056524634361267, 2.936779737472534, 6.0458574295043945]",5.839123725891113,Y
970,970,PEFJUF_clean,271.5599670410156,1358.04,1.1924623673390398,"[0.038206085562705994, 0.12141213566064835, 0.23570147156715393, 0.9160684943199158, 2.7318644523620605]",3.1887052059173584,N
971,971,jacs.6b08724_ja6b08724_si_012_clean,3754.21826171875,4019.61,0.3538345210770054,"[0.01288052648305893, 0.04729459434747696, 0.13390697538852692, 1.2113268375396729, 4.589317798614502]",4.142614364624023,Y
972,972,cg501560z_si_003_clean,803.5116577148438,3696.65,0.6215150483286445,"[-0.013810165226459503, -0.0038613155484199524, 0.0522739440202713, 0.3157159686088562, 1.4893169403076172]",1.1974642276763916,N
973,973,WIRNAO_clean,6.576989650726318,515.777,1.4275599409655215,"[0.21607160568237305, 0.5369498133659363, 0.8186483383178711, 1.9412095546722412, 2.7374279499053955]",1.6374613046646118,Y
974,974,CUTBOK_clean,912.4653930664062,1845.66,1.069952778801772,"[0.17862750589847565, 0.7747725248336792, 1.3336244821548462, 3.3899459838867188, 5.72020959854126]",4.545875549316406,N
975,975,AKOXIJ_clean,1181.46630859375,502.043,1.427602511589998,"[0.35601145029067993, 1.4512916803359985, 2.1584317684173584, 3.696974277496338, 4.49630069732666]",4.91748571395874,Y
976,976,FUHMOM_clean,660.2925415039062,840.952,1.1956151568949702,"[0.3012348413467407, 1.1983360052108765, 1.8377950191497803, 3.1721484661102295, 3.824435234069824]",3.8004672527313232,N
977,977,FOQNIK_clean,767.971435546875,535.606,1.3944616360400288,"[0.19482405483722687, 0.5290114879608154, 0.7584071159362793, 1.4231431484222412, 2.423816204071045]",2.929424285888672,Y
978,978,REJLAU_clean,92.41277313232422,271.093,1.749111509661778,"[0.024545561522245407, 0.16219572722911835, 0.27152037620544434, 0.8324389457702637, 1.7844874858856201]",1.0722848176956177,N
979,979,RINSEM_clean,269.7539367675781,1264.98,1.183341276893059,"[0.1342417448759079, 0.21458756923675537, 0.2561790347099304, 0.5066450834274292, 1.4344291687011719]",2.270677089691162,N
980,980,VARJAB_clean,1239.3526611328125,1355.73,0.9740246821089396,"[0.16530929505825043, 0.7366459965705872, 1.2023199796676636, 2.8149304389953613, 5.215482234954834]",4.928446769714356,N
981,981,IQILIF_clean,1227.22021484375,1487.7,0.98708775508692,"[0.18476423621177673, 0.8349037170410156, 1.4726189374923706, 4.147546768188477, 7.022470951080322]",6.487909317016602,N
982,982,LAVZUG_clean,1140.7369384765625,1253.57,1.5368153599240562,"[0.09332304447889328, 0.3762561082839966, 0.6234850287437439, 1.9340670108795166, 3.6318585872650146]",5.191234111785889,N
983,983,LAJFAG_clean,142.16519165039062,1006.52,1.1980750505651987,"[0.6043499112129211, 1.2861288785934448, 1.6801893711090088, 2.53714919090271, 3.247551679611206]",2.857142210006714,Y
984,984,c6cc02494g_c6cc02494g4_clean,446.6598205566406,1451.82,1.0292814374035093,"[0.23676086962223053, 1.093848705291748, 1.6589126586914062, 2.7941384315490723, 3.386657238006592]",3.657967329025269,N
985,985,JOBFIQ_clean,145.7466278076172,521.65,1.641298439661127,"[0.1520124077796936, 0.4874727725982666, 0.7284694910049438, 1.5703133344650269, 2.661637783050537]",2.6010725498199463,Y
986,986,GOQXAN_clean,80.03178405761719,938.456,1.3286802623239564,"[0.2128654420375824, 0.7757396697998047, 1.1671329736709595, 2.142728328704834, 3.575105905532837]",3.095073699951172,N
987,987,BIPSUQ_clean,3495.76904296875,4499.34,0.4374865897139701,"[0.13308894634246826, 0.29543671011924744, 0.42423146963119507, 1.364558219909668, 4.691533088684082]",3.684647560119629,N
988,988,ic5b00561_si_002_clean,131.7524871826172,292.268,1.4147319782234635,"[0.23640482127666473, 0.7534040212631226, 1.1341577768325806, 2.2950797080993652, 3.165168523788452]",2.885116577148437,Y
989,989,SIVGAH_clean,681.8310546875,420.946,1.1413505016305014,"[0.11986523866653442, 0.458318293094635, 0.7905315160751343, 2.2561233043670654, 4.02620267868042]",4.14439582824707,N
990,990,WODREO_clean,306.67059326171875,942.885,1.119618684796743,"[0.3810715079307556, 1.2251695394515991, 1.7623392343521118, 2.9698386192321777, 4.0628838539123535]",3.6429405212402335,N
991,991,NOHSIM01_clean,238.7749481201172,298.357,1.4422864812585423,"[0.061418674886226654, 0.1826729029417038, 0.3126221299171448, 1.0133564472198486, 2.845594644546509]",2.978768825531006,N
992,992,PEKDEQ_clean,1392.9940185546875,2164.28,0.8609353628546595,"[0.13420841097831726, 0.6627487540245056, 1.228267788887024, 3.62711238861084, 6.774638652801514]",4.437558650970459,Y
993,993,XOMGIQ_clean,139.0425262451172,932.519,1.119557022520224,"[0.040860436856746674, 0.3058658838272095, 0.465462863445282, 1.130685806274414, 2.261517286300659]",3.267807483673096,N
994,994,ERIGER_clean,185.80767822265625,597.121,1.325562633649698,"[0.18927422165870667, 0.6089515089988708, 0.9495853185653687, 2.283682107925415, 3.6532883644104004]",2.9070534706115723,N
995,995,NUDMUW_clean,55.50520706176758,957.169,1.1874642793214816,"[0.2010556161403656, 0.6775074005126953, 0.9797143936157227, 1.4844056367874146, 1.7427107095718384]",1.7626787424087524,N
996,996,GADMAA01_clean,77.01051330566406,595.495,1.4992106380401615,"[0.04848555475473404, 0.19306038320064545, 0.34172141551971436, 1.1906867027282715, 2.2086997032165527]",4.433219909667969,N
997,997,ENIHUG01_clean,2786.66943359375,3684.64,0.585027418343549,"[0.2123253494501114, 0.654215931892395, 1.127794861793518, 3.2919833660125732, 6.238402843475342]",4.690038681030273,N
998,998,IZUVUV_clean,153.74334716796875,1577.91,0.9027728912450363,"[0.21587839722633362, 0.730869472026825, 1.1383309364318848, 2.232290506362915, 3.192204475402832]",2.877002954483032,N
999,999,DUNXUH_clean,670.82763671875,1005.37,1.2195176552667548,"[0.2606133818626404, 0.8957809209823608, 1.4314717054367065, 3.048023223876953, 4.178817272186279]",5.468677043914795,N
1000,1000,ja5111317_ja5111317_si_003_clean,2658.065185546875,3397.85,0.4003838559841701,"[0.40016603469848633, 1.1738390922546387, 1.7127645015716553, 3.261409044265747, 5.771969318389893]",5.850589752197266,N
1001,1001,HURFEH_clean,1174.3890380859375,1575.74,1.0272511512006046,"[0.15284357964992523, 0.6509263515472412, 1.1145343780517578, 3.1045515537261963, 5.859260082244873]",5.168869495391846,N
1002,1002,EDUVII_clean,3547.403564453125,4530.59,0.4202484896200003,"[0.10779549181461334, 0.3679651916027069, 0.6191487908363342, 2.098262310028076, 5.332637786865234]",4.9617462158203125,N
1003,1003,MIVWEU_manual,495.8711242675781,494.851,1.5697702140332532,"[0.11639741063117981, 0.5810665488243103, 1.0420501232147217, 3.0409655570983887, 4.186056137084961]",3.907595872879028,N
1004,1004,FUNFOL_clean,423.3382568359375,1682.26,0.8641495797696925,"[0.12977591156959534, 0.49600356817245483, 0.8366000056266785, 2.2901992797851562, 4.632509231567383]",4.555295467376709,N
1005,1005,PUZTOV_clean,666.2298583984375,1234.39,1.1844047044175654,"[0.13509157299995422, 0.7624218463897705, 1.3069003820419312, 3.3636507987976074, 5.233958721160889]",4.948968887329102,N
1006,1006,YICDAR_clean,1866.794921875,2289.61,0.8957499676167389,"[0.1278270035982132, 0.35441139340400696, 0.5171618461608887, 1.4604010581970215, 4.113795757293701]",4.549540042877197,N
1007,1007,UVANOW_clean,1558.8720703125,2804.6,0.82321534334042,"[0.08746412396430969, 0.29596611857414246, 0.48100703954696655, 1.6932858228683472, 5.435033798217773]",6.296276569366455,N
1008,1008,FUBDAI_clean,1296.1549072265625,1286.23,1.22979683804456,"[0.04874873161315918, 0.23845505714416504, 0.4693474769592285, 1.9053608179092407, 5.544216632843018]",5.43499231338501,N
1009,1009,BOZFON_clean,649.0857543945312,682.506,1.2441250347416424,"[0.31257909536361694, 1.006775975227356, 1.5313129425048828, 3.2018537521362305, 4.713392734527588]",4.451266288757324,N
1010,1010,MAWFEY_clean,1664.6234130859375,1930.52,1.2323833388319565,"[0.14261268079280853, 0.47202521562576294, 0.8429329991340637, 3.1360228061676025, 6.606649398803711]",6.44885778427124,N
1011,1011,PIZSAU_clean,378.4605102539063,821.867,1.180174434673224,"[0.22378186881542206, 0.7957904934883118, 1.2060999870300293, 2.468874216079712, 4.062841892242432]",3.230043172836304,N
1012,1012,MUNDEG_clean,1685.9859619140625,2340.6,0.8698708985838908,"[0.0923713892698288, 0.37054792046546936, 0.6347830295562744, 2.0694336891174316, 5.220645904541016]",4.597537517547607,N
1013,1013,QUQQOJ_clean,79.17323303222656,197.631,1.7371098830345535,"[0.6755854487419128, 1.1978315114974976, 1.360256314277649, 1.8255350589752197, 2.321305751800537]",3.781069278717041,Y
1014,1014,VAGBOX_clean,208.4388427734375,201.066,1.9688756030486152,"[0.23121565580368042, 0.7395371794700623, 1.1080535650253296, 1.99434232711792, 2.975994348526001]",3.7220675945281982,N
1015,1015,HOFSOL_clean,683.352294921875,3033.46,0.7822190050333533,"[0.04408503696322441, 0.3347078859806061, 0.6666839718818665, 2.4984853267669678, 6.184397220611572]",5.313417911529541,N
1016,1016,OLAGIR_clean,232.5697021484375,885.956,1.378673391886907,"[0.07192803919315338, 0.2212699055671692, 0.3509770631790161, 1.013474702835083, 2.870035171508789]",3.329322576522827,N
1017,1017,PIVBEC_clean,2575.12109375,2598.85,0.7770418289467044,"[0.4276476502418518, 1.3885284662246704, 2.101982593536377, 3.88374400138855, 6.70001220703125]",5.899406909942627,Y
1018,1018,JALLIU_clean,2869.5498046875,2671.97,0.7770975479255433,"[0.07830490916967392, 0.3064700663089752, 0.5932838320732117, 2.123361110687256, 6.073548793792725]",5.440218925476074,N
1019,1019,GARLET_clean,637.5543823242188,911.735,1.1537782295392054,"[0.3315771818161011, 1.2509925365447998, 1.9065207242965698, 3.7365825176239014, 5.276365280151367]",5.65391206741333,N
1020,1020,UMODEH12_clean,1631.015869140625,2399.44,0.7511823508171404,"[0.08038561046123505, 0.5515034198760986, 1.0159313678741455, 2.8882646560668945, 5.171533584594727]",6.044676780700684,N
1021,1021,IGUVIR01_clean,366.2794494628906,562.682,1.3088396688797757,"[0.3708648085594177, 1.138013482093811, 1.61678147315979, 2.7823984622955322, 3.8066177368164062]",3.641077995300293,N
1022,1022,WUDZOM_clean,436.7679443359375,677.776,2.068302676436663,"[0.09211073070764542, 0.3892471492290497, 0.710303008556366, 2.0944254398345947, 4.22604513168335]",3.8763413429260254,Y
1023,1023,FEZTIP_clean,275.0503845214844,1026.53,1.110885413162222,"[0.03196139633655548, 0.34479352831840515, 0.6450414061546326, 2.005887508392334, 3.827648162841797]",2.8691537380218506,N
1024,1024,WENKUX_manual,107.76345825195312,334.449,1.5482742691270184,"[0.25449079275131226, 0.761610746383667, 1.0360329151153564, 1.7046350240707397, 2.144155502319336]",2.281022310256958,N
1025,1025,CAYQOK_clean,2217.281494140625,3183.63,0.6734964638668723,"[0.23142848908901215, 0.5684149861335754, 0.8616746068000793, 2.3104326725006104, 5.400964736938477]",6.613097667694092,Y
1026,1026,LAPZIO_clean,2632.4609375,3550.18,0.5524555537651243,"[0.22777341306209564, 0.744256317615509, 1.2706258296966553, 3.638823986053467, 8.352334022521973]",7.877813816070557,Y
1027,1027,DEYLOJ_clean,96.7578582763672,237.517,3.765285452995408,"[0.027001474052667618, 0.15309347212314606, 0.3075953722000122, 1.0336534976959229, 2.659877061843872]",2.758240222930908,Y
1028,1028,ESANET_clean,-5.180660724639893,548.843,1.8022974450494789,"[0.018611285835504532, 0.18040549755096436, 0.3669542074203491, 1.5655567646026611, 4.258113384246826]",2.658691167831421,N
1029,1029,AKUKUO_clean,247.99566650390625,606.952,1.3047621414263118,"[0.30535537004470825, 0.8684229850769043, 1.2341139316558838, 2.1657025814056396, 2.9316413402557373]",3.5371382236480717,N
1030,1030,COQGAS_clean,297.3069152832031,844.254,1.140680688682444,"[0.31885796785354614, 0.995857298374176, 1.4277907609939575, 2.4932501316070557, 3.4359829425811768]",4.297410488128662,N
1031,1031,IYEPUZ_clean,1106.597412109375,2779.12,0.6960692629610041,"[0.1189805418252945, 0.43638819456100464, 0.8067416548728943, 2.840179681777954, 5.965023994445801]",4.9691691398620605,N
1032,1032,QODHUO13_clean,273.3588256835937,627.226,1.3280450528245378,"[0.15952074527740479, 0.6317904591560364, 1.0742332935333252, 2.6346230506896973, 3.973201274871826]",3.525238037109375,N
1033,1033,ZIQJEQ_clean,1192.5640869140625,3160.18,0.6295846920135562,"[0.09472367912530899, 0.39522188901901245, 0.6861025094985962, 2.5513064861297607, 6.778336524963379]",6.063452243804932,N
1034,1034,BETGUE_clean,1435.9136962890625,1711.35,0.7352042160517862,"[0.04798954725265503, 0.21751338243484497, 0.43477511405944824, 1.7057658433914185, 6.337669372558594]",6.360103130340576,N
1035,1035,YOYTUD_clean,494.0625,488.469,1.4975334458323557,"[0.16422298550605774, 0.5269541144371033, 0.8396995663642883, 2.276298999786377, 4.584775447845459]",4.378780841827393,N
1036,1036,VAQTUF_clean,743.486328125,1670.55,0.8585450889069728,"[0.2140381634235382, 0.6628292798995972, 1.063162088394165, 2.651581048965454, 4.7006988525390625]",4.153446197509766,N
1037,1037,j.jssc.2016.06.015_ZJU-10_clean,1876.35498046875,2423.72,0.8275751377993215,"[0.40692538022994995, 1.0539692640304565, 1.5749037265777588, 3.3859267234802246, 6.122452259063721]",6.052618980407715,N
1038,1038,TAQGOK_clean,317.0518493652344,206.993,1.2854773973578892,"[0.4542504549026489, 1.0203981399536133, 1.3329566717147827, 2.283228635787964, 2.922963857650757]",2.3479537963867188,N
1039,1039,RUFRIV_clean,2.2034544944763184,554.213,1.448571068699244,"[0.17818863689899445, 0.4859996736049652, 0.7115024924278259, 1.379054307937622, 1.6199394464492798]",1.924552083015442,N
1040,1040,XAMGUQ_clean,487.167724609375,1592.01,0.938360225995357,"[0.03768657147884369, 0.3355865478515625, 0.661471426486969, 2.144630193710327, 3.868340253829956]",3.5614919662475586,N
1041,1041,CUQRIR_clean,483.9897155761719,1049.65,1.1064839654686796,"[0.20409341156482697, 0.6064754724502563, 0.9424527883529663, 2.3064424991607666, 3.7024667263031006]",4.799582004547119,N
1042,1042,SODNAA_clean,74.60627746582031,408.698,1.3979664433913654,"[0.08682647347450256, 0.4388806223869324, 0.8000535368919373, 2.1917624473571777, 3.867690086364746]",3.741442441940308,N
1043,1043,MAVFEV01_clean,478.0415649414063,1228.4,1.5772590664886406,"[0.046517159789800644, 0.21390217542648315, 0.3898683786392212, 0.9628149271011353, 2.4800846576690674]",3.213902950286865,N
1044,1044,cm503311x_aloh225K_clean,1220.5299072265625,1484.42,0.9495314595521456,"[0.1131056398153305, 0.48903727531433105, 0.8772181868553162, 2.6739561557769775, 5.23498010635376]",4.015016078948975,N
1045,1045,KOHLIE_clean,940.7344360351562,1430.82,0.971666430249979,"[0.20826247334480286, 0.8808770179748535, 1.510318636894226, 3.8107974529266357, 5.639053821563721]",5.27467679977417,N
1046,1046,UDAXEF_clean,609.5239868164062,1017.86,1.5343612938409217,"[0.07491426169872284, 0.3278391361236572, 0.6333048343658447, 2.2327463626861572, 4.812783241271973]",4.245941162109375,Y
1047,1047,ZAVPOD_clean,416.0162353515625,1019.17,1.2808669187326147,"[0.2497868835926056, 0.863317608833313, 1.365553855895996, 2.991044521331787, 4.912391185760498]",4.238885879516602,N
1048,1048,TOWLIC_clean,2576.887939453125,1576.85,1.1525038792810816,"[0.04631371796131134, 0.1629188358783722, 0.2834739685058594, 1.0966905355453491, 4.127647876739502]",3.765887260437012,Y
1049,1049,GUMDEZ_clean,29.80543708801269,687.827,1.3534390876779283,"[0.2102656066417694, 0.7546433806419373, 1.1333057880401611, 2.181960105895996, 2.993093967437744]",3.79061770439148,N
1050,1050,QOSJUF_clean,93.40010833740234,886.532,1.4123059704476264,"[0.07917828112840652, 0.52657550573349, 0.9443174600601196, 2.388512134552002, 3.220324993133545]",2.8831260204315186,N
1051,1051,cm503311x_alf250K_clean,882.4225463867188,1442.79,0.9638570670451476,"[0.008042890578508377, 0.23296543955802917, 0.5144595503807068, 2.3289988040924072, 5.550292015075684]",4.301061153411865,N
1052,1052,LAHVAU_clean,642.3050537109375,1512.3,1.024578588767349,"[0.1891314685344696, 0.7156238555908203, 1.1886893510818481, 3.059877634048462, 4.887876033782959]",6.372808456420898,N
1053,1053,SUBMIN_clean,952.525390625,1749.3,0.8338570137762634,"[0.17888551950454712, 0.7227036356925964, 1.1945593357086182, 3.042450428009033, 5.664286136627197]",3.804264783859253,N
1054,1054,YAYPOF_clean,614.7994995117188,392.909,2.402687627202696,"[0.027652010321617126, 0.16618165373802185, 0.3121664226055145, 1.0662199258804321, 2.754723072052002]",3.3326358795166016,N
1055,1055,GUZVOO_clean,59.293556213378906,583.229,1.6100954635315885,"[0.0906764343380928, 0.3464098870754242, 0.5705529451370239, 1.1917301416397095, 1.5564684867858887]",1.4230650663375854,Y
1056,1056,WIKGII_clean,688.3820190429688,1107.07,1.1773455458169944,"[0.28423696756362915, 1.1563295125961304, 1.867374300956726, 4.048191547393799, 5.679901599884033]",5.100461483001709,Y
1057,1057,ONEJUN_clean,166.89199829101562,430.503,3.3307431754934083,"[0.035756077617406845, 0.24519872665405273, 0.430553138256073, 1.3814587593078613, 3.1420793533325195]",2.636963367462158,N
1058,1058,JURKIS_clean,309.67144775390625,891.505,1.0519774974332006,"[0.29949378967285156, 0.8324985504150391, 1.199118733406067, 2.408071994781494, 3.692373037338257]",3.349133253097534,N
1059,1059,LEYPAI_clean,203.7935791015625,723.111,1.6739493411422517,"[0.07959899306297302, 0.32801637053489685, 0.5399368405342102, 1.167956829071045, 2.5145456790924072]",2.298598051071167,N
1060,1060,MAKRIC_clean,267.2748413085937,359.85,1.0929925341296831,"[0.12337726354598999, 0.631873607635498, 1.057703971862793, 2.590979814529419, 4.272420406341553]",3.5224552154541016,N
1061,1061,GIWCAR_ion_b,581.5882568359375,1153.03,1.071956017015515,"[0.17713601887226105, 0.6740104556083679, 1.0867345333099365, 2.626415252685547, 4.262990474700928]",4.643946170806885,N
1062,1062,LUMYEZ_clean,602.54052734375,1230.84,1.3042757043319173,"[0.07063835859298706, 0.21822112798690796, 0.3926522135734558, 1.380094051361084, 4.317641735076904]",4.619502067565918,N
1063,1063,YOTXOW_clean,358.9923400878906,379.472,1.36514347126313,"[0.07281035929918289, 0.284685879945755, 0.4455087184906006, 1.2235488891601562, 2.2743618488311768]",3.5026097297668457,N
1064,1064,LOXBEH_clean,211.3403167724609,1388.17,1.0101340183607888,"[0.16221612691879272, 0.506842851638794, 0.8331345915794373, 2.0580196380615234, 3.0241737365722656]",2.9087893962860107,N
1065,1065,UMEQAG_clean,382.0063781738281,723.164,1.5816582053891404,"[0.0824279636144638, 0.49182599782943726, 0.8704010248184204, 2.437242031097412, 4.399688243865967]",4.355883598327637,N
1066,1066,UMODEH04_clean,5617.658203125,5014.54,0.5339256540443584,"[0.045512378215789795, 0.24293631315231323, 0.4744858741760254, 1.8808166980743408, 6.015432357788086]",4.761561393737793,N
1067,1067,cm503311x_aloh400K_clean,1327.2838134765625,1496.45,0.9480595246080143,"[0.06905007362365723, 0.38483819365501404, 0.7283366322517395, 2.4332175254821777, 5.229403495788574]",3.974001884460449,N
1068,1068,jz4002345_si_003_clean,1079.822021484375,832.959,1.216588300012358,"[0.016643941402435303, 0.2344694435596466, 0.46838468313217163, 2.022197961807251, 5.714068412780762]",4.836278915405273,N
1069,1069,IJENOB_clean,-9.970439910888672,278.842,2.028142478746543,"[0.2490207999944687, 0.5158019065856934, 0.6649162769317627, 1.0231571197509766, 1.4238865375518799]",0.8546784520149231,Y
1070,1070,REZXOK_clean,2645.7705078125,4131.81,0.4700549000983666,"[0.11685065925121307, 0.3189794421195984, 0.5302118062973022, 1.7335718870162964, 5.171311855316162]",4.58953332901001,N
1071,1071,QODHUO05_clean,330.661376953125,627.593,1.319518096805998,"[0.15497633814811707, 0.6191595196723938, 1.0584516525268555, 2.747012138366699, 4.2376813888549805]",3.572617292404175,N
1072,1072,cm503311x_alf475K_clean,1236.012451171875,1422.12,0.965630303664418,"[0.1170472800731659, 0.44777849316596985, 0.780467689037323, 2.6313772201538086, 5.281174659729004]",4.464527606964111,N
1073,1073,BIRSEC_clean,525.455322265625,771.204,1.337973583940709,"[0.1097654402256012, 0.495234876871109, 0.8019673228263855, 1.8264145851135254, 2.934605121612549]",2.5411360263824463,N
1074,1074,FAKNIR_clean,707.4956665039062,1966.74,0.9602289606991748,"[0.14017456769943237, 0.6365651488304138, 1.1635771989822388, 3.3825297355651855, 6.022564888000488]",5.495297908782959,N
1075,1075,NUNSOG_clean,191.2079162597656,458.759,1.2777026736223926,"[0.20978258550167084, 0.6174481511116028, 0.9593703746795654, 2.377394676208496, 4.288328647613525]",3.12248158454895,N
1076,1076,VEJYOZ_clean,836.2872314453125,2010.57,0.8800781240146889,"[0.014506764709949493, 0.20227061212062836, 0.4124727249145508, 1.8443902730941772, 4.7048468589782715]",4.258752346038818,N
1077,1077,FEJDII01_clean,373.75970458984375,520.818,1.6597565611603369,"[0.13878126442432404, 0.2088070809841156, 0.19689743220806122, 0.45810943841934204, 2.1536991596221924]",2.263383150100708,N
1078,1078,KALFUA_clean,1830.4266357421875,1160.32,1.0225094236096286,"[0.17886152863502502, 0.7400375008583069, 1.2022355794906616, 3.1704397201538086, 6.487679481506348]",5.938166618347168,Y
1079,1079,c5dt04943a_c5dt04943a2_clean,2553.17236328125,2855.54,0.7592008723780536,"[0.3365646004676819, 1.06223726272583, 1.6574574708938599, 3.542071580886841, 6.579914569854736]",7.3940110206604,Y
1080,1080,ORAGOF_clean,630.7962646484375,1564.71,1.0258077449890866,"[0.06519947201013565, 0.3668486773967743, 0.6708880066871643, 2.2298314571380615, 4.134746551513672]",3.760320901870728,N
1081,1081,IGETUL_clean,1402.96044921875,997.764,1.174570839236127,"[0.3659982681274414, 1.3248887062072754, 2.0278937816619873, 4.188617706298828, 6.594125747680664]",6.368404388427734,N
1082,1082,COCMUE_clean,2652.3974609375,3984.87,0.575812122527986,"[0.054371125996112823, 0.20142439007759094, 0.36146289110183716, 1.8224321603775024, 7.067312240600586]",6.099558353424072,N
1083,1083,IYAKIE_clean,1029.980224609375,2216.13,0.9353909593773612,"[0.06739086657762527, 0.23658281564712524, 0.4207026958465576, 1.7338954210281372, 4.3048014640808105]",4.6035237312316895,N
1084,1084,SAMLAV_manual,1459.330322265625,978.437,1.1909623098501945,"[0.09634824842214584, 0.40049996972084045, 0.6925228238105774, 2.354201316833496, 5.802377700805664]",5.101629257202148,N
1085,1085,XUKHUI_clean,73.11347198486328,775.314,1.201312310917217,"[0.27681607007980347, 0.8378483057022095, 1.1770235300064087, 1.8357852697372437, 2.2811994552612305]",2.666311264038086,N
1086,1086,NUDLIJ_clean,169.06521606445312,1094.36,1.1416431073903608,"[0.21931113302707672, 0.48908284306526184, 0.6544728875160217, 1.1589982509613037, 1.7005934715270996]",2.5256872177124023,N
1087,1087,KOSJUZ_clean,241.57223510742188,1241.86,1.181299369231603,"[0.11962372809648514, 0.5378286838531494, 0.8630215525627136, 1.775665521621704, 2.2868645191192627]",3.621518850326538,N
1088,1088,RUSXEK_clean,398.7008972167969,960.723,1.2441656806692107,"[0.18635620176792145, 0.7329650521278381, 1.1987717151641846, 2.8691294193267822, 4.546351432800293]",3.799082040786743,N
1089,1089,HUNCIE_clean,4613.25537109375,5453.7,0.2909917352777701,"[0.01879788190126419, 0.14783833920955658, 0.30295777320861816, 1.3891173601150513, 5.61549711227417]",8.6234130859375,N
1090,1090,EBIDOK_ion_b,1263.8927001953125,1774.6,0.8805786877407287,"[0.052207667380571365, 0.255869597196579, 0.45627570152282715, 1.631233811378479, 4.967155933380127]",4.880936145782471,N
1091,1091,SONTEV_clean,406.7309875488281,600.771,1.4844849745088156,"[0.3366506099700928, 1.1271719932556152, 1.5839011669158936, 2.698942184448242, 4.000776767730713]",4.7584381103515625,Y
1092,1092,OKAZAD_clean,338.3702697753906,135.842,1.1890848735300357,"[0.36162179708480835, 1.158364176750183, 1.6463127136230469, 2.6876380443573, 3.985076904296875]",4.32806921005249,N
1093,1093,NUTYEI_clean,1424.4197998046875,2032.94,0.7876232364721837,"[0.14936447143554688, 0.7169314622879028, 1.3093554973602295, 4.173047065734863, 7.539045810699463]",7.995719909667969,N
1094,1094,XOMHIS_clean,1946.906982421875,2605.79,0.8519750306267366,"[0.09279291331768036, 0.48844924569129944, 0.9420227408409119, 3.259788751602173, 7.700470447540283]",8.881068229675293,Y
1095,1095,TUGTAR_clean,293.4928283691406,534.75,1.1472086412460574,"[0.2065012902021408, 0.9875736236572266, 1.6572598218917847, 3.9362690448760986, 6.183761119842529]",4.513278007507324,N
1096,1096,BETDOV_clean,236.0506591796875,875.837,1.3533376031973972,"[0.2224612832069397, 0.7745343446731567, 1.189194917678833, 2.411721706390381, 3.6114630699157715]",3.058867692947388,Y
1097,1097,acs.jpcc.6b08594_Zn2Cd6MOF5_opt_clean,3639.510498046875,3343.46,0.6285679477450397,"[0.005493782460689545, 0.04751230403780937, 0.1359955072402954, 0.9094054698944092, 3.968573808670044]",4.085370063781738,N
1098,1098,RUBTAK07_clean,783.20458984375,787.654,1.6239317530654291,"[0.12436611205339432, 0.4949549734592438, 0.8688735961914062, 2.5213418006896973, 4.998730659484863]",4.9115891456604,Y
1099,1099,POKSAL_clean,15.732894897460938,183.039,2.0438340757981805,"[0.07042906433343887, 0.36264413595199585, 0.5975387692451477, 1.5367588996887207, 2.333407402038574]",1.600367784500122,N
1100,1100,FAVGOB_clean,15.117883682250977,329.13,1.6387511388110811,"[0.2607351839542389, 0.7413509488105774, 1.039198637008667, 1.835707664489746, 2.5273971557617188]",1.461962342262268,N
1101,1101,JUTCIM_clean,1979.3375244140625,2390.49,0.7341426438024619,"[0.05322236940264702, 0.3909398019313812, 0.7474166750907898, 2.165971279144287, 4.606480598449707]",5.028848648071289,N
1102,1102,EVEGIV_clean,371.4607238769531,419.732,1.3122699843335512,"[0.07023480534553528, 0.26069459319114685, 0.4673689007759094, 1.4574793577194214, 3.0180633068084717]",1.9866024255752563,N
1103,1103,MAVFEV_clean,476.7257080078125,1214.77,1.575537741202363,"[0.050622425973415375, 0.2153046429157257, 0.3860902190208435, 0.9888582825660706, 2.6441261768341064]",2.984133005142212,N
1104,1104,FOFCOU_clean,638.3419189453125,378.882,1.380669886359508,"[0.32069581747055054, 1.1972447633743286, 1.7728887796401978, 3.185094118118286, 4.2055344581604]",3.914851427078247,N
1105,1105,VEYWED_clean,703.4143676757812,614.238,1.7708136736923346,"[0.13928283751010895, 0.4586058557033539, 0.678141713142395, 1.4126465320587158, 2.834684371948242]",3.7894363403320312,Y
1106,1106,CIWZIT_clean,167.6792449951172,357.514,1.2526898014420242,"[0.08977098017930984, 0.364788681268692, 0.6384326219558716, 1.80460786819458, 3.2122433185577393]",3.00101637840271,N
1107,1107,XUJPEY_clean,576.9158935546875,881.766,1.2550625084341402,"[0.28897950053215027, 0.9731336832046509, 1.4622918367385864, 2.685770273208618, 3.670228958129883]",4.397804260253906,N
1108,1108,QUQYUY_clean,77.89009857177734,366.531,2.1667067688990853,"[0.05838971957564354, 0.2606748938560486, 0.4268888235092163, 1.3670698404312134, 2.2414276599884033]",3.1075878143310547,N
1109,1109,ENCDBZ_clean,1877.776611328125,1117.72,1.3594597506300568,"[0.14807337522506714, 0.3088549077510834, 0.45882701873779297, 1.4589911699295044, 4.908604145050049]",3.159884214401245,Y
1110,1110,TUYNEI_clean,45.7418327331543,561.19,1.2328872911663902,"[0.0913676768541336, 0.3257302939891815, 0.4866652488708496, 1.1326566934585571, 1.2978286743164062]",2.372291088104248,N
1111,1111,UNADIX_clean,1218.0328369140625,1157.43,1.241748452850141,"[0.05174397677183151, 0.2505749464035034, 0.43393474817276, 1.6411793231964111, 5.187137603759766]",3.20180082321167,N
1112,1112,HIYGIH_clean,2441.9609375,2674.86,0.730612606176171,"[0.22447271645069122, 0.7360552549362183, 1.1874641180038452, 3.284170150756836, 6.297904014587402]",7.735476493835449,N
1113,1113,YOCDUR_clean,1638.0794677734375,3378.19,0.660447387921776,"[0.07252117991447449, 0.42003491520881653, 0.8081058263778687, 2.8174216747283936, 6.040356159210205]",6.104450225830078,N
1114,1114,IYOVEY_clean,244.4494171142578,460.184,1.8926142460723776,"[0.15966197848320007, 0.4909638464450836, 0.7355949878692627, 1.8016855716705322, 2.66426420211792]",2.5999882221221924,N
1115,1115,acs.inorgchem.6b02407_ic6b02407_si_002_clean,1945.703857421875,1614.83,0.9608237183986966,"[0.15684133768081665, 0.736392080783844, 1.319093108177185, 3.676245927810669, 6.234597682952881]",4.6748151779174805,N
1116,1116,AQIXUU_clean,494.7374572753906,176.261,2.3161825918522805,"[0.3774474859237671, 0.6966835260391235, 0.92757248878479, 1.8732777833938599, 3.0534491539001465]",3.653077363967896,Y
1117,1117,ROCZOA_clean,1001.2366333007812,2462.66,0.9583103843018116,"[0.09088250994682312, 0.26975730061531067, 0.47894608974456787, 1.8725215196609497, 5.396627902984619]",5.494021415710449,N
1118,1118,XEGJIE02_clean,751.635009765625,969.827,1.1424218220102549,"[0.04328598082065582, 0.21789023280143738, 0.4490952491760254, 1.7618765830993652, 4.1310248374938965]",4.409100532531738,N
1119,1119,GACYER_clean,1782.008056640625,2740.69,0.7524695079782036,"[0.21557468175888062, 0.9397381544113159, 1.7333121299743652, 5.621847629547119, 9.66368579864502]",8.778179168701172,Y
1120,1120,GANBAZ_clean,805.7547607421875,846.078,1.2720678553920906,"[0.08520136773586273, 0.3749549388885498, 0.6365343928337097, 2.1192140579223633, 5.847354412078857]",4.257400989532471,Y
1121,1121,AGIREP_clean,1437.5303955078125,2064.29,0.9984676533325216,"[0.27220338582992554, 0.6725559830665588, 0.9700749516487122, 2.769329309463501, 6.9021100997924805]",7.390160083770752,N
1122,1122,ZUKNAW_clean,1160.1632080078125,2584.47,0.9627708764857198,"[0.09519089013338089, 0.2781527638435364, 0.4969783425331116, 1.7515571117401123, 5.842931270599365]",4.342774391174316,N
1123,1123,UNAGUN_clean,1578.5084228515625,1690.89,0.980477929441896,"[0.1104498952627182, 0.3213604688644409, 0.4506281018257141, 1.4765777587890625, 5.816438674926758]",6.809042453765869,N
1124,1124,ENANIS_clean,175.31753540039062,346.447,1.3373348865826329,"[0.16949623823165894, 0.6641167402267456, 1.0309165716171265, 2.2451603412628174, 3.077009439468384]",3.562508106231689,N
1125,1125,ic800131r-file003_clean,3379.1875,4730.23,0.4174069214103776,"[0.04375331103801727, 0.1738283336162567, 0.36749041080474854, 1.7368435859680176, 6.249691963195801]",5.438211441040039,N
1126,1126,OXALEF_clean,1208.210205078125,2151.01,0.8392294416035306,"[0.12601116299629211, 0.5599399209022522, 1.0525712966918945, 3.5612733364105225, 6.676323890686035]",6.146064758300781,N
1127,1127,KOZQIB_clean,3799.749267578125,4757.26,0.3028600955400478,"[0.04636204615235329, 0.12260289490222931, 0.2861216068267822, 1.2428257465362549, 5.707057952880859]",5.01887845993042,Y
1128,1128,YAVVUP_clean,752.4365844726562,464.013,1.489351217058602,"[0.15537245571613312, 0.7164420485496521, 1.249681830406189, 3.256570816040039, 4.8461151123046875]",3.518930435180664,N
1129,1129,LOCRUR_clean,617.7520751953125,1334.36,1.071731061950743,"[0.09843860566616058, 0.5031534433364868, 0.7826405167579651, 1.915763258934021, 3.4216673374176025]",3.541241407394409,Y
1130,1130,VAMZAN_clean,2544.90625,3064.72,0.7960004309709948,"[0.07604388147592545, 0.5720901489257812, 1.0541082620620728, 3.1860814094543457, 6.148581504821777]",6.459636211395264,N
1131,1131,RUSXAG_clean,380.5711975097656,891.453,1.2671858441294386,"[0.18561899662017822, 0.7321802377700806, 1.1914170980453491, 2.783752679824829, 4.173088550567627]",3.587191581726074,N
1132,1132,OBAFIJ_clean,37.475223541259766,299.338,2.388898781961032,"[0.14461922645568848, 0.48680341243743896, 0.7879328727722168, 1.7746473550796509, 2.8867969512939453]",2.802971601486206,N
1133,1133,WOTLOI_clean,141.48146057128906,1212.36,0.9742294391410216,"[0.15740197896957397, 0.5694617629051208, 0.9700101017951965, 2.713839530944824, 4.799422264099121]",3.790486097335816,N
1134,1134,LOJLAZ_clean,1128.78466796875,682.903,1.7868036832271366,"[0.1468459516763687, 0.6039937734603882, 0.9821031093597412, 2.9874424934387207, 5.473394870758057]",5.063027858734131,N
1135,1135,SURHEU02_clean,1395.777099609375,784.878,1.6239317530654291,"[0.1346031129360199, 0.5131720900535583, 0.871616780757904, 2.4319188594818115, 4.916208744049072]",4.927865982055664,Y
1136,1136,ITAPAU_clean,1646.6407470703125,1561.44,1.1358696695457178,"[0.035881157964468, 0.14660248160362244, 0.22959604859352112, 0.6462718844413757, 2.104186773300171]",2.2712225914001465,N
1137,1137,KEVBIY_clean,2193.302978515625,630.644,1.179911296166642,"[0.07795017957687378, 0.43516361713409424, 0.8261384963989258, 3.3634326457977295, 10.0492525100708]",6.958657741546631,Y
1138,1138,TOVJUL_clean,1725.2340087890625,2006.11,0.862482926279848,"[0.09295330196619034, 0.39078617095947266, 0.712169885635376, 2.5189096927642822, 5.199090480804443]",5.52912187576294,N
1139,1139,MOYNIY_clean,54.150856018066406,386.462,1.2621950715822177,"[0.4930143356323242, 1.22101891040802, 1.5859086513519287, 2.125347137451172, 2.482722282409668]",1.6818755865097046,N
1140,1140,ADAXIO_clean,73.31939697265625,731.24,1.2806063703714836,"[0.05441983789205551, 0.25746822357177734, 0.4208020567893982, 1.1169040203094482, 1.916063904762268]",1.7185076475143433,N
1141,1141,FOCZAA_clean,586.2102661132812,368.532,1.397078266554462,"[0.309414267539978, 1.2041369676589966, 1.8183846473693848, 3.4580283164978027, 4.490620136260986]",3.751917123794556,N
1142,1142,AQEGUY_clean,298.6371765136719,711.287,1.4635443942619994,"[0.13237126171588898, 0.4505665600299835, 0.7524228692054749, 2.072758674621582, 3.6055972576141357]",3.316300630569458,Y
1143,1143,TAWTAP_clean,330.0456848144531,602.468,1.6308753628439938,"[0.11479648947715759, 0.22002071142196655, 0.32298052310943604, 0.9635297060012817, 2.5847392082214355]",2.7104709148406982,N
1144,1144,AHAMAY_clean,3.967593669891357,138.371,2.250172245275898,"[0.05450669676065445, 0.11181433498859406, 0.15616734325885773, 0.30513298511505127, 0.5352575778961182]",1.5697978734970093,N
1145,1145,FUDHAP_clean,1284.7525634765625,2883.67,0.8037049987685905,"[0.26518672704696655, 0.8228253126144409, 1.2542304992675781, 2.7268013954162598, 5.117429256439209]",5.93814754486084,N
1146,1146,LAMFIO_clean,715.4638671875,316.537,1.5013490664115006,"[0.050045304000377655, 0.19049608707427979, 0.3453517556190491, 1.403794288635254, 3.807893991470337]",2.3890082836151123,N
1147,1147,UDUMIP_clean,8.232730865478516,1151.57,1.4009178881675215,"[0.2680785059928894, 0.9134267568588257, 1.2932116985321045, 1.9505963325500488, 1.8832474946975708]",2.4484145641326904,N
1148,1148,IYOWID_manual,5274.173828125,4676.51,0.4050796118474933,"[0.060827676206827164, 0.16426491737365723, 0.2427835613489151, 1.0156399011611938, 4.855480670928955]",4.555180072784424,N
1149,1149,DONXOV_clean,141.74005126953125,539.314,1.6101805210689564,"[0.1261623501777649, 0.49706363677978516, 0.8293559551239014, 1.7308263778686523, 2.242781162261963]",3.55590295791626,N
1150,1150,VOXTOT_clean,845.9708862304688,1692.94,0.8669442253726443,"[1.5834453105926514, 2.849553346633911, 3.3885135650634766, 4.237796783447266, 4.50779390335083]",5.641868591308594,N
1151,1151,WEYQAU09_clean,1446.798828125,920.499,1.1225148015770416,"[0.2879435122013092, 0.797614336013794, 1.2009766101837158, 2.9258382320404053, 5.321702480316162]",5.609109401702881,N
1152,1152,MASMIC_clean,2558.413330078125,4325.69,0.5806680454899658,"[0.034937843680381775, 0.10247758775949478, 0.212660551071167, 1.1899765729904175, 4.822229862213135]",5.276965618133545,N
1153,1153,QITHAC_clean,606.4149780273438,979.822,1.3057300276525754,"[0.6507370471954346, 1.1314079761505127, 1.330237627029419, 2.0102968215942383, 2.815380334854126]",2.5874719619750977,Y
1154,1154,TILPUA_clean,185.4170379638672,813.075,1.881370028497431,"[0.08655256032943726, 0.2259746789932251, 0.360068142414093, 0.9869873523712158, 2.867077112197876]",3.324037313461304,Y
1155,1155,KOXFUA_clean,171.26409912109375,422.717,1.1380269952819309,"[0.15396800637245178, 0.5383183360099792, 0.8552477955818176, 2.3636844158172607, 4.632309436798096]",4.875339508056641,N
1156,1156,cg300979c_si_002_clean,390.0607299804688,1330.88,0.960754123162636,"[0.18498778343200684, 0.6603717803955078, 1.0506463050842285, 2.4119627475738525, 3.734161615371704]",2.7844369411468506,Y
1157,1157,YOYZET_clean,119.54986572265624,618.33,1.2449118437282762,"[0.08725127577781677, 0.3613937199115753, 0.5995097160339355, 1.3741428852081299, 2.3653676509857178]",1.833566188812256,N
1158,1158,ja512437u_si_002_clean,383.9986267089844,894.434,1.160359872816052,"[0.20969624817371368, 0.8953728675842285, 1.4079593420028687, 2.7160699367523193, 3.9829013347625732]",3.038074016571045,N
1159,1159,ja510525s_si_002_clean,1409.18310546875,1511.82,1.0292689995015365,"[0.23974688351154327, 0.9663125276565552, 1.6050528287887573, 4.192248344421387, 6.959904193878174]",7.155074119567871,N
1160,1160,NUHQAK_clean,873.0946044921875,1148.88,1.2359914483398633,"[0.19369807839393616, 0.8973334431648254, 1.6089627742767334, 4.184863567352295, 6.468952178955078]",6.180381774902344,N
1161,1161,UMEHOL_clean,404.87640380859375,717.85,1.602499539765498,"[0.08115588128566742, 0.5111510753631592, 0.9091911911964417, 2.5306637287139893, 4.484130859375]",4.308689594268799,N
1162,1162,ONUKAL_clean,241.06463623046875,535.884,1.3972301165722307,"[0.32347047328948975, 0.640404999256134, 0.7892409563064575, 1.1855801343917847, 2.8779995441436768]",1.7403759956359863,N
1163,1163,ZACHET_clean,3829.66015625,3713.72,0.5408009384311802,"[0.03369630128145218, 0.1356261670589447, 0.2669430077075958, 1.497768521308899, 6.172477722167969]",6.310225486755371,Y
1164,1164,WODVOB_clean,1035.3035888671875,1927.3,0.9769816633716756,"[0.18200331926345825, 0.6878101825714111, 1.188234567642212, 3.2258572578430176, 5.674745082855225]",3.9438772201538086,N
1165,1165,TAKHEV_clean,270.4100952148437,704.411,1.5729385815515875,"[0.2515932321548462, 0.8703870177268982, 1.348997950553894, 2.788623332977295, 4.159929275512695]",3.902161121368408,N
1166,1166,XUFWIF_clean,2012.6439208984373,2418.99,0.8514362999887689,"[0.25252461433410645, 0.7011088728904724, 1.0877126455307007, 2.7606210708618164, 5.411151885986328]",5.800326824188232,Y
1167,1167,c6cc02494g_c6cc02494g1_clean,321.40185546875,1434.89,1.030854004880964,"[0.0494871661067009, 0.4014052450656891, 0.7010592222213745, 1.7240759134292603, 2.8120689392089844]",3.593921899795532,N
1168,1168,RIRDIH_clean,59.798641204833984,653.476,1.5356029069069908,"[0.26866835355758667, 0.5772079825401306, 0.7774038910865784, 1.5988225936889648, 2.6181228160858154]",2.673555374145508,N
1169,1169,DUBJUH_clean,367.2161865234375,1005.93,1.093911241029706,"[0.6271623969078064, 1.483174443244934, 1.871721625328064, 2.372570514678955, 2.997455596923828]",2.8401224613189697,N
1170,1170,DUQYEU_clean,557.0133056640625,1114.48,1.6683984082406529,"[0.04593599960207939, 0.2047726809978485, 0.3625872731208801, 0.8628870844841003, 2.410693407058716]",2.717844009399414,N
1171,1171,MIBQAR16_clean,3591.106201171875,3666.48,0.5971134831889149,"[0.0005897358059883118, 0.07454003393650055, 0.25238746404647827, 1.4055631160736084, 4.840296745300293]",4.508029460906982,N
1172,1172,HUDWUA_clean,958.4786376953124,983.921,1.1884710043126938,"[0.41249316930770874, 1.478272557258606, 2.284282684326172, 4.552800178527832, 5.691811561584473]",4.883813381195068,N
1173,1173,EKIDIL_clean,36.16445159912109,266.886,2.5651042783465465,"[0.1120157465338707, 0.2338850200176239, 0.3898082971572876, 1.1788654327392578, 2.1485228538513184]",2.5636544227600098,N
1174,1174,QOPDAA_clean,156.18719482421875,497.689,2.066605115352381,"[0.09477502107620239, 0.2582533061504364, 0.4527429938316345, 1.4549329280853271, 3.4966466426849365]",2.709413766860962,Y
1175,1175,POBVIN_clean,1394.659423828125,2118.22,0.8692256707073269,"[0.14833876490592957, 0.6292164325714111, 1.1829125881195068, 3.5981855392456055, 6.559497833251953]",6.457440376281738,N
1176,1176,CEMKOV_clean,1025.879638671875,1661.31,0.9251384960421992,"[0.2746639847755432, 1.147167682647705, 1.8460584878921509, 3.8988544940948486, 6.235998153686523]",6.106170177459717,N
1177,1177,TUZVUH_clean,328.7749328613281,715.295,1.3695333299507644,"[0.18983948230743408, 0.766377866268158, 1.187444806098938, 2.4314074516296387, 3.3725757598876953]",3.256969451904297,N
1178,1178,UJUQIB_clean,3237.892333984375,2598.07,0.7740008371890096,"[-0.0010001584887504578, 0.15208278596401215, 0.3366090655326843, 1.7236328125, 5.509313106536865]",5.526449203491211,N
1179,1179,ja408959g_si_003_clean,2067.741943359375,2373.18,0.750299487839031,"[0.14213937520980835, 0.5005503296852112, 0.8445339798927307, 2.685654640197754, 6.487856864929199]",6.456947326660156,N
1180,1180,COQJUP_clean,309.2108154296875,987.393,1.1107987174972744,"[0.23924167454242706, 0.855804443359375, 1.3209915161132812, 2.635505437850952, 3.636096477508545]",4.36258602142334,Y
1181,1181,OTOLIU_clean,1857.1859130859373,4068.67,0.7488745955579701,"[-0.019630037248134613, 0.04696720466017723, 0.18772199749946594, 1.4145811796188354, 4.59235954284668]",4.5937910079956055,N
1182,1182,REZXEA_clean,2567.52587890625,3419.02,0.6418142672948205,"[0.04254502058029175, 0.21306386590003967, 0.3931025266647339, 1.2634291648864746, 4.922584533691406]",4.648719787597656,N
1183,1183,ic502254c_si_002_clean,1203.112548828125,2513.28,0.7113176643970371,"[0.23016317188739777, 0.8262931108474731, 1.3570815324783325, 3.310075044631958, 5.6773362159729]",5.427606105804443,N
1184,1184,PAHPOG_clean,638.21337890625,1531.04,0.9540342876172456,"[0.2826584279537201, 0.9570964574813843, 1.4639296531677246, 3.1186060905456543, 4.671313762664795]",4.042675495147705,N
1185,1185,WAJHOG_clean,287.748046875,941.397,1.2444166368282,"[0.27014780044555664, 1.0307174921035767, 1.5398374795913696, 2.1814000606536865, 2.5942633152008057]",1.8981928825378416,N
1186,1186,CUTBEA_clean,808.5610961914062,1868.2,1.0469332316843467,"[0.24133557081222534, 0.8920770287513733, 1.432428240776062, 3.2495667934417725, 5.362215995788574]",4.454490184783936,N
1187,1187,FOQNUW01_clean,438.946533203125,752.256,1.352550127136478,"[0.24774211645126343, 0.6429449319839478, 0.9084696173667908, 1.4397045373916626, 2.0128767490386963]",2.960335254669189,Y
1188,1188,ESEBOV_clean,3973.308837890625,2568.23,0.4321878188423648,"[-0.009411558508872986, 0.15106216073036194, 0.3647424578666687, 1.992235779762268, 7.112348556518555]",7.0789408683776855,Y
1189,1189,WIRKOZ_clean,722.4337158203125,2082.75,0.7428767015487241,"[0.1967162787914276, 0.670710563659668, 1.09922194480896, 2.961885452270508, 5.322463035583496]",4.676078796386719,N
1190,1190,SURKUN01_clean,910.2293701171876,797.934,1.6183530622505,"[0.0580160915851593, 0.329618901014328, 0.6097589135169983, 1.9060730934143066, 3.9949941635131836]",4.594210624694824,Y
1191,1191,FALROB_clean,268.7672424316406,627.788,1.0586041732659026,"[0.2766892910003662, 0.9203113913536072, 1.3309041261672974, 2.2193806171417236, 3.1709845066070557]",3.6200647354125977,Y
1192,1192,ja407778a_si_003_clean,1248.3662109375,1784.69,0.8642135497509008,"[-0.04559265077114105, 0.02950460836291313, 0.17349596321582794, 1.532131552696228, 4.888489723205566]",5.631674766540527,N
1193,1193,FEZQEI_clean,15.95956039428711,391.572,1.193361739569163,"[-0.004423059523105621, -0.04801478236913681, -0.06960530579090118, 0.049489859491586685, 0.22922632098197937]",1.3259966373443604,N
1194,1194,RORTID_clean,1893.601318359375,1822.51,0.9941846408159948,"[0.027864791452884674, 0.17041705548763275, 0.33517539501190186, 1.3104580640792847, 3.9950180053710938]",4.087719440460205,Y
1195,1195,LUVWUU_clean,209.96897888183597,1141.53,1.110270487662853,"[0.09178890287876129, 0.39454925060272217, 0.710981547832489, 2.331968069076538, 4.766211986541748]",2.83150315284729,N
1196,1196,ZADRAA_clean,356.3956298828125,1248.87,1.3371273777554151,"[0.10742849111557007, 0.5050814151763916, 0.96219402551651, 3.234179735183716, 7.501044273376465]",4.491727828979492,N
1197,1197,UVIPIZ_clean,2110.73193359375,2232.01,0.8685746624128261,"[0.1297014355659485, 0.3542047142982483, 0.5604686141014099, 1.7744959592819214, 4.612745761871338]",5.753116607666016,N
1198,1198,NAJTAW_clean,1165.1905517578125,1605.02,1.1581397221794874,"[0.2057388424873352, 1.0107460021972656, 1.7548069953918457, 4.512353420257568, 7.053946495056152]",6.3403730392456055,N
1199,1199,KUVYAD_clean,563.1214599609375,1935.43,0.9741619455804864,"[0.6700723767280579, 1.5714987516403198, 2.0555756092071533, 2.957343339920044, 4.212925434112549]",4.176062107086182,N
1200,1200,CIFLUA_clean,1300.2198486328125,2372.88,0.7461713887099501,"[0.152034729719162, 0.8263881206512451, 1.4625661373138428, 3.726588010787964, 5.97601842880249]",6.158649921417236,N
1201,1201,GITVAH_clean,63.309078216552734,322.549,1.5716801056069003,"[0.31860190629959106, 0.7147038578987122, 0.9874272346496582, 2.098261594772339, 3.29347825050354]",1.448205590248108,Y
1202,1202,ZADQUT_clean,1722.9520263671875,1328.4,1.3236529938626491,"[0.14575956761837006, 0.6454704999923706, 1.1431350708007812, 3.2373290061950684, 6.378316879272461]",4.955297470092773,N
1203,1203,UMODEH17_clean,5501.18798828125,4778.9,0.568003388401574,"[0.0243527889251709, 0.18612033128738403, 0.3953123688697815, 1.6805323362350464, 5.706197738647461]",4.683618545532227,N
1204,1204,AQOLUP_clean,917.2147216796876,1583.74,0.7882712297915253,"[0.22367450594902039, 0.7056115865707397, 1.167951226234436, 3.656280279159546, 6.394993305206299]",5.275181293487549,N
1205,1205,MIMSUY_clean,471.0420837402344,1177.02,0.975034850190115,"[0.3416450619697571, 1.059579610824585, 1.4970084428787231, 2.429600477218628, 3.5393640995025635]",3.917943954467773,N
1206,1206,PUTYEI_clean,1085.745361328125,1452.91,1.1529975599663187,"[0.07730558514595032, 0.280288428068161, 0.6150728464126587, 2.5033318996429443, 6.292044162750244]",5.73514461517334,N
1207,1207,SIVGUB_clean,2455.129150390625,3445.97,0.6792231649296778,"[0.08915255963802338, 0.5746353268623352, 1.0868868827819824, 3.3358287811279297, 6.69364595413208]",7.103167533874512,N
1208,1208,GOBTAT_clean,2088.340576171875,1956.93,0.9163282239645356,"[0.05997098237276077, 0.5215351581573486, 1.0202393531799316, 3.7212722301483154, 8.036371231079102]",7.165724754333496,Y
1209,1209,YUDDEH_clean,1455.224853515625,2032.23,0.8658567578532865,"[0.19855254888534546, 0.9689179062843323, 1.7032119035720825, 4.547282695770264, 7.499407768249512]",5.851278305053711,Y
1210,1210,ja508679h_si_001_clean,3160.826171875,1755.68,0.8041982539931264,"[0.08421618491411209, 0.41470763087272644, 0.7886375188827515, 2.578742027282715, 5.751269340515137]",5.94481086730957,N
1211,1211,XOVQAB_clean,2131.647216796875,3651.84,0.6102098110732859,"[0.07777459174394608, 0.3313007354736328, 0.6332495212554932, 2.3210818767547607, 5.661966800689697]",5.669952869415283,N
1212,1212,XAHWAG_clean,378.17095947265625,1548.02,1.3339147561477782,"[0.09179124236106873, 0.20931430160999298, 0.31292709708213806, 1.1046333312988281, 3.098311424255371]",2.234443426132202,N
1213,1213,CUGYIO_clean,280.77105712890625,284.683,2.377228435720394,"[0.18859675526618958, 0.7662777304649353, 1.3370680809020996, 3.589533567428589, 5.304481506347656]",4.1328444480896,Y
1214,1214,RUDQOX_clean,10.508188247680664,218.599,2.8535329849004176,"[0.20743708312511444, 0.47617876529693604, 0.6440473198890686, 1.0909326076507568, 1.806769847869873]",1.6290059089660645,Y
1215,1215,LAFRER_manual,2156.54931640625,2052.9,0.7057158891721733,"[0.14738166332244873, 0.4774244725704193, 0.8174067735671997, 2.546475887298584, 5.475000858306885]",6.631190299987793,N
1216,1216,EJETAQ_clean,2235.0869140625,2805.78,0.6732374973726218,"[0.02658824250102043, 0.1551400125026703, 0.2765117883682251, 1.3791435956954956, 6.0254740715026855]",5.722814559936523,N
1217,1217,ja302110d_si_001_clean,860.12646484375,2141.18,0.8646242102688361,"[0.1862962692975998, 0.6865971684455872, 1.184281826019287, 3.453873634338379, 6.6742401123046875]",6.174126148223877,N
1218,1218,FUSMOW_clean,307.5771484375,1433.59,1.0342961010479512,"[0.020438678562641144, 0.23665383458137512, 0.4842435121536255, 1.8753511905670166, 4.740834712982178]",3.879265546798706,N
1219,1219,TEQLIM_clean,1449.3172607421875,2281.83,0.779780166965006,"[0.1592698097229004, 0.714981198310852, 1.2883620262145996, 3.8076534271240234, 7.000637054443359]",6.14371919631958,Y
1220,1220,SUFHIM_clean,-5.399120807647705,1147.92,1.0639407988660006,"[0.0467013344168663, 0.2696564793586731, 0.44923126697540283, 1.1990491151809692, 1.8269785642623901]",1.8604462146759035,N
1221,1221,VOLRAQ01_clean,2871.27392578125,3328.43,0.5614062378816278,"[0.07705261558294296, 0.2163565456867218, 0.344677209854126, 1.3007655143737793, 4.75432014465332]",5.562098503112793,Y
1222,1222,TUJGAI_clean,212.0783233642578,360.159,1.933132778380612,"[0.7237959504127502, 1.4699393510818481, 1.7598493099212646, 2.282615900039673, 2.827338933944702]",2.712477684020996,Y
1223,1223,IGOJEV_clean,413.9998474121094,1063.56,1.1267842914968949,"[0.3183104991912842, 1.1641558408737183, 1.804024338722229, 3.6571946144104004, 5.1278767585754395]",4.310740947723389,N
1224,1224,LAVCUJ_clean,92.05292510986328,281.413,2.201312894355993,"[0.193638414144516, 0.6670907139778137, 0.9661807417869568, 2.1459360122680664, 4.528998851776123]",3.740143060684204,N
1225,1225,HACRAH_clean,1180.11767578125,1378.65,1.0807135087069804,"[0.5970677137374878, 1.5705969333648682, 2.254488468170166, 4.004908084869385, 4.526400566101074]",5.517425060272217,Y
1226,1226,IWAYEK_clean,646.1856689453125,1099.87,1.2021422715780783,"[0.028008881956338882, 0.15499347448349, 0.29807525873184204, 0.6879639625549316, 1.6011565923690796]",1.861274242401123,N
1227,1227,TIGSOT_clean,19.34112930297852,163.552,1.7902705422400993,"[0.045932114124298096, 0.1744050830602646, 0.309500515460968, 0.7639110088348389, 0.9826477766036987]",1.555234670639038,N
1228,1228,TAGVAB_clean,1960.9583740234373,2936.37,0.7435106440388962,"[0.027458850294351578, 0.2235150933265686, 0.42904233932495117, 1.822563886642456, 5.896718978881836]",6.383848190307617,N
1229,1229,YIVNIC_clean,81.04035186767578,217.079,1.609973849460551,"[0.09780925512313843, 0.23560824990272522, 0.37533921003341675, 1.0398000478744507, 1.5744445323944092]",2.117191791534424,N
1230,1230,OREZES_clean,80.19987487792969,404.791,1.3953277912270663,"[0.10067805647850037, 0.3298203647136688, 0.5020127296447754, 1.0907809734344482, 2.046684741973877]",0.7244675159454346,N
1231,1231,ETEPID_clean,628.132080078125,842.581,1.1053600132560737,"[0.1435481607913971, 0.5024504661560059, 0.8607531785964966, 2.5278091430664062, 5.084294319152832]",4.711513519287109,N
1232,1232,ICISAP_clean,787.5010986328125,2346.13,0.8516503031965611,"[0.0426628515124321, 0.21252784132957458, 0.34316712617874146, 1.4658751487731934, 4.705489158630371]",5.750053405761719,N
1233,1233,WENLAE_manual,121.66737365722656,325.186,1.585197511327825,"[0.23916903138160706, 0.6569234728813171, 0.8766281008720398, 1.4564990997314453, 1.682930827140808]",1.872942924499512,N
1234,1234,QOLVET_clean,116.83351135253906,208.922,1.8339755773570476,"[0.03603966161608696, 0.1428106427192688, 0.2714954614639282, 0.9280415177345276, 2.5441665649414062]",2.9978089332580566,N
1235,1235,SEYQIW_clean,1040.8546142578125,2243.2,1.0327625991790048,"[-0.03558257222175598, -0.024571314454078674, 0.04886613041162491, 0.514259397983551, 1.7363064289093018]",1.4823143482208252,N
1236,1236,AGUBUA_clean,132.95286560058594,576.65,1.833362138979303,"[0.11253737658262253, 0.21022340655326843, 0.28623515367507935, 0.7465760707855225, 2.2834789752960205]",2.530606746673584,N
1237,1237,jz4002345_si_006_clean,1737.301025390625,664.715,1.5601043131624406,"[0.06449965387582779, 0.29999417066574097, 0.5054759979248047, 1.685082197189331, 5.616994857788086]",4.4064154624938965,N
1238,1238,UMODEH01_clean,5738.21240234375,5022.17,0.5122631537481256,"[-0.024719245731830597, 0.01118951290845871, 0.12648321688175201, 1.193099021911621, 5.3176960945129395]",4.899421215057373,N
1239,1239,IROVAO_clean,55.406375885009766,445.079,2.891638953781277,"[0.047168124467134476, 0.14735867083072662, 0.22053053975105286, 0.587332010269165, 2.267869710922241]",2.487659215927124,N
1240,1240,OBOGUK_clean,1220.5316162109375,2994.88,0.7745813888558076,"[0.17212794721126556, 0.6769929528236389, 1.2645686864852905, 4.279302597045898, 8.079300880432129]",8.040987968444824,N
1241,1241,EDUTIG_clean,2789.11767578125,2536.03,0.7129557138137246,"[-0.041664257645606995, 0.24198657274246216, 0.6150938272476196, 2.517756462097168, 7.419801712036133]",7.34947919845581,N
1242,1242,TORPUN_clean,198.3509979248047,1010.48,1.1626915078380642,"[0.20288120210170746, 0.8229402303695679, 1.3404346704483032, 3.1486740112304688, 4.707858562469482]",4.480947494506836,N
1243,1243,FALBAX_manual,4396.90576171875,4713.86,0.4471830578614246,"[0.045039959251880646, 0.12156768888235092, 0.18204036355018616, 0.9292115569114685, 4.160312175750732]",3.453172206878662,N
1244,1244,KAHYUP_clean,1801.6134033203125,1743.26,1.117079108114567,"[0.1441146433353424, 0.5179020166397095, 0.7973538041114807, 2.203305959701538, 5.839587688446045]",4.633969783782959,N
1245,1245,RAWZIA_clean,305.30908203125,768.839,1.33412275667299,"[0.14426827430725098, 0.43300968408584595, 0.6296300292015076, 1.1950541734695435, 2.037630558013916]",1.5348927974700928,N
1246,1246,UMOVEZ_clean,5476.21484375,5224.06,0.5024313211972085,"[-0.0065231844782829285, 0.08832509815692902, 0.250668466091156, 1.4916555881500244, 5.921259880065918]",4.006141185760498,N
1247,1247,CIWRIK_clean,1539.6307373046875,1276.41,1.2314986113854396,"[0.03283682093024254, 0.19282910227775574, 0.38615697622299194, 1.7698293924331665, 5.987700462341309]",5.45209550857544,N
1248,1248,FUTYUQ_clean,901.7235107421876,2157.2,1.010180843992066,"[0.2911875247955322, 0.9253924489021301, 1.4348880052566528, 3.5020642280578613, 5.870939254760742]",5.955832004547119,N
1249,1249,VIXPUP_clean,2730.434814453125,3075.89,0.7190690808146204,"[0.1901935338973999, 0.5806127786636353, 0.9506596326828003, 2.663877010345459, 6.3020172119140625]",7.175586223602295,N
1250,1250,RODBAP_clean,1019.207763671875,2534.99,0.9131794450434856,"[0.08508065342903137, 0.29563164710998535, 0.5090200901031494, 1.8785934448242188, 5.796218395233154]",5.474016189575195,N
1251,1251,PIZRUN_clean,242.0314483642578,779.454,1.2126843502493638,"[0.2619210481643677, 0.821402907371521, 1.1884318590164185, 2.179482936859131, 3.331206798553467]",3.336846351623535,N
1252,1252,WAKTOS_clean,2.6502041816711426,197.331,2.831887073648253,"[0.08914373070001602, 0.28160494565963745, 0.46534448862075806, 1.1861275434494019, 2.306187152862549]",2.439467668533325,Y
1253,1253,NIHBAI02_clean,102.67520141601562,275.798,1.7429957632124269,"[0.07927976548671722, 0.2104485034942627, 0.3227159082889557, 0.7513020038604736, 1.3873891830444336]",2.183660984039306,N
1254,1254,COTVUE_clean,700.6148681640625,861.409,1.3254486000445471,"[0.1523119956254959, 0.6899769306182861, 1.165953516960144, 2.9784343242645264, 4.440822601318359]",4.965385913848877,N
1255,1255,DIRPIF_clean,751.4117431640625,1871.27,0.8670787575726163,"[0.2100280523300171, 0.759587287902832, 1.2391477823257446, 2.9964752197265625, 4.875278949737549]",4.595363616943359,N
1256,1256,LEQBUG_clean,2199.1572265625,2842.19,0.732209780923497,"[0.22313222289085388, 1.1382946968078613, 2.0564935207366943, 6.19972038269043, 11.921555519104004]",9.29787540435791,Y
1257,1257,POLBIB_clean,214.53944396972656,416.164,1.6500044118573145,"[0.13354367017745972, 0.17059653997421265, 0.25035518407821655, 1.0528817176818848, 2.676805257797241]",3.1024601459503174,N
1258,1258,ic502643m_si_012_clean,3470.053955078125,3611.47,0.6290607125193423,"[0.052845776081085205, 0.22462886571884155, 0.44390028715133667, 1.726813554763794, 6.565616130828857]",8.112645149230957,N
1259,1259,BEWVOQ_clean,399.7465515136719,3229.97,0.7175627875399784,"[-0.006668969988822937, -0.010456852614879608, 0.036228328943252563, 0.20961777865886688, 1.0947569608688354]",1.105021595954895,N
1260,1260,ECEDEY_clean,117.12505340576172,1193.95,1.0283631440121284,"[0.18390190601348877, 0.733508825302124, 1.207160472869873, 2.965108871459961, 5.186119079589844]",4.063978672027588,N
1261,1261,UMOYOM02_clean,4468.99951171875,4538.74,0.6137295977479167,"[0.06412219256162643, 0.2826704680919647, 0.576793909072876, 2.561065912246704, 6.960472106933594]",5.659761428833008,Y
1262,1262,PUYZUF_clean,501.0414733886719,858.046,1.2699284412916196,"[0.19060629606246948, 0.6009798645973206, 0.9802223443984985, 2.63151216506958, 4.405739784240723]",3.919741630554199,N
1263,1263,DUDKOE_clean,2664.286376953125,2901.62,0.7798382338710709,"[0.3521046042442322, 1.0092778205871582, 1.498161792755127, 3.572650909423828, 8.097349166870117]",8.710436820983887,N
1264,1264,QIRWAR_clean,282.15289306640625,914.83,1.3487146106743342,"[0.031120236963033676, 0.301371693611145, 0.5449844598770142, 1.5455803871154785, 2.6925370693206787]",3.292396545410156,N
1265,1265,NUNZUT_clean,-14.573585510253906,937.448,1.121181889453558,"[0.4231186509132385, 1.2284313440322876, 1.7705016136169434, 3.3713948726654053, 4.483100414276123]",3.345089673995972,Y
1266,1266,WASMUB_clean,352.6158447265625,935.297,1.2464548977578318,"[0.48587852716445923, 1.4252113103866577, 1.9911715984344482, 3.0992274284362793, 4.275930881500244]",4.22094202041626,Y
1267,1267,GUPBOJ03_clean,1014.323486328125,1969.55,0.8065497422813529,"[0.047741226851940155, 0.27192437648773193, 0.5923413038253784, 2.5449867248535156, 3.806530714035034]",6.016510009765625,Y
1268,1268,QIXSOG01_clean,2167.914306640625,4655.71,0.6073017061827778,"[0.05090741068124771, 0.12374051660299301, 0.17848710715770721, 0.5920578837394714, 3.3466460704803467]",3.212150812149048,N
1269,1269,WOYWOY_clean,413.8517150878906,988.336,1.1210166572239362,"[0.5898758172988892, 1.5506503582000732, 2.1401400566101074, 3.5122318267822266, 4.134812831878662]",4.508366584777832,Y
1270,1270,IYEHAX_clean,3087.833984375,2790.81,0.7624426002143913,"[0.11733300983905792, 0.41864994168281555, 0.6769815683364868, 1.8701869249343872, 5.651957988739014]",5.358066082000732,N
1271,1271,FAGQAI_clean,2074.812255859375,4013.87,0.4810916348597763,"[0.0887368768453598, 0.34276026487350464, 0.6352118849754333, 2.3454248905181885, 6.430029392242432]",6.205012321472168,N
1272,1272,IWAHUK_clean,1353.06591796875,952.845,1.534649250275619,"[0.3465101718902588, 1.2202067375183105, 1.817441701889038, 3.4806182384490967, 5.9342756271362305]",5.093324661254883,N
1273,1273,KOSLUB_clean,354.67449951171875,1246.49,1.2003121508574377,"[0.18704594671726227, 0.8126083612442017, 1.2390930652618408, 1.9471313953399658, 2.42474627494812]",3.2963101863861084,N
1274,1274,XEMHOM_clean,-5.62653398513794,139.141,2.000323273119102,"[0.040292322635650635, 0.08039489388465881, 0.13031844794750214, 0.35936692357063293, 1.1388319730758667]",0.3852899372577667,N
1275,1275,OPIYAP_clean,367.2586975097656,1240.58,1.1884119875450327,"[0.23303595185279846, 0.633077085018158, 0.9649391770362854, 2.0727710723876953, 2.8816111087799072]",4.210026741027832,N
1276,1276,UMEKAA_clean,741.7403564453125,2256.3,0.9045959300092618,"[0.06913395971059799, 0.36826157569885254, 0.6708559393882751, 2.3921029567718506, 6.313375473022461]",4.311832904815674,Y
1277,1277,TOVJAR_clean,4738.4189453125,3948.01,0.5162910458699757,"[0.02106756716966629, 0.07846101373434067, 0.1402808427810669, 0.6925873756408691, 4.1728363037109375]",4.060914516448975,Y
1278,1278,TOBKEC_clean,734.978271484375,1323.96,1.1399774840084655,"[0.2579571008682251, 1.3061424493789673, 2.122307300567627, 4.728021144866943, 6.139130592346191]",5.176794052124023,N
1279,1279,ADAVIM_clean,1819.2744140625,3329.51,0.6375696460706818,"[0.05038429796695709, 0.31092995405197144, 0.6042077541351318, 2.457244396209717, 7.035050392150879]",5.573540687561035,N
1280,1280,c6ce00407e_c6ce00407e1_clean,3073.81591796875,3454.73,0.5955807272679036,"[0.20330272614955902, 0.6283913850784302, 0.9942274689674377, 2.4839189052581787, 5.632861137390137]",4.547725677490234,N
1281,1281,LUFCAS_clean,240.83761596679688,470.085,1.4423066568285177,"[0.2889446020126343, 0.7540987133979797, 1.0031846761703491, 1.5890071392059326, 2.5072133541107178]",2.7774429321289062,N
1282,1282,LUSHOX04_clean,477.8074340820313,914.43,1.1796845314947837,"[0.13543812930583954, 0.6490089297294617, 1.0688745975494385, 2.281499147415161, 3.482621669769287]",4.731752395629883,N
1283,1283,ic202769e_si_002_clean,72.3858413696289,326.302,1.471912731890591,"[0.2426120936870575, 0.5279725193977356, 0.6691937446594238, 0.9996686577796936, 1.236110806465149]",1.1621853113174438,N
1284,1284,FALRIV_clean,316.13262939453125,628.792,1.062331938697864,"[0.2181704342365265, 0.8192347884178162, 1.2689707279205322, 2.5675466060638428, 3.731688976287842]",4.239486217498779,Y
1285,1285,DUSHEG_clean,1760.1307373046875,1227.03,1.0055878675984955,"[0.09698829799890518, 0.4162185788154602, 0.7420434355735779, 2.4573655128479004, 6.070831298828125]",4.929034233093262,Y
1286,1286,KOVGOT_clean,1028.45556640625,1738.19,1.3023669664600628,"[0.12620708346366882, 0.4818539023399353, 0.8537065982818604, 2.834766149520874, 6.264595031738281]",5.734816551208496,N
1287,1287,FUSGOR_clean,310.3495788574219,568.6,1.4905943257224716,"[0.11190588772296906, 0.5125283002853394, 0.824545681476593, 1.7431309223175049, 2.2544682025909424]",2.9952731132507324,N
1288,1288,VOSVEG_clean,785.4951782226562,1151.32,1.0009140031364483,"[0.5080724358558655, 1.6340949535369873, 2.392068862915039, 4.172244071960449, 5.531556606292725]",5.399065971374512,Y
1289,1289,POLDOK_clean,8.087787628173828,269.715,1.442696208500857,"[-0.003258161246776581, 0.006217114627361298, 0.044524066150188446, 0.4536115229129791, 1.3824456930160522]",0.3837659060955047,N
1290,1290,ABEXEN_clean,1109.75,2358.92,0.6743659687157317,"[0.11634533107280731, 0.3978995978832245, 0.69672691822052, 2.4338839054107666, 5.715898036956787]",6.602540016174316,N
1291,1291,SOKKUZ_clean,639.7791748046875,1858.85,1.0596538773256,"[0.16023477911949158, 0.6752132773399353, 1.1148673295974731, 2.5113162994384766, 4.129089832305908]",6.067108154296875,N
1292,1292,VAKNAZ_clean,1313.6241455078125,2432.51,0.8537064029446391,"[0.10926233232021332, 0.5107171535491943, 0.9485619068145752, 3.2650463581085205, 7.173142433166504]",6.643408298492432,Y
1293,1293,ic501801f_si_003_clean,820.2554321289062,1338.87,0.8829944780974024,"[0.6163375377655029, 1.6908564567565918, 2.3502795696258545, 3.840106725692749, 5.335982799530029]",5.475273609161377,N
1294,1294,MUNPER_clean,1088.8636474609375,1787.82,0.9180109727734254,"[0.2671615481376648, 1.022495985031128, 1.6480897665023804, 3.777536630630493, 5.631372928619385]",5.623135566711426,N
1295,1295,ASUBIB_clean,190.22982788085935,811.422,1.5211554226828723,"[0.2474733591079712, 1.0295658111572266, 1.6301753520965576, 3.1440212726593018, 4.042607307434082]",3.2505252361297607,N
1296,1296,VOXVAH_clean,103.45954895019533,923.694,1.3216402135593002,"[0.05569677799940109, 0.18131229281425476, 0.377671480178833, 1.2878530025482178, 3.2728378772735596]",2.836354732513428,Y
1297,1297,YAQCEY_clean,466.0865173339844,1156.82,1.0917151403961485,"[0.08846360445022583, 0.37093865871429443, 0.6146610379219055, 1.4224910736083984, 2.4484941959381104]",3.000951766967773,N
1298,1298,RUJMAM_clean,2703.673828125,3500.51,0.5965619832741191,"[0.13041448593139648, 0.7477825880050659, 1.3344147205352783, 3.9253268241882324, 9.756329536437988]",9.265206336975098,N
1299,1299,FUXCOS_clean,95.57989501953124,287.975,1.4520671033388817,"[0.09507833421230316, 0.37798988819122314, 0.6394771933555603, 1.7351402044296265, 3.0070929527282715]",2.1835145950317383,N
1300,1300,FAKLUA_clean,1034.923095703125,1814.44,0.8193167602378014,"[0.2062394767999649, 0.8803847432136536, 1.403140902519226, 3.418428659439087, 5.082181453704834]",6.523697853088379,N
1301,1301,UJEGUL_clean,91.84798431396484,573.771,1.5960948045557208,"[0.2015151083469391, 0.7096438407897949, 1.0281779766082764, 1.609400987625122, 1.846794843673706]",1.958377718925476,N
1302,1302,ESUSAO_clean,244.4182891845703,788.039,1.4301639226791012,"[0.22079597413539886, 0.7862234115600586, 1.1666302680969238, 1.8799846172332764, 2.171647071838379]",2.9619739055633545,N
1303,1303,UMOYOM14_clean,2035.10595703125,3367.22,0.709610718017924,"[0.07506552338600159, 0.43083426356315613, 0.8843065500259399, 3.638807773590088, 7.834815979003906]",7.800492763519287,Y
1304,1304,NEVPOU_clean,131.59237670898438,700.018,1.237381544002104,"[0.07629580795764923, 0.3068988025188446, 0.5450956225395203, 2.143216609954834, 5.269513130187988]",4.163392066955566,N
1305,1305,RORTAV_clean,2627.213134765625,2459.77,0.6691848731667147,"[0.10088451951742172, 0.3728100061416626, 0.6309830546379089, 2.2828710079193115, 5.469829082489014]",4.2069525718688965,N
1306,1306,AGABIU_clean,436.0985412597656,2545.2,0.6471207463309744,"[0.049421101808547974, 0.3234671950340271, 0.5491844415664673, 1.2079145908355713, 2.1616313457489014]",2.5231165885925293,N
1307,1307,GAHSEQ_clean,293.9008178710937,1016.83,1.048593277975743,"[0.2728493809700012, 0.7500060796737671, 1.1055713891983032, 2.382192611694336, 3.8186941146850586]",3.141544342041016,Y
1308,1308,VECVUW_clean,150.05873107910156,397.577,1.8033525112787072,"[0.3672119975090027, 0.937700092792511, 1.3412779569625854, 2.6047933101654053, 3.4898178577423096]",4.374811172485352,Y
1309,1309,MIZKAI_clean,605.4413452148438,962.014,1.319247272388255,"[0.16312797367572784, 0.7768412828445435, 1.2360693216323853, 2.8233115673065186, 4.663715839385986]",4.323871612548828,Y
1310,1310,WABVUR_clean,482.74700927734375,1161.91,1.26843455148306,"[0.09040850400924683, 0.09674356877803802, 0.13075780868530273, 0.42805856466293335, 1.5366934537887573]",1.9194682836532595,N
1311,1311,AFEKAX_clean,1979.572265625,1360.94,0.9872582085534,"[-0.016965128481388092, 0.2849954664707184, 0.6593719720840454, 2.717897891998291, 7.7751288414001465]",4.422773838043213,N
1312,1312,OKIWUB02_clean,579.7880249023438,588.38,1.0985346554272204,"[0.3561718463897705, 1.2889057397842407, 1.9010533094406128, 3.352269172668457, 4.709003448486328]",4.781426906585693,N
1313,1313,IDUYOX_clean,1261.0894775390625,2231.19,0.9355748325252804,"[0.1596846580505371, 0.6129909753799438, 1.0426464080810547, 2.739873170852661, 5.170225143432617]",4.88651704788208,Y
1314,1314,QIWDOR_clean,86.04888916015625,334.412,1.550723069504791,"[0.2021535038948059, 0.4472709596157074, 0.5890952944755554, 0.8393993377685547, 1.3452785015106201]",0.8119056224822998,N
1315,1315,UMOBEF09_clean,1404.6788330078125,2702.78,0.7319759901135815,"[0.16625073552131653, 0.752254068851471, 1.3653110265731812, 3.791020393371582, 6.375061511993408]",5.518154144287109,N
1316,1316,ULOJUC_clean,651.8987426757812,973.107,1.5597180764112488,"[0.10567395389080048, 0.4388676583766937, 0.779969334602356, 2.37369966506958, 5.0064496994018555]",4.561820983886719,Y
1317,1317,ic5b00130_si_002_clean,38.34046936035156,349.992,1.340842778703748,"[0.26844704151153564, 0.6239408850669861, 0.8716721534729004, 1.674405574798584, 2.117595672607422]",1.6323243379592896,N
1318,1318,BAMKIM_clean,166.4626007080078,1132.79,1.1076306774573963,"[0.09205178916454315, 0.24908503890037537, 0.4068545699119568, 1.2212145328521729, 2.06646728515625]",2.36307954788208,N
1319,1319,YOYRIP_clean,358.7516784667969,684.51,1.0793963109392737,"[0.5014455914497375, 1.5625673532485962, 2.206153392791748, 3.6042182445526123, 5.211452960968018]",5.35553789138794,N
1320,1320,OLAQOI_clean,79.83148956298828,562.09,1.328563047431952,"[0.0713329166173935, 0.3258672058582306, 0.5257365107536316, 1.4194724559783936, 2.71688175201416]",2.376845359802246,N
1321,1321,ja5b02999_si_007_clean,3460.856689453125,4272.27,0.4147172529153664,"[0.06684496998786926, 0.22652944922447205, 0.40974777936935425, 1.6751285791397095, 5.475822925567627]",4.251819133758545,N
1322,1322,NAYGUR_clean,2171.84814453125,2671.94,0.7458327715896226,"[0.054798685014247894, 0.13039416074752808, 0.2156151682138443, 0.9609694480895996, 3.886949300765991]",3.096075296401977,N
1323,1323,TOWPEC_clean,2310.216064453125,1556.38,0.889250389149276,"[0.12075142562389374, 0.5795566439628601, 1.003661870956421, 2.7945687770843506, 6.49921989440918]",5.812819957733154,N
1324,1324,HULRIR_clean,373.28802490234375,1156.19,1.2451678195801184,"[0.23600485920906067, 0.8620578050613403, 1.3627667427062988, 3.1195363998413086, 4.508580207824707]",5.012866020202637,N
1325,1325,j.inoche.2015.12.019_1_clean,754.586669921875,1525.72,1.028440920158818,"[0.3429681062698364, 1.0012712478637695, 1.4996347427368164, 2.8866169452667236, 4.385134220123291]",4.256467342376709,N
1326,1326,YUZCON_clean,334.1098937988281,1432.57,1.2362398713212437,"[0.04209509119391441, 0.18164752423763275, 0.2739306092262268, 0.7716729044914246, 2.3537375926971436]",2.818368911743164,N
1327,1327,IYUCEM_clean,536.2213134765625,1060.54,1.0989907615480898,"[0.32777661085128784, 1.0134093761444092, 1.4952034950256348, 2.9257969856262207, 4.577229022979736]",3.552093267440796,N
1328,1328,HUCXOU_clean,596.57470703125,888.033,1.2864570934165855,"[0.1010524183511734, 0.49714329838752747, 0.9097753167152405, 2.8848512172698975, 5.518815517425537]",4.671998977661133,N
1329,1329,DIYTEM_clean,218.42864990234372,841.729,1.2719498279795862,"[0.1075904369354248, 0.5034022331237793, 0.8521547317504883, 1.9868658781051636, 3.504537582397461]",3.532658338546753,N
1330,1330,jacs.5b11079_ja5b11079_si_002_clean,3206.18994140625,3497.86,0.5991899075706419,"[0.13624899089336395, 0.4552488923072815, 0.7712908983230591, 2.4609010219573975, 6.735548973083496]",6.123068332672119,Y
1331,1331,EPONEE_clean,2878.505126953125,5341.48,0.4928523627820221,"[0.0013979896903038025, 0.019688643515110016, 0.05871606990695, 0.11380122601985931, 0.723558783531189]",1.8534631729125977,N
1332,1332,QOWRAV09_clean,1179.6044921875,2743.41,0.7189378393488284,"[0.16974815726280212, 0.7727901339530945, 1.3799599409103394, 4.064766883850098, 7.250957012176514]",6.899413585662842,N
1333,1333,PIQMOT_clean,548.2882690429688,727.356,1.2303355173818349,"[0.33550721406936646, 1.1428239345550537, 1.6522243022918701, 2.864351511001587, 3.9260261058807373]",3.986758947372437,N
1334,1334,WIYWOS_clean,140.02456665039062,501.929,1.511648638026751,"[0.26936107873916626, 1.1687662601470947, 1.8101110458374023, 3.358133316040039, 4.544564247131348]",3.5704569816589355,N
1335,1335,ic5011133_si_003_clean,1506.4747314453125,1490.22,1.0164984476665642,"[0.17393112182617188, 0.3887979984283447, 0.49270308017730713, 1.1560277938842773, 5.239989757537842]",6.093506336212158,N
1336,1336,PEVQIS_clean_h,3627.98095703125,3565.52,0.6058340240406178,"[-0.019761554896831512, -0.003742694854736328, 0.0788554847240448, 0.7578117251396179, 4.190152645111084]",3.910542249679565,N
1337,1337,VIYVIK_clean,469.2397155761719,603.462,1.3228397772644531,"[0.4391822814941406, 1.2693119049072266, 1.7359635829925537, 2.404284715652466, 2.7834277153015137]",3.143750667572021,N
1338,1338,IWAYOU_clean,412.60357666015625,1112.44,1.2570185381789292,"[0.028935551643371582, 0.056291282176971436, 0.11970628798007965, 0.453220009803772, 1.5966089963912964]",1.802522897720337,N
1339,1339,OTIQAL_clean,153.30221557617188,933.887,1.109625254404815,"[0.29253435134887695, 0.885438084602356, 1.2416657209396362, 1.9613043069839478, 2.465725898742676]",3.020210027694702,N
1340,1340,MATFIY_clean,320.8260192871094,982.192,1.400640033054581,"[0.048823900520801544, 0.2550453245639801, 0.48636317253112793, 1.7008479833602905, 4.039418697357178]",3.3489532470703125,N
1341,1341,YUSWEP_manual,2835.8232421875,4138.51,0.4038856870307218,"[0.10288332402706146, 0.43515676259994507, 0.8807786107063293, 3.6159753799438477, 9.310911178588867]",8.284626960754395,N
1342,1342,XAPSIS_clean,1722.4158935546875,1698.16,0.9550040217216492,"[0.124088816344738, 0.25298404693603516, 0.3382234573364258, 0.9081544876098633, 4.3540849685668945]",5.724832534790039,N
1343,1343,VIWKIX_clean,25.197704315185547,1064.61,1.3690607004803252,"[0.06226754188537598, 0.38744494318962097, 0.6693087816238403, 1.6692688465118408, 2.831563711166382]",2.5534768104553223,N
1344,1344,XUDPET_clean,2680.067138671875,3618.74,0.6652171558763547,"[0.06667041033506393, 0.30491212010383606, 0.5674676895141602, 2.0430822372436523, 5.190439701080322]",5.77717399597168,Y
1345,1345,WARFAY01_clean,1886.083984375,1448.36,1.2777295140969684,"[0.3096150755882263, 1.0711759328842163, 1.7305318117141724, 4.222722053527832, 6.911438465118408]",6.476162433624268,N
1346,1346,UMEXUF01_clean,253.9606170654297,833.522,1.618808231399186,"[0.1534997820854187, 0.3937130570411682, 0.5840317606925964, 1.3793847560882568, 2.2155182361602783]",2.4609720706939697,N
1347,1347,OZAVOC_clean,542.557861328125,914.861,1.3531575469214188,"[0.027770742774009705, 0.32484889030456543, 0.5972048044204712, 1.935446858406067, 4.061636447906494]",3.947866439819336,N
1348,1348,EVEGOB_clean,100.94851684570312,569.19,1.282501636105571,"[0.0895027443766594, 0.19887655973434448, 0.35235780477523804, 1.2087376117706299, 2.8502790927886963]",2.4286022186279297,N
1349,1349,ESUSAO01_clean,232.7733154296875,781.236,1.4314637234898584,"[0.21133990585803986, 0.7792841792106628, 1.1549556255340576, 1.8696930408477783, 2.2411539554595947]",2.6370983123779297,N
1350,1350,RONSIY_clean,133.63368225097656,410.174,1.2243316714763173,"[0.5130016803741455, 1.260097861289978, 1.6323670148849487, 2.3157365322113037, 2.7952263355255127]",2.826115846633911,N
1351,1351,YEDKOI_clean,734.5133056640625,689.376,1.0840238100950068,"[0.12081198394298553, 0.39407533407211304, 0.6521345973014832, 1.5017406940460205, 2.915177583694458]",2.068606376647949,N
1352,1352,ZOHFUZ_clean,2163.010009765625,2450.37,0.8148900017452163,"[0.4561495780944824, 0.9763103127479553, 1.3209806680679321, 2.437601327896118, 6.494919300079346]",4.502449035644531,N
1353,1353,LABRUE_clean,949.597900390625,1143.17,1.0274477921697225,"[0.2413358986377716, 1.033005952835083, 1.6548874378204346, 3.5312247276306152, 5.095247745513916]",5.666456699371338,N
1354,1354,NASREH_clean,2056.69189453125,2481.48,0.8365432550719605,"[0.12081408500671387, 0.5221621990203857, 0.8793206214904785, 2.893453359603882, 7.540843486785889]",8.520401000976562,N
1355,1355,YEKXUJ_clean,422.4595336914063,1951.31,0.9418725813576572,"[0.2642008066177368, 0.9440107941627502, 1.5607200860977173, 3.5805134773254395, 5.088596343994141]",3.167015790939331,N
1356,1356,UZUXOE_clean,170.23477172851562,324.329,2.4433825298912737,"[0.34787219762802124, 0.7439041137695312, 1.0333449840545654, 1.8007768392562866, 2.5172152519226074]",2.761512041091919,Y
1357,1357,ULOGAE_clean,1046.99951171875,1493.65,1.3532824639399457,"[0.23542901873588562, 0.8073253035545349, 1.3517042398452759, 3.7944657802581787, 6.671757221221924]",5.979618072509766,N
1358,1358,XISDOU_clean,1431.6470947265625,1663.6,1.0639765544087132,"[0.21931825578212738, 0.9102686047554016, 1.5741455554962158, 4.298149108886719, 7.321831226348877]",5.723391056060791,Y
1359,1359,ROCZIU_clean,736.8501586914062,1689.44,1.0844578871812212,"[0.025582004338502884, 0.267708957195282, 0.5140138864517212, 2.036062002182007, 5.090296745300293]",5.284648895263672,N
1360,1360,CAXZUY_clean,509.8101806640625,1350.84,0.9509679025425722,"[0.5240005850791931, 1.56435227394104, 2.174834728240967, 3.2536728382110596, 4.237254619598389]",4.774755477905273,N
1361,1361,TUYHUR_clean,1761.5203857421875,1969.91,1.0032259523435836,"[0.09126384556293488, 0.33995720744132996, 0.5640060305595398, 2.101147174835205, 6.281810760498047]",5.157163143157959,N
1362,1362,WOPSOL_clean,367.8045349121094,1241.82,1.174535761893402,"[0.012270331382751465, 0.1509890854358673, 0.29723060131073, 0.794243335723877, 1.4561437368392944]",2.099831342697144,N
1363,1363,UWUKII_clean,412.4855041503906,1564.24,0.9315870036386394,"[0.20651529729366302, 0.7506415843963623, 1.1799653768539429, 2.607853651046753, 4.0593438148498535]",3.4363598823547363,N
1364,1364,JIZJUZ_clean,551.15087890625,971.742,1.073302458215491,"[0.11105088144540787, 0.600945770740509, 0.9499160647392273, 1.9128820896148682, 3.1168105602264404]",2.769581079483032,N
1365,1365,LUMYID_clean,595.9185791015625,1246.32,1.3051129462143305,"[0.057268962264060974, 0.20436248183250427, 0.3833109140396118, 1.3943134546279907, 4.33760929107666]",4.661141872406006,N
1366,1366,PIZPIX02_clean,348.79071044921875,608.01,1.7510752533378662,"[0.08593744039535522, 0.5192514061927795, 0.9489266276359558, 2.7170982360839844, 4.802677154541016]",3.0457470417022705,N
1367,1367,MAQRAA_clean,432.2088928222656,1089.89,1.205602050136338,"[0.06952168047428131, 0.25100040435791016, 0.4165337085723877, 1.4228264093399048, 3.492957830429077]",3.7218775749206543,N
1368,1368,FANCOP_clean,628.912353515625,1039.04,1.0403030132146098,"[0.28458237648010254, 1.150701642036438, 1.812150478363037, 3.9548141956329346, 5.8927226066589355]",4.974698066711426,N
1369,1369,GANBIH_clean,159.10797119140625,1049.71,1.062260669174082,"[0.22909218072891235, 0.623308539390564, 0.931742787361145, 1.9505293369293213, 3.9794468879699707]",3.7190682888031006,Y
1370,1370,CORZIU_clean,2340.24462890625,2839.61,0.7196163978355868,"[0.0627506673336029, 0.32773929834365845, 0.5918149352073669, 2.554032564163208, 7.479143142700195]",7.345156669616699,N
1371,1371,BIXYEO_clean,116.98097229003906,287.037,3.3385952017512746,"[0.02311854436993599, 0.2549603283405304, 0.4858139753341675, 1.3361694812774658, 2.2369346618652344]",2.007977247238159,N
1372,1372,FORQAF_clean,1485.176025390625,1713.02,1.0404299655005582,"[0.07594167441129684, 0.29144686460494995, 0.48071175813674927, 1.4362322092056274, 4.126553535461426]",4.472298622131348,N
1373,1373,HEWFUL_ion_b,1.5480055809020996,215.868,1.6657816799497254,"[0.1250312328338623, 0.32583513855934143, 0.465359091758728, 1.001326084136963, 1.5221797227859497]",1.4080158472061155,N
1374,1374,USAHAZ_clean,2519.57080078125,2772.11,0.6879130832039065,"[0.051109328866004944, 0.305075466632843, 0.4894911050796509, 2.027731418609619, 8.132272720336914]",9.071456909179688,Y
1375,1375,IHUTIQ_clean,138.79788208007812,211.11,1.2741994855254748,"[0.11995890736579895, 0.3538695275783539, 0.5315824747085571, 1.009789228439331, 1.5846606492996216]",1.827391266822815,N
1376,1376,SAJRUT_clean,1841.8760986328125,2681.68,0.8321413709322267,"[0.3555234670639038, 0.9965270161628723, 1.4844406843185425, 3.063204288482666, 6.098567962646484]",6.661120414733887,N
1377,1377,OLOGAY_clean,3116.28125,3753.69,0.7599545372629336,"[0.00726323202252388, 0.25209811329841614, 0.5152544379234314, 2.542757272720337, 8.991951942443848]",9.572003364562988,N
1378,1378,WOJYEB_clean,418.0903015136719,303.756,1.5161682677419792,"[0.7778270244598389, 1.7808594703674316, 2.2633914947509766, 3.037829637527466, 3.4785192012786865]",3.1214969158172607,Y
1379,1379,XAKLIH_clean,194.8433990478516,534.857,1.367452552704524,"[0.31795698404312134, 0.8593116402626038, 1.1796773672103882, 1.9144787788391113, 2.3776988983154297]",3.1294047832489014,Y
1380,1380,AVAGUB_clean,299.4963073730469,519.418,1.3378518149194614,"[0.31304022669792175, 0.8520153164863586, 1.2741888761520386, 2.885483741760254, 4.588276386260986]",4.431393146514893,N
1381,1381,AVILEY_clean,2615.450927734375,2413.67,0.6540785899208832,"[0.05753644183278084, 0.1986585557460785, 0.3474234938621521, 1.476102590560913, 5.115759372711182]",4.992283344268799,N
1382,1382,LAFRIV_manual,1979.3382568359373,1977.65,0.7221377375660036,"[0.10030090808868408, 0.37609967589378357, 0.6841644644737244, 2.5541670322418213, 6.230214595794678]",6.7142333984375,N
1383,1383,YIWMOG_clean,2322.274658203125,1296.35,1.2689323767686596,"[0.07890075445175171, 0.2254391312599182, 0.4152125120162964, 1.4667564630508423, 4.099905967712402]",2.6181037425994877,N
1384,1384,UDUMIP03_clean,17.228036880493164,1126.55,1.428909910715618,"[0.132789745926857, 0.6178512573242188, 0.9602178335189819, 1.7699918746948242, 2.0646467208862305]",2.2686448097229004,N
1385,1385,JUQVAU_clean,752.7266235351562,1141.33,1.2507430525235446,"[0.009417213499546051, 0.16736042499542236, 0.34272265434265137, 1.166617512702942, 2.1462225914001465]",1.7834193706512451,N
1386,1386,IBUBIT_clean,566.7764892578125,2011.53,0.8790564438851097,"[0.07662039995193481, 0.3327208161354065, 0.6348041296005249, 2.200814962387085, 5.3250274658203125]",4.933728694915772,N
1387,1387,IQOKIK_clean,918.6439819335938,1427.51,0.9418307949789816,"[0.14147798717021942, 0.5765190720558167, 1.0086201429367065, 2.8764140605926514, 5.029881000518799]",5.22853422164917,N
1388,1388,acs.inorgchem.6b00276_ic6b00276_si_006_clean,1371.641845703125,2495.22,0.7613227594727037,"[0.4617893695831299, 1.4460155963897705, 2.1731014251708984, 4.029524326324463, 6.094020366668701]",7.196114540100098,Y
1389,1389,YARZEZ03_clean,2142.35888671875,2595.02,0.8106605272791496,"[0.0686270147562027, 0.19074144959449768, 0.2858787477016449, 1.1430108547210693, 4.794079303741455]",3.781941175460816,N
1390,1390,IWEWIS_clean,224.71226501464844,552.63,2.502587760524832,"[0.1176612377166748, 0.5110799074172974, 0.8928198218345642, 2.359229803085327, 4.49295711517334]",3.4489850997924805,Y
1391,1391,WAHROP_clean,371.94183349609375,1192.52,1.043735751066066,"[0.46979081630706787, 1.349096417427063, 1.901187539100647, 3.1771013736724854, 4.117011547088623]",4.029769420623779,Y
1392,1392,YUTGEZ_clean,1194.9825439453125,583.684,1.29824680967974,"[0.12543681263923645, 0.4020727872848511, 0.6505017280578613, 1.9193953275680542, 4.673643112182617]",3.5561416149139404,N
1393,1393,DAFYOB_clean,2042.9385986328125,3062.85,0.7023066723671819,"[0.11942194402217865, 0.2719745934009552, 0.3723168969154358, 1.372315526008606, 4.868591785430908]",6.041992664337158,N
1394,1394,WUYYEW_clean,1302.336669921875,2187.29,0.8382132376411663,"[0.13623087108135223, 0.5208200216293335, 0.9366881251335144, 3.0527236461639404, 6.054731369018555]",5.807498455047607,N
1395,1395,LIKGUJ_clean,1665.12548828125,1481.7,1.0312523382729013,"[0.08558138459920883, 0.3842032551765442, 0.5789990425109863, 1.3354698419570923, 3.3211326599121094]",3.713233232498169,N
1396,1396,QAQNOO_clean,239.7884521484375,2168.06,0.8362384908171824,"[0.03759215772151947, 0.19134198129177094, 0.3317829370498657, 1.0189478397369385, 2.612818717956543]",1.0663667917251587,N
1397,1397,UDANIY_clean,4820.26220703125,4113.43,0.4174662680339603,"[0.04151425138115883, 0.2066584825515747, 0.39000844955444336, 1.5476595163345337, 5.361279487609863]",5.8662614822387695,Y
1398,1398,FIRNAX01_clean,3486.62109375,3179.09,0.7184042843237081,"[0.050411175936460495, 0.22833052277565002, 0.4387964606285095, 2.075054883956909, 6.60036039352417]",5.305843830108643,N
1399,1399,KIYXUN_clean,214.3601837158203,1402.93,0.9673339901053218,"[0.1251385658979416, 0.6482205986976624, 1.1264792680740356, 2.736912965774536, 4.027891635894775]",2.196683883666992,N
1400,1400,IWOSAP_clean,144.77012634277344,189.943,2.2478561092274565,"[0.18810632824897766, 0.6044797301292419, 0.8507400751113892, 1.500842571258545, 2.3579375743865967]",2.337015390396118,N
1401,1401,WILRAK_clean,3031.0498046875,2178.36,1.1305504180681405,"[0.02903136983513832, 0.12273146212100983, 0.24488620460033417, 1.066002607345581, 3.4962213039398193]",3.6175522804260254,N
1402,1402,FUSNIR_clean,288.9399108886719,1410.35,1.0125168264048812,"[0.04994209483265877, 0.2720755934715271, 0.5259730219841003, 1.8813371658325195, 4.016554355621338]",3.802760601043701,N
1403,1403,NIMTAE_clean,396.1082763671875,856.03,1.057076397965646,"[0.141135573387146, 0.5112358927726746, 0.8910266160964966, 2.6494057178497314, 4.946216106414795]",3.593395948410034,N
1404,1404,LACZAT_clean,1703.8262939453125,1901.69,0.9457835902066118,"[0.1012752428650856, 0.39238277077674866, 0.6783706545829773, 2.128242015838623, 5.01120662689209]",5.28082275390625,N
1405,1405,SETSUH_clean,2600.4521484375,3182.35,0.6246267309301341,"[0.025868218392133713, 0.2479064166545868, 0.5257828831672668, 2.7223262786865234, 8.713507652282715]",8.098835945129395,N
1406,1406,GUQWOG_clean,741.0845947265625,1805.48,0.9579541236987218,"[0.13405172526836395, 0.638911783695221, 1.1134872436523438, 3.2990782260894775, 6.186684608459473]",4.907503128051758,N
1407,1407,RAXCAW_charged,49.9322395324707,860.751,1.244547830164959,"[0.17312130331993103, 0.42967259883880615, 0.6008586287498474, 1.0040990114212036, 1.5237654447555542]",2.548713207244873,N
1408,1408,AVUCEA_clean,1721.486083984375,2124.46,0.8936298170844269,"[0.11177131533622742, 0.34804290533065796, 0.5746659636497498, 1.9094434976577759, 6.241543292999268]",7.051301002502441,N
1409,1409,ZAVPET_clean,542.7452392578125,1044.77,1.2660205559662812,"[0.24601280689239502, 0.8423509001731873, 1.345471739768982, 3.0333964824676514, 4.946985244750977]",4.210456371307373,N
1410,1410,MORZID_clean,108.56096649169922,213.363,1.8321933218443824,"[0.03631836175918579, 0.14106866717338562, 0.2673989534378052, 0.9288194179534912, 2.6124179363250732]",2.9725124835968018,N
1411,1411,HOQMUX_clean,92.59154510498048,515.18,1.2380685875860231,"[0.14021895825862885, 0.5547258853912354, 0.8401540517807007, 1.6445302963256836, 2.367227077484131]",2.846656322479248,N
1412,1412,VONCIM_clean,58.972930908203125,718.251,1.435987375941357,"[0.07482700049877167, 0.4088648557662964, 0.7162347435951233, 1.7475323677062988, 2.774033546447754]",4.311730861663818,N
1413,1413,PUWZOX_clean,18.59380149841309,619.766,1.5907627448658073,"[0.37064099311828613, 0.5844767093658447, 0.6284928321838379, 0.8523154854774475, 1.0815473794937134]",0.886139988899231,Y
1414,1414,RIYWIH_clean,48.09784698486328,82.2823,1.4694295527183734,"[0.06068575754761696, 0.29214853048324585, 0.5029844045639038, 1.3542367219924927, 2.5048718452453613]",2.3964715003967285,N
1415,1415,OLODEA_clean,240.03421020507807,1109.71,1.072051080565289,"[0.1379604935646057, 0.5754032135009766, 0.9090730547904968, 2.049318790435791, 3.393545389175415]",3.326385021209717,Y
1416,1416,FORQIN_clean,1540.3665771484375,1729.66,1.06073992678206,"[0.07378173619508743, 0.31900754570961, 0.536005973815918, 1.657047152519226, 4.630255699157715]",4.602222919464111,N
1417,1417,SETDUS_clean,223.58042907714844,591.527,1.0530125722026524,"[0.10640519857406616, 0.4086858332157135, 0.8078649044036865, 3.0625526905059814, 5.844100475311279]",5.161895275115967,N
1418,1418,DADLOM_clean,1309.04638671875,2078.16,0.5893640615940057,"[0.3226557970046997, 1.2117493152618408, 1.9606109857559204, 4.324842929840088, 6.299405097961426]",5.576828002929688,Y
1419,1419,GARLOD_clean,720.6223754882812,878.647,1.1858989232323474,"[0.2564578652381897, 1.1135550737380981, 1.7315376996994019, 3.349137306213379, 4.71043062210083]",5.804367542266846,N
1420,1420,FURQOZ01_ion_b,155.3357391357422,719.798,1.3760873798237654,"[0.4328698515892029, 1.096205234527588, 1.4768452644348145, 2.7110159397125244, 3.9200775623321533]",3.383115768432617,N
1421,1421,PUBSIP_clean,2001.968017578125,1953.91,0.9394098416844217,"[0.8404319882392883, 1.8445937633514404, 2.486558198928833, 4.074382305145264, 5.918391227722168]",6.888655185699463,Y
1422,1422,GAFROX_clean,2813.216796875,2800.65,0.7652914929626511,"[0.25659966468811035, 0.792855441570282, 1.2220423221588135, 3.693352222442627, 8.886651039123535]",9.386357307434082,N
1423,1423,DOMGAP_clean,533.4058837890625,512.789,1.2041766510590566,"[0.2977921962738037, 1.0207892656326294, 1.5221003293991089, 2.911844253540039, 4.031917572021484]",4.197153568267822,Y
1424,1424,WAHDIT_clean,22.693862915039062,242.564,1.6029732567998425,"[-0.0025203675031661987, 0.14904117584228516, 0.28500187397003174, 1.0297585725784302, 2.2728922367095947]",2.841599225997925,Y
1425,1425,OYAKAC02_clean,1544.4720458984375,1240.95,1.424201659920184,"[0.22507578134536743, 0.8686583638191223, 1.4160467386245728, 3.396512269973755, 6.740710258483887]",4.891776084899902,Y
1426,1426,ZUQMAB_clean,368.8209228515625,1175.62,1.0818739755952398,"[0.389279305934906, 0.9938990473747253, 1.383210301399231, 2.47953200340271, 3.4805171489715576]",2.9187941551208496,N
1427,1427,XUWSUD_clean,41.32317352294922,138.413,2.1458563605576675,"[0.09665508568286896, 0.20251166820526123, 0.3165140748023987, 0.9299148321151733, 2.6711018085479736]",2.7432668209075928,N
1428,1428,cm501138g_si_005_clean,2295.270751953125,2144.83,0.8884948867888889,"[0.514197826385498, 0.7672438621520996, 0.8625733852386475, 1.3318253755569458, 3.7225229740142822]",4.237401962280273,N
1429,1429,POFSIN02_clean,5302.50048828125,2275.83,1.0414226590416944,"[-0.06586971879005432, 0.10356651246547699, 0.2221793830394745, 0.8710501194000244, 3.350670576095581]",4.783133029937744,N
1430,1430,KUKPUD_clean,1168.2947998046875,1266.12,1.116769243286704,"[0.20395691692829132, 0.8963430523872375, 1.5362542867660522, 4.172944068908691, 6.395730972290039]",3.854661464691162,Y
1431,1431,UMOVEZ02_clean,5512.46142578125,5053.28,0.5542571941704505,"[0.010115716606378555, 0.10793282091617584, 0.22874858975410461, 1.2564796209335327, 5.169838905334473]",4.199679374694824,N
1432,1432,YEGHIC_clean,2080.436279296875,1361.59,1.0864384553178763,"[-0.04719207435846329, -0.012812517583370209, 0.13519132137298584, 0.478278249502182, 2.314305067062378]",2.630117654800415,N
1433,1433,NEHGEO_clean,480.5982971191406,1128.47,1.336496313208497,"[0.3515498638153076, 1.1187844276428223, 1.600817084312439, 2.3595895767211914, 2.943903684616089]",4.6463799476623535,N
1434,1434,RESDUQ_clean,1286.60302734375,2074.78,0.9211282386709556,"[0.14073294401168823, 0.6255427002906799, 1.1669236421585083, 3.4093539714813232, 5.904283046722412]",5.237558364868164,Y
1435,1435,IDIXAU_clean,585.877685546875,1607.66,0.9659234583037454,"[0.2464737594127655, 1.057828426361084, 1.6950184106826782, 3.231100082397461, 4.441830158233643]",5.399367809295654,N
1436,1436,KEDJAG28_clean,534.3131713867188,2377.9,1.030132837360791,"[-0.011775679886341095, 0.03852945566177368, 0.1145486980676651, 0.3841799199581146, 1.0811258554458618]",0.7766214609146118,N
1437,1437,MILROQ_clean,612.6477661132812,2625.56,0.5998522694304035,"[0.25584059953689575, 0.9120122194290161, 1.4190245866775513, 2.963315010070801, 4.395081043243408]",4.864822864532471,N
1438,1438,UJULIW_clean,13.396108627319336,192.421,2.47033637646691,"[0.023647058755159378, 0.06773164123296738, 0.13850797712802887, 0.4187620282173157, 1.1653164625167847]",1.1384848356246948,N
1439,1439,OCAWAT_clean,129.44203186035156,521.318,1.5837713041790904,"[0.3743612766265869, 1.106562852859497, 1.5423309803009033, 2.3999743461608887, 3.155259847640991]",3.3267269134521484,N
1440,1440,ECUGEQ_clean,118.84015655517578,627.341,2.2990884694734985,"[0.05033906549215317, 0.16140258312225342, 0.28782200813293457, 0.7779583930969238, 2.477382183074951]",3.27323317527771,N
1441,1441,FIPKOG_clean,605.6353759765625,924.092,1.0859393967250193,"[0.23987580835819244, 0.7412586808204651, 1.1602487564086914, 2.835975170135498, 4.951777458190918]",4.213222026824951,N
1442,1442,VIMRAM_clean,938.2396240234376,1427.96,1.1270165843144342,"[0.14858292043209076, 0.6025916934013367, 0.9816411137580872, 2.2853622436523438, 4.181051731109619]",4.246501445770264,N
1443,1443,RIVDEH_clean,2020.5621337890625,1951.09,0.7229194857027617,"[0.13826993107795715, 0.43080827593803406, 0.7613974213600159, 2.6877012252807617, 6.04910135269165]",7.274938583374023,N
1444,1444,OJUPIU_clean,757.6350708007812,670.919,1.6791198372509326,"[0.3868263363838196, 0.7121999263763428, 0.9758832454681396, 2.0199859142303467, 3.6805903911590576]",3.952895641326904,N
1445,1445,NUFBEX_clean,150.96307373046875,970.766,1.2313311182003088,"[0.44335806369781494, 1.0774480104446411, 1.4258131980895996, 2.1281678676605225, 2.644294023513794]",2.6905107498168945,N
1446,1446,XANMUX02_clean,279.6072692871094,1030.97,1.184830951925997,"[0.08533524721860886, 0.18048110604286194, 0.3008308410644531, 1.158272385597229, 4.143574237823486]",3.406740665435791,Y
1447,1447,QOWRAV02_clean,1066.6419677734375,2737.94,0.717101506820837,"[0.0981239303946495, 0.7086847424507141, 1.3450069427490234, 4.241451263427734, 7.468451023101807]",7.100916385650635,N
1448,1448,VURNED04_clean,1894.208740234375,1947.27,0.9460694390500376,"[0.06066933274269104, 0.6435289978981018, 1.331740140914917, 5.191197395324707, 8.07282829284668]",7.570509910583496,N
1449,1449,QOPPES_clean,825.5042724609375,1706.4,0.9675492247096598,"[0.054975271224975586, 0.24773147702217102, 0.44790953397750854, 1.6217044591903687, 3.5456483364105225]",4.0449724197387695,N
1450,1450,IGORUS_clean,2730.639892578125,2611.6,0.7981188140553535,"[-0.0853840708732605, 0.1938236802816391, 0.6360814571380615, 3.367772102355957, 7.093104839324951]",7.315871715545654,Y
1451,1451,UCAXEC_clean,245.00819396972656,375.652,1.2471397514952265,"[0.17163607478141785, 0.6353306174278259, 0.9488987326622009, 1.8004601001739502, 2.5705389976501465]",3.084824323654175,N
1452,1452,YAYRAT_clean,2265.47265625,2666.85,0.8634228886675284,"[0.2512556314468384, 0.6498029828071594, 0.9606590270996094, 2.3282997608184814, 6.749083042144775]",6.7225494384765625,N
1453,1453,GANBAZ02_clean,1041.6793212890625,1026.0,1.0683108589907264,"[0.0629325807094574, 0.1921311616897583, 0.3392203450202942, 1.3247414827346802, 4.496791362762451]",4.443743705749512,Y
1454,1454,SONTOF_clean,1724.4609375,1780.25,1.1145519682850555,"[0.024707574397325516, 0.1747647523880005, 0.3686526417732239, 1.7228331565856934, 6.157433986663818]",6.684224605560303,N
1455,1455,ULOLAK_clean,650.875732421875,1086.57,1.4458594412155916,"[0.10725349187850952, 0.41459253430366516, 0.745010495185852, 2.318323850631714, 4.864352703094482]",4.911492824554443,Y
1456,1456,QOFDIA05_clean,275.5166015625,623.276,1.326991779766727,"[0.16185572743415833, 0.6404178738594055, 1.0931614637374878, 2.7153146266937256, 4.085025310516357]",3.454897403717041,N
1457,1457,YUBHAG_clean,1042.117919921875,1496.14,1.5327032836795629,"[0.08926205337047577, 0.3783344328403473, 0.7728421688079834, 3.4085898399353027, 6.858107089996338]",6.428643703460693,N
1458,1458,IWEVAJ_clean,2420.75,3560.08,0.6423465793650833,"[0.029790956526994705, 0.09290683269500732, 0.20544464886188507, 0.8809420466423035, 3.939481496810913]",4.951946258544922,N
1459,1459,UMEJUT_clean,1073.6397705078125,2441.91,0.8658460070948695,"[0.09965835511684418, 0.28749915957450867, 0.4412526488304138, 1.6635620594024658, 5.189242362976074]",3.952191114425659,N
1460,1460,HUSJUC_clean,194.927490234375,532.207,1.599167332924054,"[0.5579098463058472, 1.3340603113174438, 1.747478723526001, 2.57938814163208, 3.328563928604126]",2.559206485748291,N
1461,1461,FOQNOQ02_clean,592.6329345703125,644.31,1.371964876758775,"[0.3052985370159149, 0.8215096592903137, 1.1229406595230103, 1.6631215810775757, 2.3538873195648193]",2.556613683700561,Y
1462,1462,VUKYOR_clean,387.8527526855469,939.073,1.6882821265986925,"[0.1573660969734192, 0.5468364953994751, 0.8890745639801025, 2.031860828399658, 3.467491626739502]",3.2335922718048096,Y
1463,1463,HUZFEO_clean,1015.2852172851562,688.543,1.0211190444310778,"[0.21642914414405823, 0.7559714317321777, 1.2646359205245972, 3.5329601764678955, 6.49799108505249]",5.256145000457764,N
1464,1464,FAVGER_clean,29.00923156738281,471.823,1.5496435665957844,"[0.1708817034959793, 0.7072066068649292, 1.0856575965881348, 2.0093650817871094, 2.683842897415161]",1.956477761268616,N
1465,1465,QIYDEJ_clean,2867.18310546875,4229.64,0.4314207736095919,"[0.058070022612810135, 0.2812073528766632, 0.5746524333953857, 2.4503393173217773, 7.523874759674072]",7.683928966522217,N
1466,1466,KAJZIH_clean,76.50788116455078,508.166,1.7396412249232036,"[0.3099313974380493, 0.8492698669433594, 1.1623505353927612, 1.5347703695297241, 2.117025136947632]",1.5969666242599487,N
1467,1467,IQUCOO_clean,350.5155029296875,1122.09,1.0369893361369205,"[0.22457529604434967, 0.8338613510131836, 1.4131771326065063, 3.3038015365600586, 5.170157432556152]",4.386168956756592,N
1468,1468,EBEXIV_clean,261.7027893066406,1267.61,1.1681635625636713,"[0.14602762460708618, 0.19654354453086853, 0.2424081414937973, 0.7164441347122192, 2.2948153018951416]",2.312594413757324,N
1469,1469,SETQAL_clean,914.4963989257812,585.737,1.3130637261887028,"[0.05591696500778198, 0.2635316848754883, 0.5152957439422607, 1.9724165201187134, 4.058708190917969]",4.343521595001221,N
1470,1470,WIKXAQ_clean,2172.027099609375,2086.48,0.8771873872553997,"[0.08936561644077301, 0.20681923627853394, 0.2769007086753845, 0.8159424662590027, 2.6199095249176025]",1.6834344863891602,N
1471,1471,LUMYOJ_clean,626.1815795898438,1225.4,1.3117843876620516,"[0.06416869908571243, 0.22318199276924133, 0.41350775957107544, 1.4262501001358032, 4.400516510009766]",4.479462623596191,N
1472,1472,LAWFUL_clean,3656.923828125,3696.87,0.5899638927321702,"[0.02996775507926941, 0.1035655289888382, 0.25372540950775146, 1.2751514911651611, 4.484137535095215]",4.254876136779785,N
1473,1473,LUJPUC_clean,240.2003631591797,853.122,1.1637241061332184,"[0.11400815844535828, 0.3117085099220276, 0.40826255083084106, 0.6648186445236206, 1.2775095701217651]",1.9460700750350952,N
1474,1474,FOQNOQ_clean,606.821533203125,667.917,1.3196165171975525,"[0.1982334703207016, 0.5815519094467163, 0.8592199683189392, 1.571207880973816, 2.238386631011963]",2.4197428226470947,N
1475,1475,YOYQEK_clean,304.3129577636719,623.539,1.1264239363843442,"[0.7249699831008911, 1.9138941764831543, 2.5184714794158936, 3.4752299785614014, 4.5968852043151855]",5.019533157348633,N
1476,1476,BUBDIL_clean,670.7063598632812,440.993,1.8514301585294344,"[0.14208778738975525, 0.3332246243953705, 0.5306836366653442, 1.2890517711639404, 2.2733685970306396]",4.88855504989624,N
1477,1477,MAFMAK01_clean,1159.09814453125,1368.61,1.0984762507547736,"[0.045851465314626694, 0.20843452215194702, 0.3981916308403015, 1.880365014076233, 4.8580474853515625]",4.976345062255859,N
1478,1478,ic502921j_si_003_clean,251.8114776611328,652.906,1.348928834475489,"[0.18814590573310852, 0.6280871629714966, 0.9492084383964539, 1.8490184545516968, 2.6255176067352295]",2.612332820892334,N
1479,1479,IQECIS_clean,2338.882080078125,2930.06,0.7158886724373774,"[0.08952527493238449, 0.3643883764743805, 0.6601159572601318, 2.290478467941284, 6.036920070648193]",5.473838806152344,N
1480,1480,LENGES_clean,161.44505310058594,194.994,2.2284493769353118,"[0.8148330450057983, 1.2095301151275635, 1.2667102813720703, 1.3878885507583618, 1.4380042552947998]",1.8980653285980225,Y
1481,1481,nchem.2258-s3_clean,3671.538818359375,4099.78,0.548208667857827,"[0.05796702951192856, 0.25608864426612854, 0.5233397483825684, 2.496110677719116, 9.588671684265137]",9.305920600891112,N
1482,1482,ZIQVAY_clean,517.6824951171875,564.647,2.0561224622136804,"[0.21846890449523926, 0.6827685832977295, 1.1714417934417725, 2.762812614440918, 4.656061172485352]",5.619644165039063,N
1483,1483,KUHNEI_clean,271.0982971191406,451.095,1.5346850484233392,"[-0.015490017831325531, 0.11047563701868057, 0.25552719831466675, 0.9429762959480286, 2.5912160873413086]",3.047424077987671,N
1484,1484,XANZAQ02_clean,475.2434997558594,1387.7,0.9766538975863168,"[0.13397294282913208, 0.4260232150554657, 0.7735034823417664, 2.871389627456665, 7.882218360900879]",5.186990737915039,Y
1485,1485,PETWIW_clean,1874.7440185546875,1620.84,0.9367043546973776,"[-0.043773822486400604, 0.25384265184402466, 0.6939128637313843, 2.8211288452148438, 7.675714492797852]",3.8460805416107178,N
1486,1486,ESUVAR_clean,162.20352172851562,716.185,1.4706293643710069,"[0.22954919934272766, 0.7964906692504883, 1.160771369934082, 1.932140827178955, 2.1287598609924316]",2.8072855472564697,N
1487,1487,LIQTUC_clean,345.400390625,1200.7,1.0323495368529263,"[0.24575106799602509, 0.8831309080123901, 1.4290903806686401, 3.2681262493133545, 5.15955924987793]",4.728691577911377,Y
1488,1488,CABJOH_clean,1101.48828125,1225.46,1.061776527855382,"[0.10653143376111984, 0.504906177520752, 0.9473803639411926, 3.425818920135498, 6.090290069580078]",4.857231616973877,N
1489,1489,OTUDEO_clean,316.9691467285156,1848.83,0.8617032066859173,"[0.16639317572116852, 0.8257306218147278, 1.3264873027801514, 2.4972972869873047, 3.427556276321411]",3.169341564178467,N
1490,1490,YOCNIP_clean,29.890174865722656,124.081,1.738002697612875,"[0.10084273666143417, 0.11331847310066223, 0.1110408753156662, 0.016929535195231438, 0.16293524205684662]",0.7769962549209595,Y
1491,1491,SOZSOR_clean,802.300048828125,1451.51,1.0102251069274542,"[0.1417594850063324, 0.7341293096542358, 1.3138622045516968, 3.9598848819732666, 7.144773006439209]",5.847797393798828,N
1492,1492,PURSEC_clean,357.414794921875,1062.39,1.0347883845080907,"[0.31817322969436646, 0.8537577390670776, 1.2006285190582275, 2.1619646549224854, 3.257415294647217]",2.677316665649414,Y
1493,1493,DUZKAM_clean,198.60118103027344,1454.71,0.7636862634041361,"[0.018342144787311554, 0.18877945840358734, 0.3380456566810608, 1.1033424139022827, 2.082301378250122]",2.6094682216644287,Y
1494,1494,PUYHOI_clean,209.43490600585935,568.573,1.508527969096612,"[0.08975230157375336, 0.3626275062561035, 0.6228920817375183, 1.777169942855835, 2.322488307952881]",5.052890300750732,N
1495,1495,XIVVEF_clean,1677.473876953125,1652.75,1.1453358516858,"[0.08486670255661011, 0.5768819451332092, 1.0965254306793213, 3.5185468196868896, 5.641365051269531]",5.386274814605713,N
1496,1496,TUPDOZ_clean,329.5828857421875,442.188,1.3012391668817145,"[0.10662661492824554, 0.5286989212036133, 0.9032707810401917, 2.177252769470215, 3.2515852451324463]",3.2132887840271,N
1497,1497,REHJAR_clean,692.8944702148438,1554.38,1.210517344555036,"[0.40998387336730957, 1.174279808998108, 1.7372618913650513, 3.3523805141448975, 4.89821195602417]",4.184500217437744,Y
1498,1498,FALSAO_clean,245.36837768554688,604.747,1.062714327317689,"[0.3198695182800293, 0.9927203059196472, 1.421639084815979, 2.5444247722625732, 3.623133897781372]",3.5551137924194336,Y
1499,1499,CIMTAV_charged,387.15667724609375,763.069,1.1119605749692552,"[0.35815876722335815, 1.0182324647903442, 1.4317855834960938, 2.652843952178955, 3.684453010559082]",3.5941176414489746,N
1500,1500,DAMZEZ_clean,119.91980743408205,354.886,1.4811509445498927,"[0.322057843208313, 0.9140227437019348, 1.256808876991272, 1.921560525894165, 2.4276926517486572]",1.4680604934692385,N
1501,1501,FOTNIN_clean,3919.15576171875,3108.8,0.2403229055140681,"[0.10242334008216858, 0.24937573075294495, 0.37435489892959595, 1.2025957107543945, 4.5114850997924805]",5.423521995544434,N
1502,1502,UQEGII_clean,214.2443389892578,548.584,1.7365080452237225,"[-0.042408592998981476, 0.10029841214418411, 0.29517269134521484, 1.2697787284851074, 1.6863136291503906]",2.014594078063965,N
1503,1503,FUVDEH06_clean,223.25767517089844,195.353,1.7666876301859518,"[0.6647497415542603, 1.272780418395996, 1.5464009046554565, 2.2478973865509033, 2.748568534851074]",2.1915721893310547,N
1504,1504,KEDJAG04_clean,380.8130798339844,1950.94,1.0702710301416305,"[-0.009020023047924042, 0.031334541738033295, 0.1046072393655777, 0.331519216299057, 1.0568546056747437]",0.9425657987594604,N
1505,1505,REYMOZ_clean,2288.80859375,2168.84,0.8832539944509519,"[0.5406050086021423, 0.7858710289001465, 0.8857030272483826, 1.4011081457138062, 3.7465708255767822]",4.297032356262207,N
1506,1506,UMOBEF02_clean,5421.15087890625,5193.59,0.5123691006633906,"[0.03485168516635895, 0.17922034859657288, 0.3922077417373657, 1.7772084474563599, 6.194005489349365]",4.237160682678223,N
1507,1507,KIPJUQ_clean,56.81257629394531,268.554,1.8381645688683537,"[0.406352698802948, 0.7935028672218323, 0.970676600933075, 1.3833738565444946, 1.7234947681427002]",2.1516075134277344,N
1508,1508,SAJSAA_clean,591.98828125,1170.73,1.090337099616778,"[0.2677239775657654, 1.0752357244491577, 1.7909834384918213, 4.2215728759765625, 5.865670680999756]",6.23590612411499,N
1509,1509,IZEWAN_clean,1080.554931640625,1811.71,0.8793572572224535,"[0.2494116574525833, 1.0865328311920166, 1.8273828029632568, 4.205565452575684, 5.656164646148682]",6.014494895935059,N
1510,1510,IKOTUZ_clean,839.2207641601562,1331.95,1.002828940434897,"[0.07346831262111664, 0.6387641429901123, 1.20137357711792, 3.4706900119781494, 6.207198619842529]",4.708332061767578,N
1511,1511,OQUFOX_clean,825.9883422851562,1483.09,1.1158874069095908,"[0.43598586320877075, 1.3971279859542847, 2.088759660720825, 3.972468376159668, 5.525191783905029]",5.246275424957275,Y
1512,1512,XOTGUI_clean,467.6104431152344,957.49,1.555579890751415,"[0.11812642216682434, 0.43195292353630066, 0.6865586042404175, 1.4432684183120728, 2.927478551864624]",2.386852264404297,N
1513,1513,XAPGAZ_clean,933.21533203125,1469.2,1.3566504689886634,"[0.08377544581890106, 0.23654121160507202, 0.4017866253852844, 1.625720739364624, 4.085146903991699]",3.349884271621704,N
1514,1514,QOQWOK_clean,477.9625854492188,1375.59,0.9573445008000552,"[0.4486226439476013, 1.5435545444488525, 2.2015936374664307, 3.0255684852600098, 3.780322790145874]",3.631137609481812,N
1515,1515,RUHFUX_clean,313.50518798828125,2379.46,0.9035371905314158,"[0.033046524971723557, 0.25327253341674805, 0.47005170583724976, 1.203182339668274, 2.10221266746521]",1.5963979959487915,N
1516,1516,SADVEB_clean,29.533870697021484,325.188,2.603172616465469,"[0.02005455642938614, 0.14394065737724304, 0.2444888800382614, 0.6081000566482544, 1.3410356044769287]",1.676970601081848,Y
1517,1517,UMOYOM09_clean,4307.10205078125,4716.27,0.5800351290934675,"[0.02560802921652794, 0.22974425554275513, 0.5245383977890015, 2.351250171661377, 6.897101402282715]",5.562949180603027,Y
1518,1518,FEYJID_clean,1446.1551513671875,1143.64,1.2876339836583075,"[0.24165673553943634, 0.6472415328025818, 1.0398221015930176, 3.2734570503234863, 5.703012466430664]",4.259981632232666,N
1519,1519,MAYJOM_clean,1110.993896484375,1137.11,1.2523884690230258,"[0.028391599655151367, 0.2664434611797333, 0.5822685956954956, 2.831310987472534, 5.134056568145752]",5.8121209144592285,N
1520,1520,OCUMIL_clean,123.884033203125,764.226,1.2560595421309182,"[0.11950987577438354, 0.4883120357990265, 0.781408429145813, 1.6430021524429321, 2.365294933319092]",1.6737449169158936,N
1521,1521,DIWNAA_clean,2669.75146484375,4695.82,0.6525085328193543,"[0.03103264421224594, 0.1925802230834961, 0.35698866844177246, 1.9093209505081177, 6.61473274230957]",7.175722599029541,N
1522,1522,ANAWIX_clean,167.28302001953125,818.573,1.5282377772750004,"[0.5437824130058289, 0.9343621730804443, 1.131465196609497, 1.7885221242904663, 2.088771343231201]",1.9985564947128296,N
1523,1523,FIMYUX_clean,11.17414093017578,1423.44,1.1409717280546985,"[0.22859781980514526, 0.7133461833000183, 0.9663661122322083, 1.2939488887786865, 1.2542140483856201]",2.0437474250793457,N
1524,1524,BETHIT_clean,1897.0037841796875,1527.16,0.8195760840599604,"[0.04886119067668915, 0.15489637851715088, 0.33659428358078003, 1.648209810256958, 6.079810619354248]",6.790577411651611,N
1525,1525,ic7014034-file001_clean,1147.3265380859375,1669.02,0.9451661888563156,"[0.15202994644641876, 0.6486700177192688, 1.1666977405548096, 3.3989486694335938, 5.877247333526611]",6.067286014556885,N
1526,1526,LARNIE_clean,65.35392761230469,279.125,1.4488676467859405,"[0.0851854532957077, 0.29728829860687256, 0.43900805711746216, 0.7942731380462646, 1.1131086349487305]",1.2407948970794678,N
1527,1527,ja206917z_si_001_clean,134.75885009765625,453.816,1.308337159795999,"[-0.004296623170375824, -0.006350323557853699, 0.034890174865722656, 0.1251831352710724, 0.5767961740493774]",0.959964394569397,N
1528,1528,DIWMUT_clean,1809.415283203125,2054.47,0.8387538389613614,"[0.09794950485229492, 0.4258386194705963, 0.7888656854629517, 2.8573036193847656, 6.489833831787109]",6.073221206665039,Y
1529,1529,UMOYOM_clean,4561.76123046875,4360.09,0.625153383990981,"[0.03569836542010307, 0.24236875772476196, 0.54197758436203, 2.3775370121002197, 6.5135931968688965]",5.779690742492676,Y
1530,1530,MUBQIJ_clean,725.0098876953125,865.165,1.1622844366349767,"[0.18643507361412048, 0.6952569484710693, 1.189001441001892, 3.5768091678619385, 6.551643371582031]",4.543898105621338,N
1531,1531,YUNXAI_clean,1463.987548828125,2195.29,0.822198602140239,"[0.12624621391296387, 0.41936320066452026, 0.7425845861434937, 2.66327166557312, 7.0120930671691895]",6.521895885467529,N
1532,1532,KOMCOG_clean,372.0384521484375,1133.13,0.9878033518076426,"[0.35007017850875854, 0.8615967035293579, 1.1928399801254272, 2.2415354251861572, 3.973094940185547]",3.0021228790283203,N
1533,1533,WANHEB_clean,1819.5421142578125,2274.29,0.8377491444547623,"[0.3896217942237854, 1.1934603452682495, 1.7972567081451416, 3.6380062103271484, 5.999922752380371]",7.137567043304443,Y
1534,1534,IRUVUO_clean,49.59151077270508,159.58,1.550144443306186,"[0.4666637182235718, 0.7409499883651733, 0.8613759279251099, 1.2455549240112305, 1.771423101425171]",1.7631925344467163,N
1535,1535,XUPSAE_clean,1007.1976928710938,1288.22,1.0669929446625004,"[0.23916323482990265, 0.8675079941749573, 1.3934038877487183, 2.909665584564209, 4.721006870269775]",5.188064098358154,N
1536,1536,HAJDII_clean,717.6387329101562,685.584,1.2629044961545974,"[0.0918821394443512, 0.39041465520858765, 0.7100996971130371, 2.1113076210021973, 4.086214542388916]",3.9113166332244873,N
1537,1537,UZOBAO_clean,268.7872009277344,821.887,1.3728810571760106,"[0.40702342987060547, 1.2447043657302856, 1.7518959045410156, 2.660529851913452, 3.4664108753204346]",3.89697003364563,Y
1538,1538,HUFKUQ_clean,2199.11474609375,3668.33,0.5917881952805825,"[0.06679292023181915, 0.386965274810791, 0.7726170420646667, 2.8605947494506836, 7.0919060707092285]",5.674805641174316,N
1539,1539,UMEKII_clean,224.45616149902344,565.517,1.16377963280927,"[0.06818254292011261, 0.21502885222434998, 0.32150375843048096, 0.8286301493644714, 1.4025216102600098]",3.2300596237182617,N
1540,1540,TOVJIZ_clean,5022.216796875,4409.23,0.4511543658948545,"[0.015417389571666718, 0.07916084676980972, 0.12443425506353378, 0.7271424531936646, 4.426458835601807]",4.477513313293457,N
1541,1541,FUVDEH10_clean,66.09384155273438,267.825,1.6069639417803014,"[0.3384649157524109, 0.7261515855789185, 0.9642309546470642, 1.4304990768432617, 2.1885995864868164]",1.822231888771057,Y
1542,1542,NUJCEA_clean,472.9548950195313,167.562,1.605533758028148,"[0.08331349492073059, 0.2821640372276306, 0.47029757499694824, 1.4911108016967773, 3.8147335052490234]",1.9457653760910036,N
1543,1543,KEHGIP_clean,367.03125,910.101,1.0702607146525336,"[0.16129860281944275, 0.6100080013275146, 1.0284963846206665, 2.7415831089019775, 5.04558801651001]",3.199984312057495,N
1544,1544,KEDJAG12_clean,397.74993896484375,2038.66,1.0608019158786774,"[-0.007383562624454498, 0.03708615154027939, 0.10683035850524902, 0.3244033753871918, 1.0941475629806519]",0.8608554601669312,N
1545,1545,ADAVAE_clean,1893.3294677734373,3189.32,0.6553246732915718,"[0.10179079324007034, 0.4350522756576538, 0.8236994743347168, 2.86018967628479, 6.285017490386963]",5.07472038269043,N
1546,1546,XOPMIA_clean,1317.5048828125,1178.74,1.0518050837662671,"[0.14626064896583557, 0.628520131111145, 1.0932687520980835, 3.2446815967559814, 6.407936096191406]",5.005993843078613,N
1547,1547,UVOBUE_clean,185.458740234375,403.708,2.123936186079444,"[0.05283645540475845, 0.2760195732116699, 0.4677930474281311, 1.108245849609375, 2.090097188949585]",2.476999044418335,N
1548,1548,AMUPOP_clean,43.463470458984375,235.987,1.3028701454685443,"[0.21749000251293182, 0.548048198223114, 0.7373781204223633, 1.1566228866577148, 1.5473750829696655]",0.8800247311592102,N
1549,1549,AXIGAR_clean,1952.369873046875,2394.37,0.7723553880098148,"[0.04580908268690109, 0.12129459530115128, 0.1782616525888443, 0.5998368859291077, 3.1047182083129883]",2.71644926071167,Y
1550,1550,GIZXET_clean,196.3589782714844,805.213,0.9849278619413316,"[0.14720074832439423, 0.744209885597229, 1.221384882926941, 2.7716851234436035, 4.337299823760986]",4.911596298217773,N
1551,1551,OYIVOI_clean,932.5145263671876,684.654,1.3438554237587552,"[0.2746012806892395, 1.022854208946228, 1.5969291925430298, 3.6251840591430664, 6.096731185913086]",5.194145202636719,N
1552,1552,KEGZOL_clean,2186.782470703125,2194.12,0.989296950755738,"[0.026592537760734558, 0.11814314126968384, 0.2619593143463135, 0.9942002296447754, 3.145129680633545]",2.553260087966919,N
1553,1553,QIYDOT_clean,6136.77880859375,6468.6,0.2119749732211592,"[0.01496748998761177, 0.04775434732437134, 0.09415823221206665, 0.5713444352149963, 3.163090944290161]",2.6869020462036133,N
1554,1554,RUBTAK09_clean,1173.7105712890625,795.794,1.6191484520112962,"[0.12895159423351288, 0.5135900974273682, 0.8904836773872375, 2.5090794563293457, 5.141051769256592]",5.012510299682617,Y
1555,1555,VIWLEU_clean,20.47520637512207,980.53,1.4437470767072236,"[0.08728044480085373, 0.40597671270370483, 0.6530023813247681, 1.5197299718856812, 2.4375901222229004]",2.4395196437835693,N
1556,1556,ARAGOR_clean,232.8623809814453,946.767,1.1562644826235888,"[0.02017456665635109, 0.1841769814491272, 0.33824223279953003, 1.1715326309204102, 2.6600754261016846]",2.745370864868164,N
1557,1557,RUVBOB_clean,292.6277770996094,674.419,1.3776882989974717,"[0.14412309229373932, 0.5450773239135742, 0.8886311054229736, 2.3718535900115967, 4.183603286743164]",4.009155750274658,N
1558,1558,cm503311x_aloh300K_clean,1184.19189453125,1485.09,0.9489633253408428,"[0.07200822234153748, 0.39462292194366455, 0.7473058104515076, 2.460245132446289, 5.222232341766357]",3.819410562515259,N
1559,1559,FAPXEC_clean,1095.7611083984375,1270.24,1.1084859866473862,"[0.10101620852947235, 0.37057942152023315, 0.6143979430198669, 1.5530933141708374, 3.1991629600524902]",3.904559135437012,N
1560,1560,PIDNEX_clean,3324.080322265625,3792.67,0.4887858018661755,"[0.15130013227462769, 0.5058718919754028, 0.8152806758880615, 2.2114415168762207, 4.203789710998535]",7.107812404632568,N
1561,1561,RORTOJ_clean,1878.782958984375,1793.97,0.981536521945695,"[0.033147264271974564, 0.1779530942440033, 0.37584197521209717, 1.6394050121307373, 4.765519142150879]",4.218773365020752,Y
1562,1562,YIYHAQ_clean,351.5162353515625,735.438,0.9821473194064998,"[0.1840655505657196, 0.6087712645530701, 0.9814845323562622, 2.2274372577667236, 3.718897581100464]",3.7877368927001953,N
1563,1563,JOKYAJ_clean,662.7717895507812,301.95,1.552819594199303,"[0.08367231488227844, 0.25845083594322205, 0.4262598752975464, 1.3767142295837402, 3.545016050338745]",1.8321218490600584,N
1564,1564,SAMYAJ_clean,87.43366241455078,203.328,2.0208593224417903,"[0.4435863494873047, 1.004090666770935, 1.2339717149734497, 1.34015691280365, 1.8828753232955933]",1.6095528602600098,Y
1565,1565,KUKZOH_clean,1679.1744384765625,2211.83,0.8838282390541243,"[0.12702205777168274, 0.46734631061553955, 0.8903346061706543, 3.431122064590454, 7.155055999755859]",6.355802536010742,N
1566,1566,APARAM_clean,394.2899169921875,981.995,0.9654481428658602,"[0.8633597493171692, 1.3840428590774536, 1.4844796657562256, 1.7910689115524292, 2.1621651649475098]",3.914886474609375,N
1567,1567,MIDSUP01_clean,2605.09521484375,2524.54,0.6754131572141152,"[0.0274638831615448, 0.14550967514514923, 0.25866490602493286, 1.570786714553833, 7.71812629699707]",8.269355773925781,N
1568,1568,SANGOG_clean,66.91397094726562,684.02,1.529152696180865,"[0.4800300598144531, 1.2394285202026367, 1.5905311107635498, 2.2021162509918213, 2.949913501739502]",3.532670736312866,Y
1569,1569,DIMQIB_clean,940.2424926757812,1596.75,1.066706507905767,"[0.13031867146492004, 0.662382185459137, 1.1324909925460815, 2.997978687286377, 5.920982360839844]",6.41508674621582,N
1570,1570,YILKAH_clean,945.4363403320312,1514.18,1.0492598599987548,"[0.13117891550064087, 0.6070767641067505, 1.098676085472107, 3.1587417125701904, 5.441641807556152]",5.391819953918457,N
1571,1571,ja406030p_si_005_manual,2429.228759765625,2976.38,0.6777761178074169,"[0.056961461901664734, 0.27109071612358093, 0.5096884369850159, 2.1373937129974365, 6.561776638031006]",6.934311866760254,N
1572,1572,ic402692p_si_004_clean,2107.581298828125,1877.57,0.9313468181835588,"[0.1765291839838028, 0.4953857362270355, 0.7186353206634521, 1.9893577098846436, 7.048497676849365]",8.319523811340332,N
1573,1573,FIJFIO_clean,348.9794311523437,766.257,1.2498892282117715,"[0.46852320432662964, 1.2442513704299927, 1.6198875904083252, 1.808306097984314, 2.2041237354278564]",2.419661045074463,Y
1574,1574,TOXHEV_clean,546.9287719726562,1123.47,1.0421207034814348,"[0.3243945837020874, 0.957072913646698, 1.452901005744934, 3.242570161819458, 4.858763694763184]",3.779392957687378,N
1575,1575,cm503311x_alf375K_clean,764.2401123046875,1409.4,0.9652666824456922,"[0.035537008196115494, 0.3164529502391815, 0.627704381942749, 2.3704400062561035, 5.293675899505615]",3.697675704956055,N
1576,1576,IFEPUG01_clean,166.45973205566406,268.419,1.81973171699048,"[1.0667115449905396, 1.6987178325653076, 1.842429757118225, 1.9861606359481812, 2.3013882637023926]",1.6288334131240845,Y
1577,1577,LAFRAN_manual,2143.287109375,1931.67,0.7270440428720836,"[0.12505865097045898, 0.4356149733066559, 0.7551144957542419, 2.536926031112671, 6.007635116577148]",6.622337818145752,N
1578,1578,OBUBOC_manual,564.2155151367188,683.731,1.4604225941804327,"[0.18531370162963867, 0.5138117074966431, 0.7802098393440247, 1.7642948627471924, 3.0806844234466553]",2.8798232078552246,N
1579,1579,ZIMLAK_clean,1597.93017578125,1671.48,1.1560383301971051,"[0.09028385579586029, 0.3961840569972992, 0.6552638411521912, 2.125680923461914, 5.609107494354248]",4.667160987854004,N
1580,1580,TEWFOS_clean,270.47442626953125,423.226,1.20572094924563,"[0.31399381160736084, 0.8656541109085083, 1.1891188621520996, 2.063852548599243, 3.1139044761657715]",3.191436052322388,N
1581,1581,FUVBAB_clean,1451.4814453125,1592.13,1.0213403803347867,"[0.1694733202457428, 0.4414655268192291, 0.6036867499351501, 1.8358712196350098, 5.698030471801758]",6.790559768676758,N
1582,1582,LETPUX01_clean,372.7661743164063,1267.06,1.0697604353973516,"[0.08345256745815277, 0.14472590386867523, 0.2000626027584076, 0.7812633514404297, 3.0524556636810303]",2.710599184036255,N
1583,1583,IWAZIP_clean,912.1185913085938,856.194,1.5148524430132324,"[0.03328084573149681, 0.12411816418170929, 0.2792336344718933, 0.8072860836982727, 2.2196881771087646]",2.304448366165161,N
1584,1584,MAGNEQ_clean,1013.8181762695312,1521.28,1.1000465907782626,"[-0.029027603566646576, -0.048694781959056854, 0.009008929133415222, 0.4047803282737732, 1.5743592977523804]",2.275761365890503,N
1585,1585,ORIWAP_clean,187.0956573486328,1225.97,1.1728223670738511,"[0.1539486199617386, 0.5346908569335938, 0.7869393825531006, 1.2917208671569824, 1.4486947059631348]",2.7312939167022705,N
1586,1586,VUWROW_clean,884.7307739257812,1965.57,1.0635129463798203,"[0.15035831928253174, 0.6925554275512695, 1.2138863801956177, 3.560220956802368, 6.779954433441162]",6.321508884429932,Y
1587,1587,CAVPEW_manual,5202.0791015625,4726.54,0.4026839962010205,"[0.008152235299348831, 0.08957508951425552, 0.16273517906665802, 0.9354948997497559, 4.604468822479248]",4.197717666625977,N
1588,1588,AFUKIX_clean,1601.5108642578125,2256.75,0.7842832039926654,"[0.15622909367084503, 0.6476200819015503, 1.1422309875488281, 3.176438093185425, 5.858432292938232]",4.891600608825684,N
1589,1589,ic0520162si20051122_054836_clean,67.0557861328125,322.464,1.9607677485153483,"[0.02284146100282669, 0.18233059346675873, 0.3775845170021057, 1.403721570968628, 3.498389482498169]",2.5202794075012207,N
1590,1590,DIZVAK_clean,1515.4217529296875,1615.18,1.1563446951270826,"[0.15692566335201263, 0.6536546945571899, 1.1184874773025513, 3.5584139823913574, 5.8358354568481445]",5.640727043151856,N
1591,1591,YOYQOU_clean,360.0113525390625,665.75,1.0937747271123062,"[0.47195422649383545, 1.4486422538757324, 2.0302975177764893, 3.255434274673462, 4.457381725311279]",4.016865253448486,N
1592,1592,NAHNES_clean,3910.202880859375,3420.35,0.5787428351659699,"[0.08435381948947906, 0.336852490901947, 0.516714870929718, 1.4212099313735962, 4.956136226654053]",4.62404203414917,N
1593,1593,NAWDUN_clean,1705.403076171875,2156.03,0.8426228705596512,"[0.3637911081314087, 1.213234782218933, 1.9568350315093994, 4.764878273010254, 7.861870288848877]",6.239847183227539,N
1594,1594,HAWGIY_clean,489.6378173828125,272.782,1.5511591307692627,"[0.22708512842655182, 0.8320426940917969, 1.2743154764175415, 2.5550246238708496, 3.712462902069092]",3.0897161960601807,Y
1595,1595,MUVROM_clean,134.19171142578125,342.759,1.4279051030219712,"[0.327997088432312, 0.7806640267372131, 1.0585092306137085, 1.6589831113815308, 2.2116880416870117]",2.1600875854492188,N
1596,1596,ORAWAH_clean,2405.932861328125,2047.32,0.8631121044462373,"[0.3911663889884949, 1.3159120082855225, 2.041607618331909, 4.273074150085449, 5.929935932159424]",4.968976020812988,Y
1597,1597,ULOKEN_clean,568.5090942382812,1113.47,1.41248520452934,"[0.07256657630205154, 0.32119765877723694, 0.6036813855171204, 2.086621046066284, 4.3678107261657715]",4.590750694274902,N
1598,1598,WUSXEP_clean,2303.78955078125,2259.15,0.8116110693874319,"[0.5420582294464111, 1.6910336017608643, 2.6082711219787598, 5.5650105476379395, 7.959624290466309]",7.926812171936035,N
1599,1599,ja5b00450_si_005_clean,680.7160034179688,561.283,1.6727549850819592,"[0.345821738243103, 0.7370713353157043, 1.020145058631897, 2.127838611602783, 3.4232749938964844]",3.0810718536376958,N
1600,1600,CEDFUO_clean,798.0423583984375,1018.99,1.3211344332774153,"[0.1410837322473526, 0.6010960936546326, 1.0331003665924072, 2.851436138153076, 4.981123924255371]",5.347447395324707,Y
1601,1601,DOYBUQ_clean,1120.448974609375,347.621,1.781370207220072,"[0.00831696018576622, 0.2555776834487915, 0.47425377368927, 2.058274984359741, 4.745500087738037]",3.530580282211304,N
1602,1602,ic402058f_si_004_clean,608.6256103515625,698.482,1.2862673604049495,"[0.18757200241088867, 0.8485119938850403, 1.371358036994934, 2.944054365158081, 4.4298834800720215]",3.9830007553100586,N
1603,1603,WASMUB02_clean,407.0597839355469,951.187,1.2501171590093652,"[0.43538570404052734, 1.1628659963607788, 1.632749319076538, 2.9814515113830566, 4.222296237945557]",4.450546741485596,Y
1604,1604,ACUJOZ_manual,2528.904541015625,3164.59,0.6942839421658448,"[0.26856371760368347, 0.8293861746788025, 1.3870649337768555, 3.829634189605713, 6.458254814147949]",6.840445518493652,N
1605,1605,QALHAO_clean,270.0419616699219,992.89,1.419848086112174,"[0.12837523221969604, 0.40066805481910706, 0.664193868637085, 1.312300205230713, 1.5015417337417603]",1.398650288581848,N
1606,1606,ZAXQOG_clean,965.9008178710938,724.365,1.0141857357679618,"[0.3040708601474762, 1.0365601778030396, 1.5826919078826904, 3.199075222015381, 4.828336715698242]",4.611215114593506,N
1607,1607,UKOZOL_clean,892.2171630859375,1798.62,0.8754916297101921,"[0.2972974181175232, 1.027314305305481, 1.6141324043273926, 3.6476850509643555, 5.207854747772217]",5.272167205810547,Y
1608,1608,EMIHAK_charged,917.8306884765624,1404.92,1.4846922276262249,"[0.09008465707302094, 0.3534431755542755, 0.5868330597877502, 1.9935721158981323, 5.709711074829102]",4.714281558990479,N
1609,1609,KEWJIG_clean,560.5126342773438,1621.49,1.1240990322133226,"[0.23353765904903412, 0.8715898394584656, 1.4641730785369873, 3.813167095184326, 6.098514080047607]",4.93328857421875,Y
1610,1610,cg801267m_si_002_clean,1929.2479248046875,2278.87,0.8870301958841073,"[0.24752815067768097, 0.8588236570358276, 1.2739061117172241, 2.429095506668091, 4.782662391662598]",6.482113361358643,N
1611,1611,LIFSAW_clean,582.52734375,646.105,1.2638995689555836,"[0.14916735887527466, 1.0122114419937134, 1.703800916671753, 3.8864495754241943, 5.341180324554443]",5.285568237304688,N
1612,1612,VIGDIY_clean,29.48341560363769,132.698,1.4646490765558733,"[0.02336476370692253, 0.10466763377189636, 0.18968543410301208, 0.5927133560180664, 1.2632511854171753]",1.484649896621704,N
1613,1613,ATEJOA_clean,322.8916931152344,181.234,1.8984150588330384,"[0.27573058009147644, 1.0337321758270264, 1.5671206712722778, 3.0049755573272705, 3.863020420074463]",4.385422229766846,Y
1614,1614,YIWNIB_clean,2374.3935546875,1472.25,1.2253519969699955,"[0.09288933873176575, 0.19655188918113708, 0.31295740604400635, 1.0836942195892334, 3.461456775665283]",2.788321256637573,N
1615,1615,VIZSUU_clean,1185.5390625,2820.59,0.7499268292406231,"[0.13421820104122162, 0.5464706420898438, 0.9845410585403442, 3.1276955604553223, 6.802346229553223]",5.569042205810547,N
1616,1616,WOYJOL_clean,2550.760498046875,2442.67,0.820907777413651,"[0.5954282879829407, 1.6683562994003296, 2.5413336753845215, 6.00288724899292, 9.792553901672363]",6.879700183868408,N
1617,1617,BINSAU_clean,2102.959716796875,3893.41,0.4715680777223951,"[0.20195284485816956, 0.704103410243988, 1.3119652271270752, 4.516834259033203, 8.720870971679688]",8.98837661743164,N
1618,1618,IMAXOL_clean,561.0947875976562,1611.25,0.978917754675035,"[0.4415110945701599, 1.3300518989562988, 1.8712764978408813, 2.9281980991363525, 3.7339587211608887]",4.638888359069824,Y
1619,1619,COKPEZ_clean,292.2260437011719,1632.49,0.9107548577132916,"[0.14119546115398407, 0.5961822867393494, 0.9001610279083252, 1.8417940139770508, 2.176262140274048]",4.904201984405518,N
1620,1620,EHUSUX_clean,1892.119873046875,2130.08,0.7975592963642079,"[0.32085317373275757, 0.9972026944160461, 1.568086862564087, 4.142439365386963, 8.736170768737793]",9.542373657226562,Y
1621,1621,cg500091k_si_002_clean,2014.1436767578125,2251.75,0.9301091181217293,"[0.06797190010547638, 0.29322531819343567, 0.5373973250389099, 1.8304195404052734, 4.393117427825928]",4.933395385742188,N
1622,1622,ic700893w-file001_clean,59.7336311340332,157.982,1.965655167302875,"[0.08878403902053833, 0.30462244153022766, 0.4428125023841858, 0.9300901293754578, 1.2492198944091797]",1.2640496492385864,N
1623,1623,COXHED_clean,805.178466796875,3271.92,0.6876064199011519,"[-0.02570343017578125, -0.039680130779743195, -0.0032094568014144897, 0.18688325583934784, 1.3361802101135254]",1.1441131830215454,N
1624,1624,EKOKIA_clean,337.8038635253906,744.696,1.4038331864274285,"[0.13651709258556366, 0.528450608253479, 0.8256849050521851, 1.876755952835083, 3.187079668045044]",3.6628785133361816,N
1625,1625,FUYCAE_clean,1815.3184814453125,2304.83,0.8053442348108976,"[0.05543499067425728, 0.3384314775466919, 0.6595901250839233, 2.4978935718536377, 7.356631755828857]",6.76701021194458,Y
1626,1626,OGEBAF01_clean,3985.430419921875,3928.98,0.5049550974698923,"[0.08550845086574554, 0.31024959683418274, 0.5160898566246033, 1.5619313716888428, 4.4972429275512695]",4.951513767242432,N
1627,1627,FOPFAS_clean,2688.680908203125,3619.37,0.5830473517504229,"[0.23426151275634766, 0.8828412890434265, 1.4800347089767456, 3.7334752082824707, 8.443528175354004]",7.798830986022949,Y
1628,1628,ac403674p_si_001_clean,23.09437370300293,951.314,1.1207645721738175,"[0.1956460028886795, 0.44078218936920166, 0.5573137998580933, 0.9258516430854797, 1.4336886405944824]",2.06156849861145,N
1629,1629,YOYNUX_clean,392.0260925292969,634.787,1.1457314296529633,"[0.4573555588722229, 1.4098418951034546, 1.9890543222427368, 3.2566421031951904, 4.569032669067383]",3.2075328826904297,N
1630,1630,SOPLAM_clean,1928.4825439453125,2573.27,0.786290421067482,"[0.16363295912742615, 0.7655665278434753, 1.332310438156128, 3.4644508361816406, 5.843107223510742]",6.14447546005249,N
1631,1631,CAPLOX_clean,1355.8211669921875,1754.3,1.11008267441079,"[0.12626983225345612, 0.6041347980499268, 1.0830638408660889, 3.549031972885132, 6.380404472351074]",7.9728851318359375,N
1632,1632,JALLEQ_clean,1614.607666015625,1787.31,0.9879302218296112,"[0.10533899813890457, 0.29639285802841187, 0.4761222004890442, 1.4421343803405762, 4.128870487213135]",4.869180202484131,N
1633,1633,cg901114e_si_002_clean,250.76402282714844,554.948,1.619776280870323,"[0.127104252576828, 0.5134953856468201, 0.8399778008460999, 2.0337207317352295, 3.210627794265747]",2.6612536907196045,N
1634,1634,ODERIZ_clean,738.8109741210938,396.912,1.5269842861276903,"[0.23838818073272705, 0.83322674036026, 1.272443175315857, 2.6544339656829834, 4.873118877410889]",4.002545356750488,N
1635,1635,WILGII_clean,363.263916015625,634.046,1.3110748863092327,"[0.28401464223861694, 0.8612634539604187, 1.3276829719543457, 3.0772361755371094, 5.273885250091553]",4.8329362869262695,N
1636,1636,TAWSUI_clean,186.0762481689453,799.709,1.561706852111996,"[0.11271651089191437, 0.2569916546344757, 0.34934431314468384, 0.8882572054862976, 2.9257972240448]",2.5713181495666504,Y
1637,1637,YOGKEM_clean,1159.8192138671875,1807.68,0.96748807738749,"[0.15035425126552582, 0.7241514325141907, 1.2849187850952148, 3.3785181045532227, 5.727179050445557]",6.9159836769104,Y
1638,1638,BEPBAB_clean,96.56623077392578,858.238,1.0415248595896722,"[0.2766505777835846, 0.7615949511528015, 1.0718945264816284, 2.0880298614501953, 3.3231518268585205]",2.7235748767852783,N
1639,1639,PITRIU_clean,595.7838134765625,711.524,1.1810271062235684,"[0.3244016170501709, 1.1721274852752686, 1.8367505073547363, 3.807482957839966, 5.578530311584473]",4.970022201538086,Y
1640,1640,ATAYEB_clean,2708.530517578125,2516.48,0.8258790732586886,"[0.19926799833774567, 0.6425967216491699, 1.0645562410354614, 3.2753593921661377, 6.961774826049805]",7.528501033782959,N
1641,1641,YIWNUN_clean,2465.864013671875,1354.2,1.2784633720899925,"[0.06439992785453796, 0.1849968135356903, 0.299834668636322, 0.9733124375343323, 3.004629373550415]",2.916469097137451,N
1642,1642,PIBPAS01_clean,779.960693359375,1756.03,0.9044695614922345,"[0.2662917971611023, 0.8581258654594421, 1.3224380016326904, 2.7602028846740723, 4.201362133026123]",4.649214267730713,N
1643,1643,VUGXUS_clean,989.1710205078124,987.484,1.080355477268525,"[0.4193642735481262, 1.3667138814926147, 2.0419139862060547, 4.033401966094971, 5.823570728302002]",5.600158214569092,N
1644,1644,LAPZEK_clean,2452.315185546875,3349.25,0.5999004748605731,"[0.23824964463710785, 0.822972297668457, 1.3837037086486816, 3.8424432277679443, 8.54588508605957]",8.491459846496582,Y
1645,1645,LABNUA_clean,565.8101806640625,925.034,1.7159943281474428,"[0.09406250715255737, 0.38681715726852417, 0.7146292328834534, 2.2906289100646973, 4.6863274574279785]",4.356168746948242,Y
1646,1646,POBGAQ_clean,1770.2369384765625,3439.6,0.5315071728397714,"[0.11309261620044708, 0.5764185786247253, 1.0932315587997437, 3.666145086288452, 7.213164329528809]",7.716457366943359,N
1647,1647,QISNAJ_clean,2707.896728515625,2417.38,1.0595400706760036,"[0.03597269952297211, 0.16206759214401245, 0.25671976804733276, 1.5353690385818481, 7.066577911376953]",6.491246223449707,N
1648,1648,OZUMAZ01_clean,76.58887481689453,1086.04,1.3218152471082298,"[0.0036742985248565674, 0.2670278549194336, 0.4962804317474365, 1.0813308954238892, 1.493448257446289]",1.5659620761871338,N
1649,1649,IZERAI_clean,1973.853515625,1778.7,0.6242604894156147,"[0.5623227953910828, 2.1150598526000977, 3.1415319442749023, 5.169878005981445, 5.9590301513671875]",4.919532299041748,Y
1650,1650,XAPCOJ_clean,1261.476806640625,1277.95,1.112257128108622,"[0.09204578399658203, 0.2690843641757965, 0.43065404891967773, 1.145318627357483, 2.411813735961914]",4.533237457275391,N
1651,1651,EQETAX_clean,1084.150146484375,1813.37,0.8907683127603622,"[0.27348625659942627, 0.9221747517585754, 1.4534358978271484, 3.510080099105835, 5.607641220092773]",7.85748815536499,N
1652,1652,BOPHIZ_clean,278.7869873046875,1018.13,1.236174364287223,"[0.36190474033355713, 1.0583579540252686, 1.5466017723083496, 2.735987663269043, 3.6254453659057617]",3.838169097900391,N
1653,1653,UVUCEV_clean,12.693723678588867,372.985,1.4505534302270144,"[0.15906894207000732, 0.5077368021011353, 0.7281962037086487, 1.2053844928741455, 1.922399878501892]",2.090707778930664,Y
1654,1654,GOPTIQ_clean,617.8185424804688,2036.72,0.7706157142321476,"[0.0998196005821228, 0.41662752628326416, 0.7275943756103516, 2.702960252761841, 6.845846176147461]",6.84193229675293,N
1655,1655,ELUZES_clean,733.7808837890625,876.191,1.7310946768505295,"[0.10578370839357376, 0.290670782327652, 0.44308698177337646, 1.247131586074829, 4.616650104522705]",1.841852307319641,N
1656,1656,NUBBAP_clean,2062.1005859375,2893.49,0.7628614465931136,"[0.31150221824645996, 0.5866117477416992, 0.8425225615501404, 2.52690052986145, 8.601773262023926]",9.187108993530272,N
1657,1657,SIZJUH_clean,68.1551513671875,333.573,1.691728274202169,"[0.02242986112833023, 0.12504754960536957, 0.25504904985427856, 0.7957558035850525, 2.6656558513641357]",2.6512560844421387,N
1658,1658,WOJZOM_clean,1221.15380859375,1038.6,1.2519949539466424,"[0.18039658665657043, 0.7319192290306091, 1.332762598991394, 4.071908950805664, 7.119045734405518]",7.327095031738281,N
1659,1659,LARVIM_clean,1032.356201171875,1285.25,1.0693027986453458,"[0.09533598273992538, 0.45170336961746216, 0.7425847053527832, 1.74067223072052, 2.870389938354492]",4.517992973327637,N
1660,1660,ERALUG_clean,862.7727661132812,1710.08,1.1112155022022503,"[0.82926344871521, 2.2016868591308594, 2.988058567047119, 4.47648811340332, 5.762159824371338]",4.557106971740723,Y
1661,1661,ITOSEQ_clean,209.1718292236328,1247.32,1.2391868535416903,"[0.1131930872797966, 0.5399926900863647, 0.8989735841751099, 2.084716320037842, 3.1419248580932617]",3.99074125289917,N
1662,1662,TUBWEU_clean,145.99574279785156,694.017,1.379760424395707,"[0.5375345945358276, 1.018239974975586, 1.2649986743927002, 1.860723614692688, 2.998741865158081]",2.3364241123199463,N
1663,1663,CUMLUT_clean,1264.0439453125,1444.19,1.2172027868809656,"[0.21886049211025238, 0.64044189453125, 1.02114999294281, 3.3836781978607178, 7.71475887298584]",7.528602123260498,N
1664,1664,HISSIN_clean,907.5303344726562,1340.85,1.2084541367790986,"[0.26255714893341064, 0.9372788071632385, 1.576435923576355, 3.9506874084472656, 5.86031436920166]",5.650984764099121,N
1665,1665,GUBBAG_clean,1742.236572265625,1168.08,1.2577243998801102,"[0.023765385150909424, 0.12940573692321777, 0.26027342677116394, 0.926278293132782, 3.5397660732269287]",2.821356296539306,N
1666,1666,TILVUF_clean,5337.525390625,2236.79,1.1079345460750905,"[-0.027838900685310364, 0.11144638806581497, 0.20724837481975555, 0.6578691005706787, 3.7080540657043457]",4.484224796295166,N
1667,1667,MEJMOE_clean,3625.564208984375,3483.73,0.6163689953225004,"[0.028163082897663116, 0.11317435652017593, 0.24904459714889526, 1.1628952026367188, 4.216611385345459]",4.133382797241211,N
1668,1668,FAVDIS_clean,171.4478302001953,175.748,3.3048403215827884,"[0.08483168482780457, 0.36274969577789307, 0.653815507888794, 1.805361032485962, 3.2729439735412598]",3.0744824409484863,Y
1669,1669,LETDUK_clean,441.4944763183594,1913.19,1.1043172083184514,"[-0.03911905735731125, 0.05004776269197464, 0.14105871319770813, 0.8150104880332947, 2.4503839015960693]",2.116694211959839,N
1670,1670,CEXHOD_clean,700.8322143554688,1332.85,0.9884380812249528,"[0.09788118302822113, 0.4252871572971344, 0.7506181001663208, 2.332096576690674, 4.7741169929504395]",4.1096038818359375,N
1671,1671,EXIDOF_clean,1005.0028686523438,1498.32,1.0359152406156151,"[0.11629656702280045, 0.3363102972507477, 0.5036563277244568, 1.4975526332855225, 4.982913017272949]",5.393979072570801,N
1672,1672,LABQAJ_clean,490.7925720214844,774.253,2.017454318468405,"[0.12974776327610016, 0.4990249574184418, 0.8614311814308167, 2.291954278945923, 4.377910137176514]",4.375710487365723,Y
1673,1673,PACHUZ_clean,79.90222930908203,290.696,1.6776121824470305,"[0.3352023959159851, 0.7532356977462769, 1.046978235244751, 1.9460393190383911, 2.5915367603302]",2.6948466300964355,Y
1674,1674,ABETAE_clean,232.55409240722656,370.1,3.699291188260563,"[0.07118166238069534, 0.2845364511013031, 0.45210254192352295, 1.1470192670822144, 2.9878175258636475]",2.8096091747283936,N
1675,1675,EQUNIP_clean,3110.3818359375,2390.85,0.8823582877757752,"[0.09964096546173096, 0.34159398078918457, 0.5823166370391846, 1.955464243888855, 5.867970943450928]",7.085819721221924,N
1676,1676,IBABOF01_clean,684.3200073242188,1159.98,1.102381971603847,"[0.07803964614868164, 0.4449043273925781, 0.7937914133071899, 2.1782901287078857, 4.2746171951293945]",3.744377851486206,N
1677,1677,ZAYJUG_clean,16.691308975219727,229.321,4.415138876979645,"[-0.05683048069477081, 0.02116312086582184, 0.15764762461185455, 0.5304417610168457, 1.2019225358963013]",2.090235710144043,Y
1678,1678,VUGYED_clean,1068.04736328125,946.997,1.108398497432254,"[0.3654446601867676, 1.3091486692428589, 1.9806820154190063, 3.9163806438446045, 5.986467361450195]",5.212161064147949,N
1679,1679,j.inoche.2015.01.025_INC05862-mmc2_clean,223.60723876953125,931.395,1.2785305867728527,"[0.07169609516859055, 0.20418880879878998, 0.3119073510169983, 1.1213088035583496, 3.0237247943878174]",2.920335292816162,N
1680,1680,CUQKOQ_clean,136.9880828857422,867.369,1.757244904658045,"[0.0208829864859581, 0.26671865582466125, 0.5094362497329712, 1.4051131010055542, 2.7919747829437256]",3.395477533340454,N
1681,1681,ZUDRAT_clean,240.2177276611328,1015.77,1.208587307912271,"[0.2403131127357483, 0.7649122476577759, 1.1368330717086792, 1.977799654006958, 2.6672449111938477]",2.809067487716675,N
1682,1682,acs.jpcc.6b08594_UiO66_Ce2Zr4_opt_clean,1460.2205810546875,800.064,1.2723749657217618,"[0.004998300224542618, 0.16980433464050293, 0.3299641013145447, 1.6611230373382568, 5.408572196960449]",4.865811347961426,N
1683,1683,WILHIK_clean,61.12697982788086,380.119,1.3434651501281756,"[0.08818310499191284, 0.500207781791687, 0.8415844440460205, 1.8669097423553467, 2.753704786300659]",3.064529657363892,N
1684,1684,BIRSIG_clean,451.5762023925781,727.862,1.3785943441021398,"[0.06499852240085602, 0.3896281123161316, 0.6580135822296143, 1.607608437538147, 2.855886936187744]",2.459834337234497,N
1685,1685,SIDCAL_clean,1146.30419921875,1248.1,1.077889085885063,"[0.3257012367248535, 1.0998256206512451, 1.6419938802719116, 3.1468799114227295, 4.7983598709106445]",5.119208812713623,N
1686,1686,FEWWEL_clean,1393.0474853515625,2318.83,0.9264727901142996,"[0.4814121127128601, 1.1218889951705933, 1.5374581813812256, 3.149528980255127, 5.732954978942871]",5.3259687423706055,Y
1687,1687,EBOXEA_clean,388.8889465332031,597.576,1.328427790958831,"[0.04467746242880821, 0.1712149679660797, 0.2797512412071228, 0.830907940864563, 1.5776842832565308]",1.4254852533340454,N
1688,1688,MINCUJ_clean,1889.80517578125,2897.46,0.6928715457581258,"[0.1597653031349182, 0.7498812079429626, 1.4144904613494873, 4.613467693328857, 8.642138481140137]",9.806544303894045,N
1689,1689,cg401887b_si_004_clean,2070.090087890625,2707.7,0.7868191967954334,"[0.2886166572570801, 1.0776984691619873, 1.907189130783081, 5.382895469665527, 8.044546127319336]",9.261662483215332,N
1690,1690,IBIRES_clean,132.8208770751953,550.435,1.5685277865602374,"[0.17512285709381104, 0.6060948967933655, 0.9564495086669922, 2.1034460067749023, 3.343367338180542]",3.3236753940582275,N
1691,1691,AVIVUW_clean,1456.6419677734375,2061.65,0.7297647156272404,"[0.12744617462158203, 0.40390095114707947, 0.8121164441108704, 3.2625653743743896, 8.346495628356934]",8.506983757019043,N
1692,1692,WEBJIY_clean,1388.0728759765625,1833.14,0.9872478946416536,"[0.08075214922428131, 0.30738306045532227, 0.547065019607544, 1.862941026687622, 4.733395099639893]",4.616847515106201,Y
1693,1693,KOCCUC_clean,646.2706909179688,1215.91,1.041845448897376,"[0.34555429220199585, 1.286941409111023, 1.9731040000915527, 3.7284412384033203, 5.041938781738281]",4.629456996917725,N
1694,1694,QONKUB_clean,1779.4112548828125,2233.52,0.9161832186174385,"[0.07265010476112366, 0.2550956904888153, 0.4367116689682007, 1.7743985652923584, 5.915541648864746]",4.214797496795654,N
1695,1695,ZOTKAW_clean,495.2097778320313,204.938,1.4338109976771514,"[0.1665394902229309, 0.5789770483970642, 0.8747422099113464, 1.9596058130264282, 3.2568447589874268]",2.241457223892212,N
1696,1696,PUBROU_clean,2088.256591796875,2333.32,0.9165028606913564,"[0.13791412115097046, 0.6394713521003723, 1.1468603610992432, 3.578596353530884, 7.228600025177002]",6.40185022354126,Y
1697,1697,NUCBIY_clean,87.71417999267578,381.468,1.186863035077672,"[0.5383617877960205, 1.2363405227661133, 1.5737203359603882, 2.218857765197754, 2.6113486289978027]",3.289393663406372,N
1698,1698,HOYRIY_clean,211.5283660888672,1014.87,1.2275663034196975,"[0.11523297429084778, 0.4556920528411865, 0.8092306852340698, 2.7696516513824463, 5.519662380218506]",3.937044858932495,N
1699,1699,GASSUR_clean,1435.6212158203125,1406.25,1.0643574578441592,"[0.11185275763273239, 0.46563851833343506, 0.9060359001159668, 3.5223355293273926, 7.3259148597717285]",7.794332981109619,N
1700,1700,UVUDUM_clean,-15.593835830688477,520.691,1.3745769285678338,"[0.22646775841712952, 0.5011788606643677, 0.6068384647369385, 0.7272647619247437, 1.072092056274414]",1.7344088554382324,N
1701,1701,SISPUH_clean,248.6339874267578,598.379,1.6963176337837125,"[0.09761767089366913, 0.5254359245300293, 0.8873079419136047, 2.1427106857299805, 3.13075852394104]",3.5823113918304443,N
1702,1702,HUHBET_clean,187.4206695556641,488.426,1.3666897627902417,"[0.07582280784845352, 0.2721567451953888, 0.45672935247421265, 1.3282054662704468, 2.2761547565460205]",3.0646300315856934,N
1703,1703,NUTYIM_clean,1463.792724609375,1992.95,0.801926607440298,"[0.1616361141204834, 0.7564957141876221, 1.363472819328308, 4.1806111335754395, 7.51298189163208]",7.731933116912842,N
1704,1704,TILWEQ_clean,5447.00146484375,2188.76,1.075470313907193,"[-0.01453942060470581, 0.11494022607803345, 0.2478908747434616, 0.8411869406700134, 4.169347286224365]",4.756224155426025,N
1705,1705,GOBSUM_clean,421.53070068359375,1293.28,1.1008785081054675,"[0.012700658291578293, 0.3121562898159027, 0.5913136005401611, 1.9063169956207275, 3.9675698280334473]",4.425520896911621,N
1706,1706,FASGIS_clean,263.5904235839844,123.117,1.9252656632137408,"[0.2169930785894394, 0.6266412138938904, 0.902204692363739, 1.9001859426498413, 2.79868221282959]",2.5421857833862305,Y
1707,1707,PODKOK_clean,3062.0810546875,4394.19,0.4894085891054284,"[0.23808613419532776, 0.6080312132835388, 0.9596655368804932, 2.6518425941467285, 6.105959415435791]",6.655416965484619,N
1708,1708,DEWRIH_clean,110.95140075683594,293.582,2.340421987623923,"[0.09336422383785248, 0.31627193093299866, 0.5158677101135254, 1.1698565483093262, 2.120145082473755]",2.6655426025390625,N
1709,1709,UVUQOT_clean,572.2501220703125,834.938,1.9155404857293703,"[0.11196326464414597, 0.48601779341697693, 0.8682063817977905, 2.581479072570801, 4.957071781158447]",4.766031265258789,Y
1710,1710,XAPCOJ02_clean,1195.0416259765625,1251.76,1.1167979823799103,"[0.16255789995193481, 0.43936437368392944, 0.6637657880783081, 1.44084894657135, 2.211824655532837]",4.785530090332031,N
1711,1711,VOCQAF_clean,103.56151580810548,381.44,1.2563413923630504,"[0.5355235934257507, 1.3315949440002441, 1.6710844039916992, 1.9445143938064575, 2.6742258071899414]",2.178677558898926,N
1712,1712,MOXBOS_clean,555.7940673828125,827.791,1.3905424112085765,"[0.13459204137325287, 0.552951455116272, 0.9053977727890015, 1.974318265914917, 2.979438304901123]",2.071844577789306,N
1713,1713,XUFWAX_clean,2119.217041015625,2120.35,0.8935083329566215,"[0.29483190178871155, 0.9542748928070068, 1.5286552906036377, 3.8119566440582275, 6.214236736297607]",5.947489738464356,Y
1714,1714,LUZBOY_clean,1406.076416015625,1790.86,0.8649384604610725,"[0.06902232766151428, 0.18270108103752136, 0.24250298738479614, 0.8881314396858215, 4.176329612731934]",4.325448513031006,N
1715,1715,ic5029383_si_002_clean,2682.196533203125,3543.87,0.6153330569657458,"[0.12402496486902237, 0.4203273355960846, 0.7640573382377625, 2.936964273452759, 7.920231819152832]",8.078779220581055,N
1716,1716,XANZAQ05_clean,469.8527221679688,1502.67,0.9424590604160324,"[0.2645467519760132, 0.9844585061073303, 1.6104811429977417, 3.691734790802002, 5.836183547973633]",4.393983364105225,Y
1717,1717,AVAKEP_clean,5497.8447265625,5896.09,0.2449894426494973,"[0.029802199453115463, 0.14515480399131775, 0.29947414994239807, 1.2552387714385986, 5.531503200531006]",4.865267276763916,N
1718,1718,VUGXEC_clean,786.3609619140625,1001.2,1.0629414987138508,"[0.2951953113079071, 1.2473360300064087, 1.926599383354187, 3.832334280014038, 5.583400726318359]",5.0164947509765625,N
1719,1719,FURQUF_ion_b,92.94338989257812,693.627,1.413879193094357,"[0.33436089754104614, 0.9460543394088745, 1.3116648197174072, 2.3705272674560547, 3.456573963165283]",3.2211287021636963,N
1720,1720,YUMFUJ_clean,1188.3592529296875,1648.38,1.0641561344805308,"[0.1426333785057068, 0.595817506313324, 1.000526785850525, 2.607799530029297, 5.140964031219482]",4.94129753112793,N
1721,1721,WUYXUL_clean,1265.0985107421875,2218.58,0.8388180346201827,"[0.12081478536128998, 0.5093222260475159, 0.9375481009483337, 3.114516496658325, 6.255184650421143]",6.200368881225586,N
1722,1722,XIZJEW_clean,49.893157958984375,344.682,1.7147863640735688,"[0.08331209421157837, 0.1352425217628479, 0.2253103107213974, 0.6855310797691345, 1.36210036277771]",2.094508647918701,N
1723,1723,WIWKIX_clean,408.5787658691406,556.248,1.1584828693406166,"[0.1394786238670349, 0.5211821794509888, 0.8593483567237854, 2.3473215103149414, 4.140472888946533]",3.724652767181397,N
1724,1724,FIRMUQ_clean,3237.309326171875,3073.39,0.8042509909963379,"[0.09809316694736481, 0.40646225214004517, 0.7240006923675537, 2.6263883113861084, 6.758304595947266]",6.518111705780029,N
1725,1725,UREVOE_clean,127.61672973632812,468.144,1.6296590335007046,"[0.23163840174674988, 0.8784820437431335, 1.359829068183899, 2.3629422187805176, 3.0592191219329834]",3.2483696937561035,N
1726,1726,AZAWAB_clean,1203.3194580078125,864.92,1.1130738437884318,"[0.2366590052843094, 1.078975796699524, 1.7658307552337646, 3.8014328479766846, 5.0656657218933105]",5.268290519714356,N
1727,1727,LAPNAU_clean,240.41549682617188,871.616,1.3877904632472486,"[0.5382051467895508, 1.3067039251327515, 1.6672395467758179, 2.023660182952881, 3.10748553276062]",4.523764610290527,Y
1728,1728,HUZYAE_clean,1504.30908203125,2628.14,0.7041742280470192,"[0.3170686364173889, 0.9814667105674744, 1.4986484050750732, 3.3584911823272705, 6.208013534545898]",6.284596920013428,N
1729,1729,cm503311x_alf500K_clean,932.3722534179688,1406.92,0.96554799917651,"[0.04063442349433899, 0.305935263633728, 0.5961170792579651, 2.3649964332580566, 5.50371789932251]",3.950498342514038,N
1730,1730,HUZXOR_clean,1530.7127685546875,2658.18,0.6695122147505008,"[0.17898406088352203, 0.6928267478942871, 1.1623330116271973, 3.140517234802246, 6.235451698303223]",6.926856517791748,N
1731,1731,OCIMIZ_clean,965.105712890625,1113.89,0.9926184125482668,"[0.256793737411499, 0.8990289568901062, 1.3534868955612183, 2.456381320953369, 3.6117360591888428]",4.4922943115234375,Y
1732,1732,VAJGAR_clean,314.7668151855469,960.149,1.2610804233796609,"[1.0233104228973389, 1.9588905572891235, 2.393854856491089, 3.1408658027648926, 4.040574550628662]",4.168452739715576,Y
1733,1733,INIROO_clean,563.5595092773438,414.396,2.172623323689061,"[0.03184203803539276, 0.24025896191596985, 0.43503111600875854, 1.3604118824005127, 3.3324854373931885]",2.810837507247925,N
1734,1734,acs.inorgchem.6b00894_ic6b00894_si_002_clean,279.9222106933594,886.588,1.1069203876353395,"[0.3459070324897766, 1.1408522129058838, 1.662282943725586, 3.014904499053955, 4.284995079040527]",4.299224376678467,N
1735,1735,QETQIP_clean,517.37646484375,1103.11,1.064859837173297,"[0.1275050938129425, 0.5313300490379333, 0.854515790939331, 1.9316092729568481, 3.264051914215088]",2.792649507522583,Y
1736,1736,QIXNES_clean,201.3593597412109,915.748,1.334058875040636,"[0.04723353683948517, 0.35274195671081543, 0.6066881418228149, 1.6844984292984009, 3.0774638652801514]",2.0590410232543945,N
1737,1737,QOFDIA02_clean,244.59963989257807,619.4,1.3342269710648824,"[0.15107502043247223, 0.5775805115699768, 0.9767466187477112, 2.5066769123077393, 3.890693426132202]",3.990017890930176,N
1738,1738,ZALREM_clean,1385.7178955078125,1040.35,1.0418208248733931,"[0.23375318944454193, 0.7091965675354004, 1.145072340965271, 3.3695590496063232, 7.266946315765381]",7.420223712921143,N
1739,1739,KUNLAH_clean,217.7688446044922,957.011,1.3621976152786888,"[0.546320378780365, 1.473554015159607, 2.0023763179779053, 2.960139751434326, 3.754059314727783]",3.18938422203064,Y
1740,1740,VURNED03_clean,1782.600341796875,1803.64,0.9809656071702652,"[0.17483051121234894, 0.9243065714836121, 1.6790716648101807, 5.01704740524292, 7.315178394317627]",7.882542133331299,Y
1741,1741,IVUVIG_clean,265.93768310546875,851.094,1.4782875879046238,"[0.272399365901947, 1.0609054565429688, 1.662983775138855, 3.2899057865142822, 4.337763786315918]",3.0649428367614746,N
1742,1742,YUZPEQ_clean,3118.956787109375,4372.63,0.4666181775732669,"[0.1396373212337494, 0.48998603224754333, 0.8634099364280701, 2.6630749702453613, 6.9289727210998535]",7.489452838897705,N
1743,1743,XANMUX05_clean,525.9510498046875,1062.75,1.1534917723470082,"[0.017236053943634033, 0.1972929686307907, 0.39179354906082153, 1.304802417755127, 4.545485973358154]",3.524145126342773,Y
1744,1744,QOWRAV05_clean,1071.9527587890625,2738.56,0.7175799465961181,"[0.10154779255390167, 0.7095077633857727, 1.3464889526367188, 4.261720657348633, 7.536442756652832]",7.136247634887695,N
1745,1745,AJOXAA_clean,441.77154541015625,740.62,1.5291394379143384,"[0.11983263492584229, 0.5409707427024841, 0.9129358530044556, 2.4464781284332275, 3.9193835258483887]",4.326201438903809,N
1746,1746,REWLEM_clean_h,2481.884521484375,2852.41,0.7030622622865004,"[0.13354945182800293, 0.4921281635761261, 0.8456319570541382, 2.629641056060791, 6.63274621963501]",5.855378150939941,N
1747,1747,KIJPUQ_clean,1659.372314453125,948.753,1.0422457018410565,"[0.1297423243522644, 0.5121947526931763, 0.90849769115448, 2.864720582962036, 6.709775924682617]",6.982716083526611,N
1748,1748,VASFON_clean,101.01678466796876,780.489,1.5867788370139386,"[0.016124092042446136, 0.3518243730068207, 0.7599445581436157, 2.695157527923584, 4.99702787399292]",3.70068359375,N
1749,1749,DITPED_clean,351.6847839355469,803.416,1.293765107429493,"[0.23507285118103027, 0.8459363579750061, 1.3149577379226685, 3.102520704269409, 5.2732062339782715]",3.448627471923828,Y
1750,1750,ja809985t_si_002_clean,4866.34765625,4384.68,0.4062552396017027,"[-0.005124002695083618, 0.06555218994617462, 0.1659696251153946, 1.0283117294311523, 4.939969062805176]",4.050726413726807,N
1751,1751,LIDSAU_clean,935.8362426757812,1518.41,1.1224995576332042,"[0.3207288980484009, 1.4128667116165161, 2.2736775875091553, 4.455765724182129, 5.557262420654297]",6.2686028480529785,Y
1752,1752,XISPEW_clean,1302.9378662109375,1510.37,1.1760280241312493,"[-0.019928596913814545, 0.10043969750404358, 0.2664802074432373, 1.5801130533218384, 4.3795318603515625]",4.438129901885986,N
1753,1753,TOFQEM_clean,288.3250732421875,683.212,1.2551139075340134,"[0.17918479442596436, 0.7716507315635681, 1.2421886920928955, 2.8453965187072754, 4.610745429992676]",4.152417182922363,N
1754,1754,cg800424t_si_002_clean,706.1460571289062,1221.21,0.942028317826039,"[0.24929465353488922, 0.9389483332633972, 1.4841915369033813, 3.4661271572113037, 4.975319862365723]",5.414770126342773,N
1755,1755,cm503311x_alf325K_clean,1016.1819458007812,1432.74,0.9649333857683292,"[0.04862865060567856, 0.31971582770347595, 0.6410452127456665, 2.5368921756744385, 5.4662299156188965]",4.382308006286621,N
1756,1756,UMOVEZ05_clean,5541.43115234375,5001.86,0.5569398557143218,"[0.009117603302001953, 0.10325650125741959, 0.22410403192043304, 1.249131202697754, 5.136201858520508]",4.209901332855225,N
1757,1757,FOKWIN_clean,45.55772399902344,78.5088,1.377454231857604,"[0.2789478898048401, 0.857454776763916, 1.2224340438842773, 2.1648476123809814, 3.329840898513794]",1.58879816532135,N
1758,1758,COQNIF_clean,314.17242431640625,1204.8,1.33201515692984,"[0.058891743421554565, 0.16845625638961792, 0.2754812240600586, 0.7978256344795227, 2.5456929206848145]",2.854533195495605,N
1759,1759,VOPCIO_clean,833.484619140625,1384.36,1.0769620460736882,"[0.21174629032611847, 1.0112899541854858, 1.6922242641448975, 4.060349464416504, 6.012580871582031]",4.783290863037109,N
1760,1760,XEKJON_clean,627.8108520507812,169.762,1.673167213660888,"[0.656743586063385, 1.682814598083496, 2.212116241455078, 2.6645987033843994, 3.774592161178589]",4.028110504150391,N
1761,1761,WIDQEG_clean,1655.6573486328125,1489.02,1.0121789505510246,"[0.055491477251052856, 0.1457468867301941, 0.31212449073791504, 1.9004814624786377, 6.547497749328613]",5.759993076324463,N
1762,1762,cm501138g_si_002_clean,2299.197265625,2119.33,0.8863299950824417,"[0.5477699637413025, 0.7878333330154419, 0.8378293514251709, 1.1831371784210205, 3.5397887229919434]",4.194672584533691,N
1763,1763,UMOBEF_clean,5466.20458984375,5215.62,0.4803745811296053,"[-0.02528059482574463, 0.0872969701886177, 0.285832941532135, 1.8442137241363525, 6.644272804260254]",3.917886972427368,N
1764,1764,QOFDOG_clean,312.1746520996094,635.755,1.3160211365561618,"[0.14355692267417908, 0.5863819122314453, 1.0094196796417236, 2.619086980819702, 4.062378883361816]",3.761305093765259,N
1765,1765,DOPHOH_clean,168.4322509765625,1365.43,0.9854070831159172,"[0.20071941614151, 0.4221189618110657, 0.5991932153701782, 1.0292004346847534, 1.4421700239181519]",1.334034085273743,N
1766,1766,ETUWEW_clean,476.5136413574219,1221.52,1.5638666728978077,"[0.06361709535121918, 0.24119499325752258, 0.42509907484054565, 1.0450754165649414, 2.5727179050445557]",3.2350399494171143,N
1767,1767,PODXEN_clean,169.9972381591797,393.03,1.2809009163216052,"[0.28522342443466187, 0.840960681438446, 1.2314116954803467, 2.3341948986053467, 3.5986335277557373]",2.883451223373413,N
1768,1768,AVIVEG_clean,930.1104736328124,2014.55,0.7330289636408605,"[0.13138394057750702, 0.39540895819664, 0.7869091629981995, 3.2401604652404785, 8.103591918945312]",7.58879280090332,N
1769,1769,JELPAS_clean,59.92083740234375,467.008,2.209855037601294,"[0.02627895027399063, 0.09382744878530502, 0.16581092774868011, 0.41845691204071045, 0.9040303230285645]",1.897938132286072,N
1770,1770,WAPTIT_clean,77.7848892211914,422.713,3.2458557699387898,"[0.03912103921175003, 0.18248668313026428, 0.3389189839363098, 1.0786941051483154, 2.6860907077789307]",2.7274608612060547,N
1771,1771,TORJAN_clean,837.9550170898438,883.337,1.1252374226866566,"[0.07940047234296799, 0.3122904300689697, 0.5736491680145264, 1.9360952377319336, 4.294367790222168]",4.595487117767334,N
1772,1772,cm503311x_aloh350K_clean,1267.939697265625,1482.22,0.948503526041034,"[0.06792023777961731, 0.38913294672966003, 0.7374420166015625, 2.4345479011535645, 5.189957618713379]",3.817318916320801,N
1773,1773,JUCGUL_clean,874.29443359375,1593.78,0.9592015051615356,"[0.1964985877275467, 0.849504828453064, 1.393062710762024, 3.1365697383880615, 4.715041637420654]",4.967795848846436,N
1774,1774,DIVGIA_clean,14.09147834777832,410.632,1.2043954953924425,"[0.20523905754089355, 0.5950910449028015, 0.8518773317337036, 1.6256393194198608, 2.3803963661193848]",2.6669511795043945,N
1775,1775,QIVYUR_clean,63.040897369384766,228.75,1.2633330647780066,"[0.21242272853851318, 0.7153560519218445, 1.042229175567627, 1.5757417678833008, 2.0355494022369385]",2.1237435340881348,N
1776,1776,GORQAF_clean,1688.3878173828125,2253.76,1.1537919481521013,"[0.14136675000190735, 0.34116482734680176, 0.5105822086334229, 1.6483973264694214, 4.217935562133789]",3.5471293926239014,N
1777,1777,FUSMUC_clean,369.3521423339844,1410.04,1.0441417027122917,"[0.021331489086151123, 0.23987966775894165, 0.4873673915863037, 1.8544602394104004, 4.746922969818115]",4.113165378570557,N
1778,1778,KOSJIN_clean,258.7047424316406,1247.1,1.1863697977481815,"[0.12754637002944946, 0.6261032819747925, 1.0259908437728882, 2.1045310497283936, 2.5543057918548584]",3.254157066345215,N
1779,1779,HUPQIU_clean,692.355224609375,1429.4,1.0273940295635189,"[0.26696354150772095, 0.874140202999115, 1.3740864992141724, 3.1115965843200684, 4.667880058288574]",4.50983476638794,N
1780,1780,ONUQOE_clean,259.6591491699219,726.926,1.3231290586015945,"[0.18144896626472473, 0.6480709910392761, 0.9744201302528381, 1.800549864768982, 2.483525037765503]",3.5738542079925537,N
1781,1781,SIVGOV_clean,347.2825012207031,1095.69,1.1196254584565282,"[0.11071298271417618, 0.4350244402885437, 0.7592744827270508, 2.093470573425293, 4.045330047607422]",4.323238849639893,N
1782,1782,HATZOS02_clean,67.9845199584961,517.3,1.3172700535103337,"[0.05976146459579468, 0.254673033952713, 0.45664769411087036, 1.7414158582687378, 3.9890215396881104]",4.715953826904297,N
1783,1783,cg901312t_si_002_clean,2422.500244140625,3411.68,0.6304948106354089,"[0.11006831377744675, 0.4534319043159485, 0.8648233413696289, 3.3617634773254395, 7.399898052215576]",7.019442558288574,N
1784,1784,OTOYUT_clean,2366.6650390625,1962.43,0.9763312633000852,"[0.08014817535877228, 0.7600556015968323, 1.449157953262329, 4.515052795410156, 8.560704231262207]",7.573853492736816,N
1785,1785,OTOZAA_clean,2025.1307373046875,2073.57,0.9458606821667916,"[0.09727116674184799, 0.5461520552635193, 0.944352924823761, 2.7531487941741943, 6.964632511138916]",4.59635066986084,Y
1786,1786,GASSEB_clean,1667.372314453125,1401.0,0.9183837903861364,"[0.012735966593027115, 0.2715966999530792, 0.6021322011947632, 2.3400678634643555, 6.019084930419922]",4.3922038078308105,N
1787,1787,TIRHIL_clean,399.9502258300781,3071.02,0.7581878253745276,"[0.005219858139753342, 0.09276723861694336, 0.1987793743610382, 0.5968746542930603, 1.7999277114868164]",1.367518424987793,N
1788,1788,SAJHUJ_clean,63.441673278808594,351.195,1.4490740633544184,"[0.28051620721817017, 0.5504372119903564, 0.6538083553314209, 0.9234492182731628, 1.3565467596054077]",0.9700567126274108,Y
1789,1789,CUGLIB_clean,165.41268920898438,265.711,2.402413691826992,"[0.2146354615688324, 0.8158648014068604, 1.3225080966949463, 3.1521217823028564, 3.9065186977386475]",3.606761693954468,Y
1790,1790,MIZPUI_clean,2038.3028564453125,2672.58,0.7512620004568339,"[0.4377831816673279, 1.1222459077835083, 1.591143012046814, 3.226473569869995, 6.634151458740234]",6.461611747741699,N
1791,1791,IWAZEL_clean,378.3482055664063,1089.95,1.2906448023975232,"[0.057349566370248795, 0.14019376039505005, 0.25311994552612305, 0.8069596886634827, 2.2126474380493164]",2.6129963397979736,N
1792,1792,TOXNIF_clean,1140.065185546875,1309.1,1.0671789745656393,"[0.2487802803516388, 0.9162339568138123, 1.4689570665359497, 3.1356096267700195, 4.922889232635498]",5.462791442871094,N
1793,1793,SAJRAW11_clean,5099.60498046875,2278.97,1.040758549194107,"[-0.06628279387950897, 0.04979526996612549, 0.14516973495483398, 0.7407770752906799, 3.5493695735931396]",4.605288982391357,N
1794,1794,OYERUH_clean,732.13134765625,1411.33,1.086606587721409,"[0.10557834059000015, 0.5385186076164246, 0.9443997144699097, 2.7137131690979004, 4.694465637207031]",4.568930625915527,N
1795,1795,DOHNUL_clean,186.2138519287109,389.424,1.3562459460537413,"[0.24997778236865997, 0.8680272698402405, 1.277673363685608, 2.064150094985962, 2.6702487468719482]",2.0250041484832764,N
1796,1796,KUFTAI_clean,1029.376953125,1621.45,0.9661171545687296,"[0.13905368745326996, 0.7178955078125, 1.272883415222168, 3.448273181915283, 5.300384044647217]",4.944801330566406,N
1797,1797,XUMMOJ_clean,403.1167602539063,998.327,1.0818411029743749,"[0.4979875683784485, 1.604742169380188, 2.1870944499969482, 3.167022943496704, 4.1919732093811035]",4.372843265533447,N
1798,1798,cm503311x_alf290K_clean,1274.0518798828125,1448.93,0.9646756198102836,"[0.036896027624607086, 0.30242297053337097, 0.6202174425125122, 2.447457790374756, 5.3820366859436035]",4.481814861297607,N
1799,1799,KOJTOU_clean,1165.03076171875,1473.97,1.0622984852279092,"[0.0788583755493164, 0.4077412188053131, 0.7038588523864746, 2.1760149002075195, 5.095506191253662]",4.238819122314453,N
1800,1800,UTEMAJ_clean,1384.834228515625,2702.64,0.7348161802011312,"[0.13332195580005646, 0.5355172753334045, 0.9486083984375, 2.8124539852142334, 5.262204647064209]",5.394919395446777,N
1801,1801,LAQNUP_clean,2361.192138671875,3135.4,0.6469269643023258,"[0.3779798150062561, 1.1800535917282104, 1.875393271446228, 4.593174934387207, 8.92441177368164]",9.505680084228516,Y
1802,1802,FEWWIP_clean,1294.471435546875,2187.82,0.9930389694698216,"[0.6124358773231506, 1.3396836519241333, 1.8235329389572144, 3.6567580699920654, 6.172438144683838]",5.066902160644531,Y
1803,1803,XOMCIN_clean,859.11962890625,1656.09,0.9951036021723167,"[0.21190474927425385, 0.8227967023849487, 1.3402082920074463, 3.2659730911254883, 5.404129505157471]",5.845248222351074,N
1804,1804,LIBQIY_clean,1482.435791015625,1619.79,1.1025080164347276,"[0.0844346433877945, 0.3546890318393707, 0.5827105641365051, 1.6933836936950684, 4.675046443939209]",4.906363487243652,N
1805,1805,HANKOY_clean,2042.22900390625,2201.24,0.9751831540817868,"[0.09145228564739227, 0.30858591198921204, 0.5341643691062927, 1.8556196689605713, 5.662425994873047]",6.541006088256836,N
1806,1806,BEXREC_clean,2252.9453125,3499.74,0.6653411626450557,"[0.058199699968099594, 0.13185939192771912, 0.18661990761756897, 0.7179822325706482, 3.7563345432281494]",2.7473175525665283,N
1807,1807,AYOXUJ_clean,96.01839447021484,627.337,1.1136067831454255,"[0.4109795093536377, 0.9310976266860962, 1.150800347328186, 1.5039039850234985, 2.1033034324645996]",1.5652687549591064,N
1808,1808,EGATAI_clean,1050.4219970703125,2126.23,0.959556503270032,"[0.06586305797100067, 0.18382427096366882, 0.2937662601470947, 1.0699412822723389, 3.652967929840088]",4.716681480407715,N
1809,1809,LODTAB_clean,1889.770751953125,1219.18,1.232869910048208,"[0.23419369757175446, 0.6933719515800476, 1.0926284790039062, 2.691767930984497, 4.996078968048096]",5.057890892028809,N
1810,1810,MAKHAJ_clean,197.2377166748047,633.349,1.6536710248641997,"[0.1546219140291214, 0.2586999237537384, 0.3027036190032959, 0.6702570915222168, 2.887232780456543]",2.924888610839844,N
1811,1811,DONXUB_clean,107.1252212524414,251.308,1.448526624025294,"[0.18262115120887756, 0.4732559025287628, 0.6767479181289673, 1.2868202924728394, 1.9657020568847656]",2.716548204421997,N
1812,1812,EQUNEL_clean,2645.698974609375,1396.2,1.0163133590700937,"[0.09236735105514526, 0.30890917778015137, 0.514021635055542, 1.9714428186416626, 6.4160847663879395]",4.81016206741333,N
1813,1813,QARLUT_clean,348.68707275390625,1072.84,1.4387460559805496,"[0.17530448734760284, 0.5640213489532471, 0.9082814455032349, 2.243777275085449, 3.87776780128479]",2.9886648654937744,Y
1814,1814,WIJXEU_clean,1456.1875,2616.19,0.7284686443255671,"[0.09663175046443939, 0.512226402759552, 0.9167096018791199, 2.765716791152954, 6.317861557006836]",5.753561019897461,N
1815,1815,BOVHEB_clean,566.03955078125,680.199,1.211329911856369,"[0.651447594165802, 1.3809950351715088, 1.7682253122329712, 2.8447413444519043, 3.529228925704956]",3.3857197761535645,N
1816,1816,GAGQAI_clean,1577.85009765625,1674.03,0.743262513810601,"[0.048958078026771545, 0.21384203433990479, 0.46764421463012695, 1.9014339447021484, 5.865142345428467]",5.729545593261719,N
1817,1817,JOZWUS_clean,3268.684326171875,3901.99,0.482641995084302,"[0.07496579736471176, 0.2129049301147461, 0.37073349952697754, 1.434494137763977, 6.353734016418457]",5.359766483306885,N
1818,1818,OLOYOF_clean,2576.451904296875,2720.23,0.8127258665595725,"[0.38337165117263794, 1.2000092267990112, 1.8515381813049316, 4.1916937828063965, 6.737944602966309]",6.753473281860352,Y
1819,1819,ja5109535_si_002_clean,2783.64697265625,3309.12,0.6506947743683098,"[-0.053295060992240906, 0.20531636476516724, 0.5722535252571106, 2.7772648334503174, 6.1565399169921875]",5.916285037994385,Y
1820,1820,QUQWUW_clean,1268.5211181640625,1663.06,0.9651618725717798,"[0.1442178189754486, 0.6674745082855225, 1.1612846851348877, 3.013784408569336, 5.517181873321533]",4.998934268951416,N
1821,1821,BEWCUD_clean,2231.6826171875,4438.6,0.4764893800285801,"[0.027409248054027557, 0.28575703501701355, 0.6806238889694214, 2.9362452030181885, 7.0615234375]",9.02446174621582,N
1822,1822,FISGOF_clean,4490.38720703125,4618.89,0.4341063586630103,"[0.09618811309337616, 0.25866129994392395, 0.4606369733810425, 1.527702808380127, 4.7678961753845215]",3.6377358436584473,N
1823,1823,LATYOX_clean,331.4330749511719,1536.42,0.8995341372000002,"[0.23770147562026978, 0.6635100245475769, 1.0000927448272705, 1.91520357131958, 2.5942208766937256]",3.29435133934021,N
1824,1824,HOCDOU_clean,54.769073486328125,556.682,1.486064816904335,"[-0.010858893394470215, -0.002495497465133667, 0.03406535089015961, 0.22791345417499542, 0.7705308198928833]",1.069072961807251,N
1825,1825,SUHMEP_clean,447.8286743164063,1184.96,1.2551253562284252,"[0.09587563574314117, 0.5294663310050964, 0.9282299280166626, 2.5402348041534424, 3.8568782806396484]",4.896385192871094,N
1826,1826,SAJRAW_clean,5336.32470703125,2261.97,1.048492121213713,"[-0.06127876043319702, 0.10891535878181458, 0.22566987574100494, 0.8608264923095703, 3.2747743129730225]",4.862468719482422,N
1827,1827,REXGAE_clean,2608.520751953125,3341.19,0.6546236398030936,"[0.002187669277191162, 0.24858221411705017, 0.5943582057952881, 2.7311253547668457, 5.783875942230225]",5.73925256729126,Y
1828,1828,DAZCAK_clean,2015.59716796875,1214.41,1.0245654066855965,"[0.14374828338623047, 0.7729377746582031, 1.416145920753479, 4.1658406257629395, 6.880718231201172]",6.03593635559082,Y
1829,1829,HADLOQ01_clean,1528.0400390625,2371.83,0.6997217829304215,"[0.19743023812770844, 0.5822697877883911, 0.9991871118545532, 3.4530985355377197, 6.513415336608887]",6.740157127380371,N
1830,1830,PILJAX_clean,264.66485595703125,605.424,1.3833720601621116,"[0.32822632789611816, 0.9058723449707031, 1.2836037874221802, 2.2602055072784424, 3.3137965202331543]",3.2880547046661377,Y
1831,1831,TAHNEY_clean,1811.0594482421875,2157.51,1.025626144649486,"[0.08516310155391693, 0.2858208119869232, 0.4139239192008972, 0.8662582635879517, 2.3451781272888184]",2.4193761348724365,N
1832,1832,DOYBEA_clean,1353.977294921875,1228.67,1.0599020356639883,"[0.06632125377655029, 0.37445908784866333, 0.6977394819259644, 1.938902735710144, 3.5785329341888428]",3.882828712463379,N
1833,1833,EJOZOU_clean,45.69388198852539,523.114,1.262545911759523,"[0.6729159355163574, 1.3304767608642578, 1.6237739324569702, 2.0814461708068848, 2.372377634048462]",1.1513280868530271,N
1834,1834,LUYSOP_clean,2059.241943359375,1806.14,0.8261446988880262,"[0.05749005079269409, 0.5807605981826782, 1.263879418373108, 5.11384916305542, 8.871498107910156]",8.139778137207031,Y
1835,1835,QUQBAH_clean,1394.6986083984375,2310.54,0.7195080513168891,"[0.18770132958889008, 0.7531222701072693, 1.351176142692566, 4.260270595550537, 7.006155490875244]",5.981141567230225,N
1836,1836,EWECOY_clean,418.195556640625,1294.09,1.3536892755594918,"[0.09334862232208252, 0.3996475040912628, 0.7176969647407532, 2.07011342048645, 3.918565034866333]",3.340399742126465,N
1837,1837,LAXCUK_clean,957.7069702148438,1784.66,0.8643515175578337,"[0.16059759259223938, 0.6256687641143799, 1.030071496963501, 2.4573309421539307, 4.337950229644775]",4.568089485168457,N
1838,1838,PALTIH_clean,1144.5001220703125,2289.7,0.7233095347734397,"[0.17333783209323883, 0.629429817199707, 1.0129330158233643, 2.3889451026916504, 4.471260070800781]",3.5886306762695312,N
1839,1839,FISXEM_clean,226.06871032714844,1469.06,0.9823424958092148,"[0.955203115940094, 2.2799761295318604, 2.87996244430542, 3.719830274581909, 3.985963821411133]",4.228024005889893,Y
1840,1840,WAYMAM_clean,871.2904052734375,1436.73,1.026580312485639,"[-0.028791777789592743, 0.009521044790744781, 0.12960144877433777, 1.0612688064575195, 3.1918063163757324]",3.089735269546509,N
1841,1841,acs.inorgchem.6b02514_ic6b02514_si_002_clean,83.04479217529297,895.129,1.351541190997687,"[0.07860799133777618, 0.32816949486732483, 0.5442596077919006, 1.5279829502105713, 2.8291244506835938]",2.069576501846313,N
1842,1842,KEDJAG03_clean,500.9866027832031,2261.84,1.0398632125837757,"[-0.009415239095687866, 0.04133347421884537, 0.11487838625907898, 0.3637538254261017, 1.0817639827728271]",0.7818821668624878,N
1843,1843,SERLEI_clean,2495.808349609375,3080.16,0.7390737841409235,"[0.18513469398021698, 0.5473687052726746, 0.9336731433868408, 2.6859824657440186, 6.201382637023926]",5.673762321472168,Y
1844,1844,YAGJOI_clean,212.02903747558597,1247.42,1.0758455594448837,"[0.13276389241218567, 0.4601905941963196, 0.7402380704879761, 1.816964864730835, 2.924886465072632]",2.814502239227295,N
1845,1845,UMOBEF05_clean,1436.4544677734375,3055.11,0.6994596278877249,"[0.13224831223487854, 0.7114354968070984, 1.3296319246292114, 3.8787343502044678, 6.53443717956543]",6.525928497314453,N
1846,1846,WAPSUE_clean,147.2433624267578,499.773,3.09744664991447,"[0.018575452268123627, 0.1524045169353485, 0.3173447847366333, 1.094980001449585, 2.7543587684631348]",2.508561134338379,N
1847,1847,ESURER02_clean,184.8148651123047,839.81,1.4089767797959385,"[0.20784293115139008, 0.8274487257003784, 1.247671127319336, 2.1550538539886475, 2.5158424377441406]",3.527791976928711,N
1848,1848,INOMIJ_clean,688.56201171875,1489.67,0.9780216666318194,"[0.0830654725432396, 0.47748667001724243, 0.8289355039596558, 2.3864643573760986, 4.030226230621338]",3.672075271606445,N
1849,1849,FUVDEH01_clean,58.82514572143555,280.323,1.5945260595468744,"[0.642815351486206, 1.0851662158966064, 1.2719804048538208, 1.7201440334320068, 2.4015724658966064]",1.6958388090133667,Y
1850,1850,YOGKIQ_clean,1480.188720703125,1345.47,1.0538351120228666,"[0.3346775770187378, 1.1543405055999756, 1.887709140777588, 4.822683811187744, 7.681283473968506]",6.1859283447265625,Y
1851,1851,AWASEY_clean,801.7822265625,1551.52,1.1577104275238397,"[0.07678673416376114, 0.32026243209838867, 0.5787851810455322, 1.8310112953186035, 4.680002212524414]",4.809946060180664,N
1852,1852,FAVDEO_clean,435.8217468261719,526.331,2.381906875712096,"[0.10651250183582306, 0.39079245924949646, 0.7085853815078735, 2.0334954261779785, 4.010342597961426]",3.999325037002564,Y
1853,1853,ic502643m_si_008_clean,2345.24462890625,2534.06,0.809592251964516,"[0.1231645941734314, 0.5454957485198975, 0.9788551926612854, 3.066725015640259, 6.365820407867432]",6.654000759124756,N
1854,1854,NUHRAL_clean,872.2470703125,1327.85,1.2233233521668323,"[0.288349986076355, 0.9885580539703369, 1.633111596107483, 3.941333293914795, 5.814823150634766]",5.553178310394287,N
1855,1855,LONWIW_clean,1336.8695068359375,2502.41,0.8325855999858011,"[0.08130078762769699, 0.2936871647834778, 0.4886873960494995, 1.8249894380569458, 6.18400764465332]",5.508975505828857,N
1856,1856,EFAYEQ_clean_h,5333.958984375,5115.59,0.4452188214856237,"[0.05368083715438843, 0.14342322945594788, 0.22386567294597626, 0.879946768283844, 4.771947860717773]",4.831141948699951,N
1857,1857,ATEYED_clean,3526.376220703125,6668.77,0.4678064591150398,"[0.06402940303087234, 0.1543090045452118, 0.2579340636730194, 1.1430833339691162, 5.129744529724121]",5.111647129058838,N
1858,1858,TADWEC_manual,1104.941162109375,1783.43,0.7828967097608597,"[0.18977829813957214, 0.8314868807792664, 1.3793723583221436, 3.347001791000366, 5.173003196716309]",5.491106986999512,N
1859,1859,DOMFUI_clean,555.6746826171875,513.077,1.180439855888991,"[0.22403883934020996, 0.8687214255332947, 1.3651840686798096, 2.967557668685913, 4.331375598907471]",4.354523181915283,N
1860,1860,PIYZED03_clean,5219.62744140625,2230.7,1.057783431330269,"[-0.05366835743188858, 0.0841032862663269, 0.1859011948108673, 0.7951370477676392, 3.2683522701263428]",4.791614532470703,N
1861,1861,UMOYOM18_clean,1200.127685546875,2212.54,0.8088837528349414,"[0.2335060089826584, 1.1053495407104492, 1.8852123022079468, 4.4692840576171875, 6.983602046966553]",6.829429626464844,Y
1862,1862,XUDPOD_clean,3456.381103515625,4260.37,0.5521650122987805,"[0.022305555641651154, 0.1385495364665985, 0.32122939825057983, 1.6527519226074219, 4.975919246673584]",5.196346282958984,Y
1863,1863,OZAVES_clean,313.5439453125,1118.14,1.077817803366112,"[0.06052899360656738, 0.4222131073474884, 0.7523475289344788, 2.217801570892334, 4.1407389640808105]",3.196365594863892,N
1864,1864,BIYXUE_charged,1085.3294677734375,1868.04,0.8912425172721357,"[0.11513084918260574, 0.46524763107299805, 0.8358728885650635, 2.8960511684417725, 6.901111602783203]",6.651975631713867,N
1865,1865,IJEXIF_clean,1741.539306640625,1772.93,1.072630723183452,"[0.20611491799354553, 0.4585599899291992, 0.6451239585876465, 2.0708160400390625, 6.8278093338012695]",6.016472816467285,N
1866,1866,LUDLAZ_clean,9.606405258178713,362.351,1.6351335581590334,"[0.4873473048210144, 1.0028979778289795, 1.2594945430755615, 1.6970255374908447, 2.1743006706237793]",0.6646918654441833,Y
1867,1867,RONWIA_clean,1618.3651123046875,1438.94,1.1175702339695783,"[0.021006610244512558, 0.09723789989948273, 0.1534179151058197, 0.6498305201530457, 2.926257371902466]",3.0736405849456787,N
1868,1868,HOJJUN_clean,956.5676879882812,1386.68,1.0700656664435826,"[0.6573755741119385, 1.2050918340682983, 1.6777316331863403, 3.807238817214966, 5.460906028747559]",4.484757900238037,Y
1869,1869,SONTAR_manual,1551.289306640625,1986.22,1.000937901317839,"[0.04313597083091736, 0.24676638841629028, 0.44272077083587646, 1.8980777263641357, 5.866635322570801]",6.033421039581299,N
1870,1870,AFOYIE_clean,833.3765869140625,2445.84,0.76187272289894,"[0.0511060506105423, 0.4143866002559662, 0.8399488925933838, 3.1822259426116943, 6.820033550262451]",4.88682746887207,N
1871,1871,LUDVAH_clean,439.5160217285156,427.822,1.871675128115168,"[0.08483369648456573, 0.38699859380722046, 0.7066547274589539, 2.211564302444458, 4.607548236846924]",4.137874603271484,N
1872,1872,DOPJAV_clean,58.80646896362305,792.466,1.3295362010995644,"[0.13774287700653076, 0.41732609272003174, 0.6627927422523499, 1.2356632947921753, 1.7329845428466797]",1.514862060546875,N
1873,1873,VASFUT_clean,80.68392944335938,742.927,1.642023591654681,"[0.026934079825878143, 0.32117944955825806, 0.6828435063362122, 2.4556102752685547, 4.946345329284668]",3.849886417388916,N
1874,1874,AHIYOH_clean,298.1077575683594,447.485,1.4254506972407608,"[0.30793917179107666, 0.9940206408500671, 1.4096993207931519, 2.3327667713165283, 2.9481427669525146]",3.169067144393921,N
1875,1875,TISPAO_clean,2219.607666015625,1271.52,1.016267198035669,"[0.27465391159057617, 0.5122836828231812, 0.658750057220459, 1.3237266540527344, 3.9466922283172607]",4.75911283493042,N
1876,1876,MIKDUH_clean,197.19671630859372,616.777,2.248272248550982,"[-0.0438058003783226, 0.04362742230296135, 0.1564374715089798, 0.813966691493988, 2.058887004852295]",2.4047114849090576,N
1877,1877,OKIZIT_clean,3010.789794921875,2136.64,0.923602324177998,"[0.01812533661723137, 0.3264540135860443, 0.679338276386261, 2.9592881202697754, 7.634130477905273]",7.5666117668151855,N
1878,1878,FIJYED_clean,148.6044158935547,237.085,1.9017861989307017,"[0.017353348433971405, 0.13588258624076843, 0.2941432595252991, 1.0580897331237793, 2.8726372718811035]",3.0486786365509038,N
1879,1879,ELOGUJ_clean,430.9104614257813,196.672,3.1380655554490198,"[0.052722200751304626, 0.35500362515449524, 0.6702524423599243, 1.9420149326324463, 3.264395236968994]",2.763542413711548,N
1880,1880,FIWKUT_clean,1442.453125,1783.5,1.1397039201329344,"[0.28501957654953003, 0.7770670056343079, 1.1684292554855347, 3.072819232940674, 6.941816806793213]",6.731621265411377,N
1881,1881,ESEDIQ_clean,1043.418701171875,1363.26,0.8345648216382586,"[0.1887919306755066, 0.6605619788169861, 1.0609732866287231, 2.6940436363220215, 4.873823165893555]",5.638011455535889,N
1882,1882,EZEQOR_clean,123.74871826171876,800.398,1.1441066194670249,"[0.12230749428272247, 0.48541685938835144, 0.77125483751297, 1.8381474018096924, 2.664726495742798]",2.2893710136413574,N
1883,1883,XOTHAP_clean,388.0877990722656,1050.89,1.5050740166066463,"[0.07339039444923401, 0.2660755217075348, 0.46835464239120483, 1.271740198135376, 2.8132121562957764]",2.3510565757751465,N
1884,1884,ANOMOG_clean,2490.38330078125,2397.48,0.7845535746865759,"[0.23621903359889984, 0.7339061498641968, 1.2249846458435059, 3.4043545722961426, 6.661624431610107]",7.225959777832031,Y
1885,1885,CAYQIE_clean,2658.021728515625,3426.92,0.6960779474338371,"[0.19886980950832367, 0.5626247525215149, 0.86240154504776, 2.1944963932037354, 5.295975685119629]",6.180484771728516,Y
1886,1886,HAPGIR_clean,291.1511535644531,998.848,1.2490198798203846,"[0.11664317548274994, 0.494043231010437, 0.8034363389015198, 1.884647250175476, 3.3583412170410156]",4.231388092041016,N
1887,1887,OQUFAJ_clean,1414.2825927734375,1886.94,1.0208671952584754,"[0.20252282917499542, 0.6736516952514648, 1.1000723838806152, 3.2845137119293213, 8.250920295715332]",6.5269455909729,N
1888,1888,HOXSUK_clean,1577.9686279296875,711.0,1.0782688557886488,"[0.19597387313842773, 0.9818434715270996, 1.7012431621551514, 4.184267044067383, 5.760800838470459]",6.475120544433594,N
1889,1889,NUDLAB_clean,54.37541580200195,776.479,1.2244681341960837,"[0.4240497350692749, 0.7235996127128601, 0.8535902500152588, 1.2204997539520264, 1.6287850141525269]",2.131251811981201,Y
1890,1890,CITZIP_manual,119.93710327148438,869.204,1.4303487121530107,"[-0.004031181335449219, 0.07009973376989365, 0.18379931151866913, 0.6570324897766113, 1.2291288375854492]",2.024082660675049,N
1891,1891,CUQSAK_clean,985.669677734375,2422.11,0.6726511763699327,"[0.18758492171764374, 0.6097860932350159, 0.9644213914871216, 2.5436158180236816, 5.38039493560791]",5.748540878295898,N
1892,1892,DUNXUH14_clean,629.5653686523438,950.43,1.2261657863289404,"[0.36380070447921753, 1.1813689470291138, 1.7674684524536133, 3.1522104740142822, 4.209280490875244]",4.900063514709473,N
1893,1893,AQOTIK_clean,1497.1436767578125,661.625,1.4734734415604591,"[0.01518610492348671, 0.31401970982551575, 0.6614905595779419, 2.570768117904663, 6.822954177856445]",5.154604434967041,Y
1894,1894,IFEPUG04_clean,30.779714584350582,282.075,1.6260719228930027,"[0.731977105140686, 1.0344345569610596, 1.1239259243011475, 1.521040678024292, 2.0114362239837646]",2.425227165222168,Y
1895,1895,RAFNUH01_clean,477.4153747558594,763.119,1.1556344249206572,"[0.3256463408470154, 1.0136950016021729, 1.4544577598571777, 2.568025827407837, 4.575647354125977]",3.4947597980499268,N
1896,1896,MANLOD_manual,1560.69189453125,2360.17,0.706766945156496,"[0.07283101975917816, 0.3759652078151703, 0.7020543217658997, 2.661573886871338, 6.994225025177002]",6.428414344787598,N
1897,1897,RUGXIC_clean,1118.0501708984375,1683.84,1.0443379128985235,"[0.15199361741542816, 0.8028793931007385, 1.4162236452102661, 4.0598063468933105, 6.907453536987305]",6.284325122833252,Y
1898,1898,cg501141m_si_002_clean,1775.9456787109375,1185.13,0.9940589223309548,"[0.06666126102209091, 0.3965129256248474, 0.7336835265159607, 2.575680732727051, 5.599475383758545]",5.730184078216553,N
1899,1899,TAKTIL_clean,987.2763061523438,1141.0,1.2334900909462254,"[0.254790723323822, 0.8385140895843506, 1.253514051437378, 2.324984550476074, 3.1345632076263428]",4.823167324066162,N
1900,1900,LAMFEK_clean,546.2962646484375,249.806,1.5855423338033006,"[0.07774073630571365, 0.258542001247406, 0.4530681371688843, 1.6467475891113281, 3.718081474304199]",1.820027470588684,N
1901,1901,HEGNUD_clean,13.08848762512207,274.07,1.9334483261323543,"[0.10437668114900589, 0.2187711000442505, 0.3262161612510681, 0.8531562685966492, 1.828665852546692]",2.2322428226470947,N
1902,1902,AGONAM_clean,303.3099365234375,766.934,1.4376788330798254,"[0.13681629300117493, 0.7414135932922363, 1.3006895780563354, 3.0053677558898926, 4.142910480499268]",3.5711066722869877,N
1903,1903,ja5b00365_si_002_clean,5118.98779296875,4390.62,0.4525558980499748,"[0.036429062485694885, 0.11363999545574188, 0.23166322708129883, 1.3588767051696777, 6.425605297088623]",5.813608646392822,N
1904,1904,HASNIB_clean,186.5260772705078,643.478,1.7487347393577133,"[0.07894493639469147, 0.2887822091579437, 0.488545298576355, 1.1155356168746948, 2.318988800048828]",2.214372396469116,N
1905,1905,UMODEH19_clean,2078.7763671875,3729.07,0.6448664973007299,"[0.03527054190635681, 0.3363172113895416, 0.7431480288505554, 3.371885061264038, 8.995283126831055]",6.885632514953613,N
1906,1906,ACODAZ_clean,2898.3564453125,4480.18,0.3431388030127726,"[0.06229514256119728, 0.18869656324386597, 0.3807392716407776, 1.6571362018585205, 7.450549125671387]",6.766908168792725,N
1907,1907,SUXNIJ_clean,217.7542724609375,1156.26,1.4455469732012394,"[0.05824325978755951, 0.1810753345489502, 0.2947186231613159, 0.7810492515563965, 2.1994194984436035]",2.599559545516968,Y
1908,1908,ASAHEJ_clean,119.23828887939452,639.773,2.1029436442790077,"[0.052331726998090744, 0.19935530424118042, 0.35286539793014526, 1.2421211004257202, 2.757051467895508]",2.904327154159546,N
1909,1909,ZOZKEG_clean,586.9740600585938,842.456,1.122378800002892,"[0.11475881189107895, 0.5518717765808105, 0.899738609790802, 1.8666415214538574, 2.8429884910583496]",2.8589344024658203,N
1910,1910,WUYYOG_clean,1251.82568359375,2606.07,0.7405000184887444,"[0.08610103279352188, 0.4572471082210541, 0.9076071381568909, 3.3443589210510254, 6.32830810546875]",6.395566940307617,N
1911,1911,YORRII_clean,88.22088623046875,1473.95,1.1352388871594057,"[0.02610396221280098, 0.14853990077972412, 0.28197580575942993, 0.9541779160499573, 2.8075428009033203]",2.5045647621154785,N
1912,1912,QOMSAO_clean,1770.5501708984375,2234.55,0.9133330366235648,"[0.07686313986778259, 0.2682132422924042, 0.4606659412384033, 1.7676552534103394, 5.966104984283447]",4.44862174987793,N
1913,1913,HAYLIE_clean,1146.798583984375,1786.81,0.8225254402923636,"[0.12868113815784454, 0.5780890583992004, 1.0162420272827148, 2.8466429710388184, 5.134920597076416]",5.029123306274414,N
1914,1914,WITJOA_clean,1233.6689453125,1217.37,1.032974650127316,"[0.1535317301750183, 0.5534558892250061, 0.9587441682815552, 2.7982561588287354, 5.077498435974121]",5.393789291381836,N
1915,1915,DUWGEJ_clean,521.9868774414062,1207.39,1.239728622948318,"[0.0687512755393982, 0.2526671290397644, 0.4908544421195984, 1.7882554531097412, 4.025674819946289]",4.841483116149902,N
1916,1916,XUFWEB_clean,2211.34033203125,2150.84,0.8901527561804559,"[0.31435054540634155, 0.9330401420593262, 1.44413423538208, 3.515015125274658, 6.265888690948486]",6.268967151641846,Y
1917,1917,cg500033b_si_003_clean,415.26177978515625,301.349,1.1582443173139838,"[0.26071569323539734, 0.815692663192749, 1.217764973640442, 2.33693265914917, 3.3872621059417725]",3.541359663009644,N
1918,1918,ALOLOD_charged,836.669189453125,1762.05,0.8984382747172157,"[0.17562086880207062, 0.6768689751625061, 1.1205756664276123, 2.7962615489959717, 4.827663898468018]",5.517050266265869,N
1919,1919,VARWUI_clean,1087.8955078125,1593.51,1.2877768351532026,"[0.004834853112697601, 0.18625836074352264, 0.4187122583389282, 1.6589107513427734, 4.468738079071045]",4.217991828918457,N
1920,1920,QAWPIO_clean,434.6463317871094,386.085,1.5390126313945598,"[-0.001813933253288269, 0.28514260053634644, 0.5318917632102966, 1.7668625116348267, 3.087465763092041]",4.564736366271973,N
1921,1921,XEKJUT_clean,473.4390258789063,203.822,1.6513155480074964,"[0.4700361490249634, 1.156949758529663, 1.6150857210159302, 2.425304889678955, 3.7079365253448486]",2.6524009704589844,N
1922,1922,IKOTEH_clean,54.98255920410156,1072.02,1.0726763373157235,"[0.09570509940385818, 0.5553598403930664, 1.0085976123809814, 2.9083364009857178, 5.136309623718262]",5.169099807739258,Y
1923,1923,OBAHOR_clean,201.31463623046875,1411.32,0.9821065277928211,"[0.2726113796234131, 0.9206206798553467, 1.3748759031295776, 2.6184234619140625, 3.705793619155884]",3.933404445648194,N
1924,1924,VUGXAY_clean,842.35986328125,1008.2,1.0593874671215926,"[0.38361066579818726, 1.3185102939605713, 1.9627689123153687, 3.804499864578247, 5.6498284339904785]",5.437921524047852,N
1925,1925,FUTZOL_clean,1474.03466796875,1691.73,0.8913492121453152,"[0.13768666982650757, 0.36391139030456543, 0.551943302154541, 1.8522790670394897, 5.992316722869873]",6.343974590301514,N
1926,1926,BURQIQ_clean,1051.3148193359375,1575.42,0.998612465054706,"[0.24871329963207245, 0.9288843274116516, 1.5598841905593872, 4.012864112854004, 6.195509910583496]",5.492231369018555,N
1927,1927,FOLLEZ_clean,86.55081176757812,160.695,1.6779509712062826,"[0.024365536868572235, 0.1792805939912796, 0.30315667390823364, 0.8773130178451538, 1.3608906269073486]",3.3567264080047607,N
1928,1928,USISEW_clean,237.6753692626953,91.3685,1.4144239707288355,"[0.46660083532333374, 1.1429669857025146, 1.5473909378051758, 2.4384145736694336, 2.947617769241333]",2.4536244869232178,N
1929,1929,acs.inorgchem.6b00081_ic6b00081_si_001_clean,188.68978881835935,576.341,1.1621258295138477,"[0.13027890026569366, 0.5534868836402893, 0.8879420757293701, 2.4185454845428467, 4.143927097320557]",4.245652198791504,N
1930,1930,REZXIE_clean,1187.558837890625,2712.19,0.817910728965194,"[0.030776169151067734, 0.11104252189397812, 0.20074363052845, 0.8184823989868164, 3.0791847705841064]",3.159031867980957,N
1931,1931,FAMQES_clean,2896.03271484375,3240.41,0.6742219161217589,"[0.23202531039714813, 0.800308346748352, 1.351058840751648, 4.411366939544678, 10.280596733093262]",9.402063369750977,N
1932,1932,EKIDEH_clean,71.8303451538086,286.341,2.417592927953477,"[0.10453613102436066, 0.2560596466064453, 0.44094812870025635, 1.2624229192733765, 2.6172192096710205]",2.903378963470459,N
1933,1933,DUNXUH02_clean,667.2935791015625,1043.01,1.2101834703046126,"[0.23259983956813812, 0.8320889472961426, 1.3768852949142456, 3.2182087898254395, 4.630889415740967]",5.535012245178223,N
1934,1934,CUTBIE_clean,798.5346069335938,1943.43,0.9966828915394575,"[0.18922853469848633, 0.7517637610435486, 1.2734863758087158, 3.301622152328491, 5.856600761413574]",4.624918460845947,N
1935,1935,DAGJED_clean,535.6277465820312,476.48,1.135873099986323,"[0.2313784956932068, 0.8639890551567078, 1.3686703443527222, 2.971564531326294, 4.892415523529053]",4.529135704040527,N
1936,1936,POZHUI_ion_b,55.87555313110352,544.191,1.3054217262823975,"[0.027274254709482193, 0.19657906889915466, 0.40409350395202637, 1.4881069660186768, 3.5562028884887695]",2.4123785495758057,N
1937,1937,FANCIJ_clean,1233.6287841796875,975.966,1.090353773156702,"[0.32670724391937256, 1.1834298372268677, 1.8556971549987793, 4.1418256759643555, 6.243677616119385]",5.529746055603027,N
1938,1938,UMODEH23_clean,5450.43408203125,5036.74,0.5355909496488584,"[0.05463782697916031, 0.21648380160331726, 0.4209820628166199, 1.7631306648254395, 6.215638637542725]",4.524996280670166,N
1939,1939,YARGOP_clean,893.7892456054688,1860.74,0.914097028440752,"[0.24308474361896515, 0.9371125102043152, 1.5073893070220947, 3.724886178970337, 6.337669849395752]",6.735140800476074,Y
1940,1940,BOWSOW_clean,143.8252410888672,642.272,1.62990116926974,"[0.17007872462272644, 0.25945258140563965, 0.35172635316848755, 0.9429915547370911, 2.3969242572784424]",2.5827763080596924,N
1941,1941,EZOBUR01_clean,78.07926177978516,276.032,2.0473075962149294,"[0.9446447491645813, 1.4778681993484497, 1.5852726697921753, 1.9295941591262817, 2.235121488571167]",2.6328563690185547,Y
1942,1942,HASNUN_clean,286.5328369140625,695.312,1.7142477417600093,"[0.0920758843421936, 0.3457610607147217, 0.5836129188537598, 1.367550015449524, 2.7575881481170654]",2.1901891231536865,N
1943,1943,BIZMEE_clean,1412.58740234375,2030.2,0.8552370006632116,"[0.10882027447223663, 0.4474451243877411, 0.822365403175354, 2.9711835384368896, 7.094745635986328]",6.291705131530762,N
1944,1944,MOTVOI_clean,1177.1307373046875,1487.64,1.0003592362775091,"[0.12300662696361542, 0.5884634256362915, 1.098557949066162, 3.696669101715088, 6.849685192108154]",6.217767715454102,N
1945,1945,QOFBIY02_clean,242.11029052734372,630.591,1.3318955806459365,"[0.17100003361701965, 0.6361406445503235, 1.0385034084320068, 2.4608256816864014, 3.7163188457489014]",3.7810370922088623,N
1946,1946,OXEVOE_clean,147.6017608642578,442.419,1.3209279740985034,"[0.308519184589386, 0.9478536248207092, 1.4491572380065918, 3.3374412059783936, 5.171424388885498]",4.042946815490723,N
1947,1947,RUGXUO_clean,1059.028076171875,1113.53,1.1142759597166307,"[0.1254553198814392, 0.5052105784416199, 0.8742507696151733, 2.532973527908325, 4.590862274169922]",4.698898315429688,Y
1948,1948,ENESUN_clean,1934.610595703125,3568.49,0.6266815868474563,"[0.06070517376065254, 0.23385751247406006, 0.4432414770126343, 1.9744795560836792, 6.345272064208984]",6.6554274559021,N
1949,1949,WUNVOR_clean,622.8917846679688,655.73,1.085397597167081,"[0.31859201192855835, 1.1361428499221802, 1.6878223419189453, 3.1627674102783203, 4.581808567047119]",5.285938739776611,N
1950,1950,VUDXID_clean,1265.9395751953125,2297.55,0.8426029498784544,"[0.06108744069933891, 0.28373315930366516, 0.5579036474227905, 2.1482014656066895, 5.248085021972656]",4.489494800567627,N
1951,1951,RUYQIN01_clean,505.1920471191406,1153.51,1.150979762567048,"[0.4276742935180664, 1.0204827785491943, 1.3788502216339111, 2.6260554790496826, 3.995030164718628]",3.8454720973968506,N
1952,1952,ASECUY_clean,342.8075256347656,719.054,1.4374408811573998,"[0.17760682106018066, 0.7248438000679016, 1.1660953760147095, 2.7131736278533936, 4.302542686462402]",3.4856135845184326,N
1953,1953,OGIBUD_clean,780.2219848632812,1280.67,1.117983826820541,"[0.0673072338104248, 0.5259091258049011, 0.9053598046302795, 2.210386276245117, 4.623697280883789]",4.382068634033203,N
1954,1954,j.jssc.2016.09.008_mmc8_clean,380.7508239746094,180.745,1.6320144951756264,"[0.08250384032726288, 0.34985584020614624, 0.5675821304321289, 1.3455661535263062, 2.6887121200561523]",2.5875024795532227,N
1955,1955,ic801677y_si_001_clean,1674.783935546875,2424.79,0.8251354821250403,"[0.10543632507324219, 0.7388430237770081, 1.3345366716384888, 3.932823657989502, 7.3449625968933105]",7.265773296356201,N
1956,1956,XUMMUP_clean,406.1646423339844,1038.59,1.0119499871858575,"[0.32790035009384155, 0.946713924407959, 1.3663750886917114, 2.606262683868408, 3.9788856506347656]",4.04036283493042,N
1957,1957,CUSXIY_clean,5627.80908203125,5414.55,0.2918606605690633,"[0.010352857410907745, 0.05768490955233574, 0.12807375192642212, 0.7345122694969177, 3.719170331954956]",3.7070391178131104,N
1958,1958,XADGOA_clean,126.14160919189452,382.154,2.772904372751304,"[0.11162838339805603, 0.6076990962028503, 1.0598158836364746, 2.700169324874878, 4.041715145111084]",2.2963240146636963,N
1959,1959,VUHPUL_clean,386.1646423339844,576.382,2.415246931420585,"[0.10048340260982513, 0.3962898850440979, 0.7083883285522461, 2.026370048522949, 4.002659320831299]",3.610204935073853,Y
1960,1960,ja0660047si20060818_060458_clean,989.2341918945312,1311.71,1.008159374327494,"[0.2017623633146286, 0.8357828855514526, 1.3039003610610962, 2.797480821609497, 5.463055610656738]",4.476836204528809,Y
1961,1961,ic050064gsi20050115_040515_clean,2509.6318359375,2258.79,0.8933845235904109,"[0.01381295919418335, 0.2445600926876068, 0.5037834644317627, 1.722275972366333, 4.3053460121154785]",5.543710231781006,N
1962,1962,c4dt02048k_c4dt02048k2_clean,364.1593933105469,220.825,1.4362801323073082,"[0.1778837889432907, 0.6172034740447998, 0.951566755771637, 2.250166416168213, 3.614403247833252]",2.7804996967315674,Y
1963,1963,GARLUJ_clean,673.8983764648438,859.051,1.1919313646215222,"[0.24330344796180725, 1.0847059488296509, 1.6928380727767944, 3.2995545864105225, 4.714850902557373]",5.7594828605651855,N
1964,1964,LOGXEM_clean,1140.1014404296875,1239.69,1.401755103488979,"[0.1214650496840477, 0.4165402054786682, 0.64152592420578, 1.6113256216049194, 4.132232189178467]",3.769722223281861,N
1965,1965,FOQPAE_clean,553.13818359375,913.122,1.2463723097631128,"[0.14015060663223267, 0.4982583224773407, 0.7751250863075256, 1.4660983085632324, 2.306297779083252]",2.346593141555786,N
1966,1966,BOSHIC_clean,1170.03857421875,1633.0,0.998358962323557,"[0.6091872453689575, 1.8284064531326294, 2.73333477973938, 5.423053741455078, 7.0321855545043945]",7.331117630004883,Y
1967,1967,HABCIZ_clean,1006.0536499023438,1998.35,0.9208874800905456,"[0.08826840668916702, 0.558131992816925, 1.1024714708328247, 3.6376187801361084, 6.606651306152344]",6.263236045837402,N
1968,1968,KOBRAV01_clean,120.6137924194336,464.884,1.3623564276811382,"[0.3661203980445862, 0.9723799824714661, 1.3361191749572754, 2.315560817718506, 3.371134042739868]",2.195777416229248,N
1969,1969,COTYIV_clean,829.4329223632812,1847.06,0.9682417266415254,"[0.07707002758979797, 0.33675646781921387, 0.6810133457183838, 2.5192015171051025, 4.8166728019714355]",4.681808948516846,N
1970,1970,WUYXAR_clean,982.1738891601562,2690.68,0.6968088776349664,"[0.09354905039072037, 0.4359566271305084, 0.8069009184837341, 2.8705923557281494, 6.067980766296387]",5.763432025909424,N
1971,1971,QIZLIW_clean,977.565185546875,876.652,1.520917327247456,"[0.18926751613616943, 0.4720522165298462, 0.6814159750938416, 1.6503850221633911, 4.176539897918701]",4.197083950042725,N
1972,1972,DONKIC_clean,511.9410400390625,1217.8,1.034501455790115,"[0.21105866134166718, 0.6219578385353088, 1.009729027748108, 2.459254741668701, 3.9797909259796143]",3.111580848693848,N
1973,1973,KOQGAA_clean,1302.868408203125,2299.55,0.8439403585760428,"[0.01753753423690796, 0.45934462547302246, 0.9117605686187744, 2.8587000370025635, 6.195148944854736]",7.260043144226074,N
1974,1974,KOBRAV_clean,89.77009582519531,464.691,1.3633391181478216,"[0.33737099170684814, 0.8738941550254822, 1.208682894706726, 2.2724807262420654, 3.4471004009246826]",2.4375903606414795,N
1975,1975,GEBSAJ_clean,929.4933471679688,285.945,2.948457042814165,"[0.3500407338142395, 0.8056653738021851, 1.0455492734909058, 1.7180004119873047, 1.9339935779571533]",2.516568183898926,Y
1976,1976,QUXQUX_clean,112.67533111572266,204.635,1.5518334917497345,"[0.20974819362163544, 0.7192065715789795, 1.039387822151184, 1.8370177745819092, 2.5171053409576416]",2.0398054122924805,N
1977,1977,YODWUL_clean,2659.0791015625,4425.21,0.424532008648708,"[0.17933741211891174, 0.5056198835372925, 0.8611757755279541, 2.8579235076904297, 8.187171936035156]",9.081090927124023,N
1978,1978,JOFKIA_clean,29.68608665466309,597.215,1.5788481662083529,"[0.14468252658843994, 0.2540818452835083, 0.32084333896636963, 0.6629710793495178, 0.7403204441070557]",0.931280553340912,N
1979,1979,HUWLUI_clean,490.2122192382813,1409.3,1.1903603319583214,"[0.19748161733150482, 0.7876379489898682, 1.2563931941986084, 2.7734899520874023, 4.2807745933532715]",4.820152759552002,N
1980,1980,UZAROE_clean,94.2156753540039,1529.72,0.9222096630884686,"[-0.007688164710998535, 0.0741349384188652, 0.18718163669109344, 1.08505380153656, 3.171895980834961]",2.4946653842926025,N
1981,1981,HUQHAE_clean,1403.4459228515625,2506.01,0.7018336411233241,"[0.2179678976535797, 0.8771931529045105, 1.5119249820709229, 4.092825889587402, 6.712233066558838]",6.820190906524658,N
1982,1982,CIXCOC_clean,26.571786880493164,64.6718,2.399351280478029,"[0.0881025418639183, 0.15024229884147644, 0.26206570863723755, 0.8755426406860352, 2.1737253665924072]",2.202544689178467,Y
1983,1983,IPIJEY_clean,15.208341598510742,650.952,1.3358599327244036,"[0.1791982352733612, 0.5922393798828125, 0.8512415885925293, 1.4669275283813477, 1.9237879514694214]",2.2239387035369877,N
1984,1984,GITPIK_clean,245.92465209960935,1563.59,1.0593736022848628,"[0.14500007033348083, 0.5298091769218445, 0.9369007349014282, 2.444215774536133, 4.095099449157715]",4.032386302947998,N
1985,1985,IDIWIB_clean,1692.351318359375,1350.02,1.0472189667824665,"[0.02045820653438568, 0.0694766566157341, 0.20616893470287323, 1.76119863986969, 6.13427734375]",5.250731468200684,N
1986,1986,FUXXIH_clean,440.5165100097656,1590.96,0.8997418744794339,"[0.14814534783363342, 0.6335563063621521, 1.031476616859436, 2.313896417617798, 3.49881649017334]",3.824837684631348,N
1987,1987,ADATUW_clean,1685.03955078125,3294.89,0.6405996904216363,"[0.11754634231328964, 0.46113088726997375, 0.8225002884864807, 2.743504285812378, 6.287441253662109]",5.0356645584106445,N
1988,1988,IFEPUG10_clean,165.67263793945312,291.815,1.8372539815632607,"[0.7192525267601013, 1.1084405183792114, 1.1782156229019165, 1.426694631576538, 1.6888996362686157]",1.7032581567764282,Y
1989,1989,AQOLEZ_clean,1026.295166015625,1580.89,0.7772245604393115,"[0.1506805121898651, 0.600551426410675, 1.1098923683166504, 3.9023218154907227, 7.412087917327881]",4.939761161804199,N
1990,1990,XITYEF_clean,1898.3372802734373,2181.42,0.8100625799815401,"[0.1420809030532837, 0.8242629766464233, 1.521254301071167, 4.6149702072143555, 8.857484817504883]",8.828522682189941,N
1991,1991,AVAGOV_clean,107.93708801269533,408.169,1.4046819244119937,"[0.23481623828411102, 0.9245062470436096, 1.4508110284805298, 2.847238063812256, 3.924553871154785]",2.075514554977417,N
1992,1992,BIWSIK_ion_b,1378.6793212890625,2510.12,0.6769674504701033,"[0.11696317046880722, 0.5073727369308472, 0.8622218370437622, 2.4304168224334717, 5.265936851501465]",4.854491710662842,N
1993,1993,UKOZOK_clean,270.0132751464844,472.281,2.08607355900432,"[0.07950013875961304, 0.382256418466568, 0.6601164937019348, 1.9279594421386719, 3.569087266921997]",2.372880220413208,N
1994,1994,BUPVEP_clean,1207.3194580078125,689.047,1.7012502202557322,"[0.09666847437620163, 0.42205896973609924, 0.7129513621330261, 2.1158132553100586, 4.5941338539123535]",4.711135387420654,N
1995,1995,EGABAR_clean,51.10287857055664,318.429,2.3279568581699523,"[0.025724217295646667, 0.09673609584569931, 0.1713324934244156, 0.4544692039489746, 1.178992509841919]",1.234500765800476,Y
1996,1996,YOZBIZ01_clean,53.84944915771485,500.926,1.476748708380853,"[0.3062501549720764, 0.643157422542572, 0.8463165760040283, 1.6427651643753052, 2.313105821609497]",1.6422888040542605,Y
1997,1997,VUNHAO_clean,2745.2861328125,4030.05,0.6010902578136423,"[0.060027047991752625, 0.1290050446987152, 0.1894880086183548, 0.6343678832054138, 3.6021337509155273]",2.798982858657837,N
1998,1998,ic402058f_si_003_clean,650.7000122070312,613.417,1.3274317104523874,"[0.23598428070545197, 0.827074408531189, 1.3082300424575806, 3.010734796524048, 4.346431732177734]",4.182530879974365,N
1999,1999,ic5021302_si_002_clean,1332.3388671875,694.094,1.0332002102631443,"[0.11046095192432404, 0.593660831451416, 1.0718541145324707, 3.1952247619628906, 6.537138938903809]",5.879158020019531,N
2000,2000,ZOFZOL_clean,2281.54736328125,3500.71,0.6789705730522038,"[0.10025288164615631, 0.3579166829586029, 0.6333367824554443, 2.111443519592285, 6.173086166381836]",5.540032863616943,N
2001,2001,PAKFEP_clean,8.48512077331543,182.034,1.9048321761173708,"[0.02553826943039894, 0.25483161211013794, 0.4565621018409729, 1.1349378824234009, 1.6335675716400146]",0.7101966738700867,N
2002,2002,ja5b00450_si_002_clean,1459.1405029296875,3333.89,0.6030609316210562,"[0.4490552544593811, 1.1678956747055054, 1.677198886871338, 3.6616437435150146, 7.315453052520752]",7.324432849884033,N
2003,2003,ZAVQIY_clean,448.6451721191406,935.04,1.3541077822572885,"[0.2662906348705292, 0.923568069934845, 1.4257320165634155, 2.970956802368164, 4.548220157623291]",4.6316022872924805,N
2004,2004,RUHFEH_clean,362.7503662109375,2454.43,0.8956975521804894,"[0.017922714352607727, 0.19707491993904114, 0.3773421049118042, 1.1089684963226318, 2.197753667831421]",1.5633407831192017,N
2005,2005,IWAYUA_clean,280.2047424316406,1129.3,1.2722227448520005,"[-0.0008605495095252991, 0.05008169263601303, 0.10992054641246796, 0.39813682436943054, 1.6780341863632202]",1.4416629076004028,N
2006,2006,YINPEQ_clean,1611.2125244140625,3373.31,0.6668188904850567,"[0.1292051374912262, 0.3851715922355652, 0.590079665184021, 2.4080159664154053, 7.2046403884887695]",7.380201816558838,N
2007,2007,acs.jpcc.6b04690_jp6b04690_si_005_clean,40.46322250366211,616.651,1.2407487366821697,"[0.2173762321472168, 0.644301176071167, 0.9433826208114624, 1.7499547004699707, 2.663911819458008]",2.77888822555542,N
2008,2008,DAFXUG_clean,2813.586669921875,1909.05,0.9839507828483745,"[0.11439462751150131, 0.48343876004219055, 0.8055426478385925, 3.0691580772399902, 8.26866340637207]",8.222869873046875,N
2009,2009,ILEHUD_clean,11.045808792114258,354.873,1.8001569278786853,"[0.24482828378677368, 0.5594094395637512, 0.7435023188591003, 1.3077105283737183, 1.40056312084198]",2.6896700859069824,N
2010,2010,LUYBIS_clean,729.9932861328125,1075.95,1.3280309007251752,"[0.4273819327354431, 1.3359477519989014, 1.8822259902954102, 2.8494720458984375, 3.9601244926452637]",4.260403633117676,Y
2011,2011,VEMDAT_clean,201.6851806640625,601.601,1.2600567530710705,"[0.3176434636116028, 0.8101949095726013, 1.1154727935791016, 1.8782567977905273, 2.576031446456909]",2.18208384513855,N
2012,2012,KOXGIP_clean,249.53858947753903,1090.96,1.019484027176169,"[0.04189450293779373, 0.2491849660873413, 0.46074897050857544, 1.5455347299575806, 3.362628698348999]",4.1277852058410645,N
2013,2013,HUCXUA_clean,605.0902099609375,886.359,1.2930487941938642,"[0.06753436475992203, 0.42091891169548035, 0.8168535232543945, 2.809583902359009, 5.523461818695068]",4.6129961013793945,N
2014,2014,ic401157n_si_002_clean,867.456787109375,2016.96,0.9202516057618996,"[0.17127090692520142, 0.7139886617660522, 1.2215663194656372, 3.1863150596618652, 5.774336814880371]",4.96711540222168,N
2015,2015,DUTKAG_clean,2580.8798828125,2169.38,0.9070944288431352,"[0.17134462296962738, 0.4568895995616913, 0.7641753554344177, 2.675412893295288, 7.533379554748535]",6.2549896240234375,N
2016,2016,FUSNEN_clean,299.1946716308594,1505.93,0.9976099528609867,"[0.01878153160214424, 0.2558600902557373, 0.4972759485244751, 1.8245148658752441, 4.919445037841797]",3.86045503616333,N
2017,2017,WANHUR_clean,1665.8861083984375,2230.51,0.8266854877019089,"[0.3800851106643677, 1.0747816562652588, 1.6893447637557983, 4.396229267120361, 8.78842830657959]",6.463807582855225,Y
2018,2018,TAZLEN_clean,2470.071533203125,1973.52,1.0474818351351414,"[0.2548602223396301, 0.5683304071426392, 0.7826184630393982, 1.9973986148834229, 6.6346516609191895]",8.272974967956543,N
2019,2019,RAKDAJ_clean,1475.8770751953125,1313.45,1.2051462782350395,"[0.04424329847097397, 0.19721156358718872, 0.3887213468551636, 1.735032320022583, 6.0349860191345215]",6.263751029968262,N
2020,2020,XUDQAQ_clean,2807.65478515625,3230.88,0.7812556450749382,"[0.19692586362361908, 0.8078138828277588, 1.3513668775558472, 3.5537331104278564, 6.205459117889404]",5.905816555023193,N
2021,2021,MOMSIS_clean,223.5219573974609,661.991,1.8401008693088603,"[0.05477924272418022, 0.24543032050132751, 0.4843740463256836, 1.4381589889526367, 3.1931984424591064]",3.05039381980896,N
2022,2022,IFEPUG06_clean,76.27145385742188,273.852,1.6898669729071003,"[0.8294287919998169, 1.2000335454940796, 1.2311140298843384, 1.3825055360794067, 1.7612990140914917]",1.6996538639068604,Y
2023,2023,ATIXAE_clean,1219.9976806640625,1458.45,1.0803551317458209,"[0.10094302892684937, 0.4329313039779663, 0.8260258436203003, 2.9598889350891113, 6.531221866607666]",4.284177780151367,N
2024,2024,acs.inorgchem.6b01211_ic6b01211_si_002_clean,2080.787109375,2363.7,0.822803122330563,"[0.46646326780319214, 1.3093334436416626, 1.9751110076904297, 4.321750164031982, 7.088428497314453]",6.95945405960083,Y
2025,2025,XISDUA_clean,1360.9329833984375,1669.48,1.054815096596501,"[0.2330932319164276, 0.8572688102722168, 1.4160031080245972, 3.6109848022460938, 6.366185665130615]",6.332052230834961,Y
2026,2026,NEHGIS_clean,570.1622924804688,1100.72,1.344472338636817,"[0.4549562931060791, 1.5095616579055786, 2.152273178100586, 3.071873426437378, 3.4877448081970215]",4.500084400177002,N
2027,2027,SOTWUV_clean,2624.083984375,1540.43,1.2046633333736405,"[-0.029329843819141388, 0.11731075495481491, 0.32250213623046875, 1.4294296503067017, 4.446725845336914]",5.339842319488525,N
2028,2028,HIZSEQ_clean,1849.328857421875,2503.66,0.7973719758969767,"[0.14412397146224976, 0.5965311527252197, 1.0728999376296997, 3.5108163356781006, 7.3593525886535645]",7.038558483123779,Y
2029,2029,LADQUF_clean,563.1123046875,489.919,1.1665570787131416,"[0.4203696846961975, 1.3882763385772705, 2.04720139503479, 3.867330312728882, 5.215561866760254]",3.912092924118042,N
2030,2030,ENIHUG_clean,3000.217041015625,3721.96,0.581479053869087,"[0.25916123390197754, 0.8186808824539185, 1.3949215412139893, 3.7430419921875, 6.53762149810791]",5.040048599243164,N
2031,2031,BAKYIY_clean,392.0362243652344,1334.25,1.038444127656766,"[0.17543993890285492, 0.8530359268188477, 1.3499414920806885, 3.0618174076080322, 4.374706745147705]",5.251429080963135,Y
2032,2032,LOMLUW_clean,279.39794921875,594.135,1.5047009495670842,"[0.09964548796415329, 0.31132158637046814, 0.516339898109436, 1.509689450263977, 4.149763107299805]",3.2020585536956787,N
2033,2033,YUXLEJ_clean,668.9500122070312,1779.84,0.9735288392005564,"[0.06989641487598419, 0.2850716710090637, 0.4956854581832886, 1.408818006515503, 3.363170623779297]",3.9958183765411377,N
2034,2034,IKOVAH_clean,612.72802734375,1316.76,1.0105219931354257,"[0.09757667779922485, 0.6817230582237244, 1.2521371841430664, 3.4322922229766846, 6.161527633666992]",4.821223735809326,N
2035,2035,HACDOH_clean,1135.745849609375,1153.8,1.1211918959414204,"[0.713125467300415, 1.4575976133346558, 1.917370319366455, 3.324657917022705, 3.841248035430908]",4.893877506256104,Y
2036,2036,PUBSEL_clean,2058.258056640625,2244.23,0.8232134229564175,"[0.20975349843502045, 0.6864781975746155, 1.1729185581207275, 4.176628589630127, 11.903374671936035]",10.159854888916016,Y
2037,2037,DAKZUN_clean,775.5744018554688,1195.44,1.0778957908633355,"[0.14764122664928436, 0.6822671294212341, 1.1590733528137207, 2.99904465675354, 5.479021072387695]",3.86353611946106,N
2038,2038,XAPCOJ05_clean,1278.53662109375,1250.83,1.1144867884709833,"[0.15292459726333618, 0.40810883045196533, 0.6210645437240601, 1.4680886268615723, 2.686014175415039]",5.237720012664795,N
2039,2039,COCNEP_clean,2223.894775390625,3642.49,0.6151953146095013,"[0.06836570054292679, 0.2182002067565918, 0.3526184558868408, 1.6337281465530396, 6.392919540405273]",4.684093475341797,N
2040,2040,KEGZOL02_clean,1871.54345703125,2187.1,0.9912937370021266,"[0.020228683948516846, 0.11801370978355408, 0.24473704397678375, 0.8051427006721497, 2.849203586578369]",2.791709423065185,N
2041,2041,LAFFEG02_clean,889.33740234375,1050.55,1.0192832411827546,"[0.10600469261407852, 0.5036842823028564, 0.8950797319412231, 2.7597720623016357, 4.8635101318359375]",5.756062030792236,N
2042,2042,ROBWAH_clean,139.0123748779297,185.127,1.4576772291138855,"[0.4326537251472473, 1.2055578231811523, 1.6863266229629517, 2.9526255130767822, 4.370707035064697]",3.3423454761505127,N
2043,2043,NAGCAB_clean,292.4258728027344,967.998,1.7708814368280652,"[0.06383910775184631, 0.17213192582130432, 0.2680014371871948, 0.9076300263404846, 2.4204797744750977]",3.011247158050537,N
2044,2044,IMUKUW_clean,2265.7861328125,3549.14,0.600243911105233,"[0.09739083796739578, 0.29225748777389526, 0.4875774383544922, 2.158930540084839, 7.274353981018066]",6.4443039894104,N
2045,2045,JOQZUM_clean,708.0169067382812,587.051,1.4189834493525255,"[0.04373439773917198, 0.1482352912425995, 0.2734505832195282, 0.6841381788253784, 1.928393840789795]",1.2656842470169067,N
2046,2046,TOVGUI_clean,1425.8314208984375,923.367,1.1866157457181377,"[0.24900521337985992, 0.9063862562179565, 1.5139003992080688, 4.00610876083374, 6.069908618927002]",4.90303897857666,N
2047,2047,ULOMAL_clean,720.6546020507812,1194.86,1.310183640567398,"[0.09846443682909012, 0.38365182280540466, 0.7016339898109436, 2.368656635284424, 4.906784534454346]",4.902673721313477,N
2048,2048,DAPHOU_clean,2691.613037109375,2852.91,0.7856836778768502,"[0.28966712951660156, 0.9025705456733704, 1.3854327201843262, 3.4926764965057373, 8.006622314453125]",8.884296417236328,N
2049,2049,HAPBAE_clean,594.8317260742188,1145.62,1.1769939364043709,"[0.07513371109962463, 0.30365273356437683, 0.5142425894737244, 1.4265098571777344, 2.821378231048584]",3.719651699066162,N
2050,2050,TOJLOT_clean,854.8157958984375,1949.76,0.7879178073915004,"[0.20874233543872833, 0.9346936345100403, 1.490918517112732, 2.67925763130188, 3.7836954593658447]",4.957405090332031,N
2051,2051,NUNCEG_clean,164.65524291992188,1814.08,0.8418466998442174,"[0.08199706673622131, 0.3318291902542114, 0.5841041803359985, 1.8991762399673462, 4.375547409057617]",4.193338871002197,N
2052,2052,APAZAU_clean,1697.306640625,2232.33,0.970303792431829,"[0.2130536586046219, 0.9143580794334412, 1.6053409576416016, 4.518674850463867, 7.620090961456299]",7.774377822875977,N
2053,2053,c4ra13058h_c4ra13058h2_clean,824.86572265625,629.315,1.4089464502448277,"[0.2424013763666153, 1.0699492692947388, 1.676979422569275, 3.4452080726623535, 5.174158096313477]",5.524359703063965,N
2054,2054,KUVJIW_clean,212.4388732910156,377.249,2.511924700777342,"[0.07980751246213913, 0.3731473982334137, 0.6376241445541382, 1.5831950902938843, 2.79795241355896]",1.9954605102539065,N
2055,2055,HOWSAP_clean,621.4984741210938,1262.89,1.1555813840628664,"[0.25664371252059937, 0.6376103758811951, 0.9061179757118225, 1.5251351594924927, 2.02994704246521]",2.342903614044189,N
2056,2056,ECOLOX_clean,168.93263244628906,330.413,3.73964524895413,"[0.05164732411503792, 0.24973109364509583, 0.41233402490615845, 1.030687928199768, 2.706461191177368]",2.706837654113769,N
2057,2057,VAMYEQ_clean,3147.24267578125,3849.82,0.6427470938714975,"[-0.009665213525295258, 0.10602917522192001, 0.25272971391677856, 1.3213093280792236, 4.59708309173584]",4.941634178161621,Y
2058,2058,YAVVEZ_clean,713.6151123046875,1437.52,1.0538433120259822,"[0.2098315805196762, 0.807117760181427, 1.2784184217453003, 2.9726614952087402, 4.454719543457031]",4.39664363861084,N
2059,2059,HUBQEC_clean,101.6268539428711,544.172,1.744658413679903,"[0.12451901286840439, 0.3376239836215973, 0.5636659264564514, 1.5731147527694702, 3.249560832977295]",2.0362133979797363,Y
2060,2060,TADWIG_manual,950.9803466796876,1975.52,0.7826717547658475,"[0.3516947627067566, 1.1001027822494507, 1.6392945051193237, 3.265770196914673, 4.8096089363098145]",5.070562839508057,N
2061,2061,NOKJON_clean,377.6163940429688,767.025,2.399464976806166,"[0.09821213036775589, 0.33946025371551514, 0.5798523426055908, 1.655347228050232, 3.393817901611328]",3.098803758621216,N
2062,2062,cg401887b_si_003_clean,1983.795166015625,2788.86,0.7709859977740389,"[0.24069233238697052, 0.9888693690299988, 1.8115376234054565, 5.322983264923096, 8.595759391784668]",9.64632797241211,N
2063,2063,VAHJEW_clean,337.897705078125,1028.08,1.0868731044106468,"[0.3815881609916687, 0.9946658611297607, 1.3954033851623535, 2.6834137439727783, 3.4948363304138184]",3.3814637660980225,N
2064,2064,TAKVAF_clean,873.7939453125,1182.35,1.1797826872188768,"[0.16035202145576477, 0.4807809591293335, 0.7458139657974243, 1.6348556280136108, 2.2749674320220947]",3.920775890350342,N
2065,2065,cg300827e_si_003_clean,1101.67919921875,1263.57,1.122241744174916,"[0.1233992725610733, 0.45160844922065735, 0.7873516082763672, 2.9040379524230957, 7.114234447479248]",6.304253101348877,N
2066,2066,WABVIF02_clean,864.29052734375,1073.07,1.2803170078021184,"[0.01284584030508995, 0.06632956862449646, 0.1493649184703827, 0.5021750926971436, 1.7979581356048584]",1.6175568103790283,N
2067,2067,SINLAE_clean,268.5692443847656,590.061,1.1937685169753376,"[0.15598231554031372, 0.5082716345787048, 0.8763229846954346, 2.1738059520721436, 4.220363140106201]",3.128467559814453,N
2068,2068,WAFKEU07_clean,1651.58447265625,1535.13,1.211040974681472,"[0.00034423917531967163, 0.15916693210601807, 0.5714344382286072, 2.995270252227783, 5.592454433441162]",8.683760643005371,N
2069,2069,ja903726m_si_002_clean,2234.440185546875,2194.82,0.8203342099088251,"[0.031823232769966125, 0.09660654515028, 0.19614586234092712, 1.1273562908172607, 3.8303797245025635]",4.483917713165283,N
2070,2070,DIHVIB_clean,2273.00341796875,2016.83,0.8830726777700239,"[0.36240261793136597, 0.6298054456710815, 0.7380311489105225, 1.0952402353286743, 4.39723014831543]",4.751216411590576,N
2071,2071,ja5131269_si_002_clean,2256.69580078125,3279.79,0.6657286465020075,"[0.14406119287014008, 0.3846990168094635, 0.6943765878677368, 2.7929999828338623, 8.152494430541992]",7.531410694122314,N
2072,2072,NUNNUH_clean,1741.568115234375,2188.66,0.7997213842854031,"[0.11384256929159164, 0.33830779790878296, 0.5106801390647888, 1.767816185951233, 6.714756488800049]",6.100727081298828,N
2073,2073,FAVHAO_clean,36.60881423950195,346.227,1.639565823080694,"[0.2816745936870575, 0.7672099471092224, 1.081229567527771, 1.931195616722107, 2.5048201084136963]",1.8359438180923464,N
2074,2074,IWAHIZ_clean,121.34920501708984,526.946,1.6474310924593891,"[0.04845743253827095, 0.18855881690979004, 0.34472715854644775, 1.1527729034423828, 2.8433969020843506]",2.6905996799468994,N
2075,2075,DUGMOJ_clean,629.5636596679688,1181.9,1.0441257224392644,"[0.41898709535598755, 1.1504161357879639, 1.6262882947921753, 2.721961259841919, 3.5523674488067627]",2.378105878829956,N
2076,2076,OTECAT_clean,3960.628173828125,3317.83,0.5848014020569784,"[0.038347210735082626, 0.22100505232810974, 0.36151957511901855, 1.1921058893203735, 4.167845726013184]",4.205226898193359,N
2077,2077,NIMXAK_clean,1486.8609619140625,1460.07,0.9888164234128748,"[0.11719323694705963, 0.3250948488712311, 0.5406045317649841, 1.7619102001190186, 3.7615251541137695]",3.2596628665924072,Y
2078,2078,NATFAS_clean,387.4496765136719,849.394,1.3480942282230148,"[0.07962580025196075, 0.4492195248603821, 0.7866532802581787, 2.133652925491333, 3.6255548000335693]",3.368602991104126,N
2079,2079,NOSHEK_clean,579.862548828125,733.8,1.6861311978073117,"[0.03317372500896454, 0.20129548013210297, 0.3272596597671509, 1.1219972372055054, 3.910922050476074]",5.664434432983398,N
2080,2080,RUYQIN03_clean,515.5533447265625,1168.0,1.141009511063771,"[0.42644959688186646, 1.1597236394882202, 1.616511344909668, 3.049211263656616, 4.305565357208252]",4.403376579284668,N
2081,2081,la304204k_si_003_clean,1568.0447998046875,1629.74,0.928628436514102,"[0.09070602059364319, 0.5745020508766174, 1.1927491426467896, 4.4965691566467285, 7.346381664276123]",8.350301742553711,N
2082,2082,NATHUO_clean,846.5836791992188,1351.55,1.076163893592572,"[0.6247938275337219, 1.41237211227417, 1.870570421218872, 3.122201681137085, 4.0281572341918945]",4.82651424407959,N
2083,2083,HIQKID_clean,892.569091796875,319.862,2.75366482456408,"[-0.022809013724327087, 0.16059303283691406, 0.37122100591659546, 1.389268159866333, 3.2307016849517822]",3.5111703872680664,Y
2084,2084,HALVAU_clean,94.89539337158205,1335.94,1.0259896199228675,"[0.21625110507011414, 0.8845834136009216, 1.3645747900009155, 2.537709951400757, 3.625856637954712]",3.4483273029327397,N
2085,2085,IBABUL_clean,681.60595703125,1211.42,1.0976180331876824,"[0.13918712735176086, 0.6040544509887695, 0.9997713565826416, 2.360044479370117, 3.9040462970733643]",3.9749581813812256,N
2086,2086,UMODEH21_clean,5342.3984375,4729.7,0.575946864351693,"[0.008469078689813614, 0.021582528948783875, 0.09772582352161407, 0.982807993888855, 4.941469669342041]",4.6392364501953125,N
2087,2087,OKAYOQ_clean,283.1161804199219,100.909,1.1915121698606213,"[0.33617502450942993, 1.0720118284225464, 1.5505037307739258, 2.6479907035827637, 3.974562883377075]",4.303861618041992,N
2088,2088,VAKQAC_clean,518.6135864257812,937.734,1.6589095394387627,"[0.09369739890098572, 0.40545937418937683, 0.7513688206672668, 2.392656087875366, 4.800449848175049]",4.245875835418701,Y
2089,2089,HAJMIQ_clean,2265.76708984375,2189.42,0.8731960579165626,"[0.517270028591156, 0.7798284292221069, 0.8890727162361145, 1.3507895469665527, 3.7162413597106934]",4.280693531036377,N
2090,2090,TOVKEW_clean,2148.72412109375,3489.94,0.5666218350623548,"[0.19186146557331085, 0.7114974856376648, 1.2451542615890503, 4.022708892822266, 8.425552368164062]",7.376006126403809,N
2091,2091,CISLUN_clean,1394.4024658203125,1765.51,0.9631011156225802,"[0.08196026086807251, 0.3573637008666992, 0.6122710704803467, 2.149362564086914, 6.538488388061523]",4.750300884246826,N
2092,2092,CASTEW_clean,510.66607666015625,737.911,1.7466650216590789,"[0.11748352646827698, 0.5698625445365906, 0.9332048892974854, 2.0744271278381348, 3.057749032974243]",2.966719388961792,N
2093,2093,MUGHED_clean,187.811767578125,834.387,1.441002766303987,"[0.17448867857456207, 0.6527070999145508, 0.9943702220916748, 1.7469937801361084, 2.122438669204712]",3.7943365573883057,N
2094,2094,OTUDIS_clean,108.60762786865234,1832.5,0.8651346761786648,"[0.16457253694534302, 0.7258650660514832, 1.1425533294677734, 2.1905715465545654, 3.045441150665283]",3.0476410388946533,N
2095,2095,LEYRAK_clean,1533.218505859375,1728.7,1.0452513819889389,"[0.06855840981006622, 0.31088492274284363, 0.5269893407821655, 1.6087082624435425, 4.71219539642334]",4.746494770050049,N
2096,2096,VITZEF_clean,195.65892028808597,798.341,1.474792590190931,"[0.43475472927093506, 1.1675280332565308, 1.6250430345535278, 2.770219087600708, 3.592724561691284]",3.539031744003296,N
2097,2097,IVOGUX_clean,294.5110168457031,552.008,1.4864800365890871,"[0.33331507444381714, 1.0146323442459106, 1.5523749589920044, 3.0390255451202393, 3.740612506866455]",2.8944883346557617,N
2098,2098,SUPQAW_clean,3427.378662109375,4603.74,0.5336021840222854,"[0.015615224838256836, 0.1804238259792328, 0.3626865744590759, 1.4581750631332397, 6.4885382652282715]",5.783919811248779,N
2099,2099,VUHPAR_clean,402.2889709472656,744.448,2.0897149885551096,"[0.11184294521808624, 0.45265859365463257, 0.8031057119369507, 2.172309637069702, 3.953500986099243]",4.108617782592773,Y
2100,2100,JUXFOZ_clean,1986.4508056640625,2983.23,0.7898416582017791,"[0.1789870411157608, 0.6958994269371033, 1.1704881191253662, 3.704840898513794, 9.210082054138184]",9.525866508483888,N
2101,2101,acs.inorgchem.5b02108_ic5b02108_si_002_clean,1078.12060546875,1174.17,1.2103288303479005,"[0.06844470649957657, 0.3443179726600647, 0.5966675877571106, 1.6378600597381592, 2.7766692638397217]",4.317752838134766,N
2102,2102,cm503311x_alf11K_clean,703.3499145507812,1440.66,0.9671014903328248,"[0.04665383696556091, 0.341901034116745, 0.6801479458808899, 2.4063241481781006, 5.180429458618164]",4.79181718826294,N
2103,2103,SOXDAM_clean,79.70891571044922,511.55,1.7581985411953265,"[0.14729158580303192, 0.37748339772224426, 0.5722417235374451, 1.0503379106521606, 1.2679860591888428]",0.6169335842132568,N
2104,2104,LUWMOH_clean,1153.94775390625,1261.22,1.2069204909070246,"[0.2298259139060974, 0.8846563696861267, 1.5432184934616089, 4.082041263580322, 6.653451919555664]",7.168615341186523,N
2105,2105,UMOKIS_clean,619.1153564453125,1944.17,0.8431356326291315,"[0.21201929450035095, 0.6932345032691956, 1.0870281457901, 2.589430093765259, 4.375661849975586]",4.655584812164307,N
2106,2106,XANLEE_clean,2004.8602294921875,2496.71,0.7851881287445487,"[0.08914477378129959, 0.36298441886901855, 0.6768282651901245, 2.697601795196533, 7.243185520172119]",6.081035614013672,N
2107,2107,ORIVUI_clean,79.72200775146484,1235.47,1.1979160830450666,"[0.30440306663513184, 1.1620502471923828, 1.7120342254638672, 2.434021234512329, 2.5402991771698]",3.530327320098877,N
2108,2108,TUTHIA_clean,242.59703063964844,1294.13,1.023696150861912,"[0.499944269657135, 1.3418604135513306, 1.7895925045013428, 2.578827381134033, 3.553514003753662]",4.704278469085693,N
2109,2109,NAHHOW_clean,2474.321044921875,2903.57,0.762761649880341,"[0.31448179483413696, 1.0267105102539062, 1.716893196105957, 4.296058177947998, 8.354779243469238]",8.457253456115723,Y
2110,2110,IDIWUN_clean,963.1038208007812,1783.5,0.8748292787558599,"[0.15432597696781158, 0.8070732951164246, 1.4709117412567139, 3.7299368381500244, 5.309548854827881]",5.558298110961914,N
2111,2111,HAJYEZ_clean,44.84358596801758,336.249,1.4958026962666318,"[0.15926110744476318, 0.39786940813064575, 0.5812560319900513, 1.0113513469696045, 1.4138103723526]",1.88258695602417,N
2112,2112,KOSLOV_clean,291.5671691894531,1259.28,1.1941577415703992,"[0.12288568168878555, 0.5650362372398376, 0.9010266661643982, 1.6740542650222778, 2.178365468978882]",3.054732084274292,N
2113,2113,AWEWOP_clean,627.2371215820312,1248.61,1.1102572988062889,"[0.25803887844085693, 0.7521487474441528, 1.1464790105819702, 2.3701298236846924, 3.1101229190826416]",2.2944324016571045,Y
2114,2114,VUKTOM_clean,596.2427368164062,726.704,1.3431988373832238,"[0.17698904871940613, 0.7540411949157715, 1.2220017910003662, 2.9399027824401855, 4.823190689086914]",4.323886394500732,N
2115,2115,BOXYIY_clean,52.88200378417969,145.507,1.58322806409677,"[0.008848026394844055, 0.08500558882951736, 0.17588584125041962, 0.5551289916038513, 1.3941550254821777]",1.9045581817626955,N
2116,2116,ja406030p_si_008_manual,2329.388427734375,2783.75,0.6885791784053213,"[0.04054974764585495, 0.27447018027305603, 0.5416951775550842, 2.1303505897521973, 6.339099884033203]",6.345033645629883,N
2117,2117,NEVPUA_charged,28.649099349975582,543.539,1.6050429749546389,"[0.09047164022922516, 0.4083358645439148, 0.6918221116065979, 1.8690171241760254, 3.2274742126464844]",3.552829504013061,N
2118,2118,QOZPOM_clean,756.6357421875,525.171,1.118831283862445,"[0.11565490812063217, 0.3837798237800598, 0.596734344959259, 1.5571483373641968, 3.2512903213500977]",3.814668655395508,N
2119,2119,c6cc02494g_c6cc02494g6_clean,320.2579040527344,1437.01,1.0292080197222335,"[0.04772518575191498, 0.397938072681427, 0.6983796954154968, 1.7273333072662354, 2.820697069168091]",3.624679327011109,N
2120,2120,LABNEK_clean,431.3016052246094,641.198,2.2975572300864564,"[0.10664495825767517, 0.44857263565063477, 0.79965740442276, 2.2595255374908447, 4.258122444152832]",3.766362428665161,Y
2121,2121,WEXTAV_clean,-5.540380954742432,503.165,1.4064872940062574,"[0.10932059586048126, 0.30573761463165283, 0.4228116273880005, 0.8036873936653137, 1.4921364784240723]",2.964935779571533,N
2122,2122,UHASED_clean,567.6611938476562,867.634,1.321195330468102,"[0.12065976858139038, 0.37737688422203064, 0.6202095150947571, 1.7623974084854126, 3.1500942707061768]",3.500523328781128,N
2123,2123,YINCEF_clean,652.619873046875,987.557,1.1417121090450313,"[0.1577269732952118, 0.7611050605773926, 1.2522276639938354, 2.6253180503845215, 3.746256113052368]",3.818745851516724,N
2124,2124,AZAVOO_clean,988.0243530273438,286.405,1.0131957589318092,"[0.22778759896755219, 0.9336040616035461, 1.4797810316085815, 3.1379802227020264, 4.450235366821289]",4.833215713500977,N
2125,2125,ROYRII_clean,290.2355041503906,872.573,1.178739428688427,"[0.13580924272537231, 0.6101676225662231, 0.9915093779563904, 2.368314027786255, 4.2332377433776855]",4.383054733276367,N
2126,2126,SISQES_clean,244.14889526367188,618.282,1.659653800158292,"[0.11035704612731934, 0.5442038178443909, 0.8923754692077637, 2.071352958679199, 3.098137617111206]",3.547991752624512,N
2127,2127,KAKCEH02_clean,682.6336669921875,1229.47,1.039762615765873,"[0.18450315296649933, 0.7535901665687561, 1.2463163137435913, 3.077867269515991, 5.27352237701416]",4.315979480743408,N
2128,2128,TURDIV_clean,468.8810424804688,1170.23,1.0091226591197329,"[0.2891083359718323, 0.9007214903831482, 1.3139910697937012, 2.446636915206909, 3.8017446994781494]",4.101990222930908,N
2129,2129,ja406030p_si_007_manual,1900.55810546875,2745.0,0.7358305975570263,"[0.0737641379237175, 0.32140034437179565, 0.544634222984314, 2.0367093086242676, 6.891692638397217]",5.492732048034668,N
2130,2130,ADOBIF_clean,484.5553283691406,387.133,1.5887265648920317,"[0.028155498206615448, 0.3220371901988983, 0.5565634369850159, 1.62959885597229, 2.8803863525390625]",4.2306718826293945,Y
2131,2131,WEMYEU_clean,222.1033477783203,643.155,1.1049690768269658,"[0.30949705839157104, 0.869574785232544, 1.2363433837890625, 1.9453679323196411, 2.7175559997558594]",2.584584474563598,N
2132,2132,VATVIY_clean,342.1275634765625,720.987,1.2866440301804405,"[0.10723549127578735, 0.4806256890296936, 0.8009287118911743, 2.0861988067626953, 3.53354549407959]",3.104346513748169,N
2133,2133,LASREF_clean,239.9741973876953,2444.54,0.804909729288558,"[0.00044524669647216797, 0.08625024557113647, 0.24456912279129028, 0.905066728591919, 1.4865691661834717]",1.6034491062164309,N
2134,2134,GOVXIA_clean,350.5451354980469,814.463,1.1405815590972317,"[0.36361581087112427, 0.9318555593490601, 1.293068289756775, 2.275242567062378, 3.225297689437866]",3.3774399757385254,N
2135,2135,NUCYIV_clean,154.0555877685547,284.206,1.532060635442822,"[0.3427150249481201, 0.8204149603843689, 1.0670738220214844, 1.7847107648849487, 2.588057041168213]",2.714524507522583,N
2136,2136,XAKZIT_clean,467.670654296875,1618.4,0.8530869498700485,"[0.062108591198921204, 0.3526545464992523, 0.6235343813896179, 1.7903456687927246, 3.120241403579712]",3.3163869380950928,N
2137,2137,SOZRUW_clean,817.8030395507812,1509.63,0.9783213477220758,"[0.13923311233520508, 0.7472785115242004, 1.3192551136016846, 3.8791942596435547, 7.094000339508057]",6.173102378845215,N
2138,2138,XATLIQ_clean,673.74609375,1427.2,1.1348619775069475,"[0.05413450300693512, 0.4138575792312622, 0.7942966818809509, 2.1939001083374023, 4.156050205230713]",4.519227981567383,N
2139,2139,CAJWIV_ion_b,1040.3311767578125,846.198,1.0789107690444952,"[0.27254199981689453, 0.9650142788887024, 1.4988553524017334, 3.220243453979492, 5.333257675170898]",4.53557014465332,N
2140,2140,cm1008587_si_003_clean,1721.9049072265625,1094.71,1.1211828242365416,"[0.0468747615814209, 0.1087784543633461, 0.274738609790802, 2.037243127822876, 6.520583152770996]",5.658703327178955,N
2141,2141,DORFAS_clean,753.9473266601562,1220.07,1.0295356983831536,"[0.14768889546394348, 0.45264872908592224, 0.6606944799423218, 1.3134609460830688, 2.5030174255371094]",3.950248718261719,N
2142,2142,YOBYEV_clean,1843.252197265625,3407.79,0.6536406473935483,"[0.055439211428165436, 0.31784266233444214, 0.6302741765975952, 2.340092897415161, 5.664723873138428]",5.93778133392334,N
2143,2143,CAQCAZ_clean,523.8233642578125,740.964,1.7337162433200493,"[0.13124775886535645, 0.5933898687362671, 0.9660995602607727, 2.1867618560791016, 3.221545696258545]",2.9118082523345947,N
2144,2144,YAPTIT_clean,163.0457305908203,2385.41,0.7182718405773849,"[0.07764852046966553, 0.44387340545654297, 0.8030413389205933, 2.45220685005188, 5.511175632476807]",5.016715049743652,N
2145,2145,UDAMET_clean,1479.5147705078125,1484.21,1.6473037449488863,"[0.09026097506284714, 0.36627379059791565, 0.6325701475143433, 1.5509960651397705, 4.309916973114014]",3.276252269744873,N
2146,2146,HIWMAD_clean,173.2457733154297,844.48,1.5626061495461383,"[0.07720628380775452, 0.2166822850704193, 0.36901748180389404, 1.0655590295791626, 2.9188568592071533]",3.031768560409546,Y
2147,2147,DAMDUT_clean,1258.6708984375,1384.37,1.1960232613699835,"[0.06774987280368805, 0.2825739085674286, 0.5335932970046997, 2.087878465652466, 5.860980987548828]",5.7904486656188965,N
2148,2148,ZICCIZ_clean,2003.7506103515625,2822.24,0.7294893956031876,"[0.039580635726451874, 0.1750727891921997, 0.3585559129714966, 1.8312093019485474, 6.327874660491943]",6.805435657501221,N
2149,2149,CUSYIA_clean,1732.267822265625,3328.07,0.7372911065725596,"[0.05707654356956482, 0.18837833404541016, 0.315973699092865, 1.443493127822876, 4.942220211029053]",5.629304885864258,N
2150,2150,JIZJEJ_clean,469.1107177734375,980.836,1.069466279853268,"[0.1724444031715393, 0.5693605542182922, 0.8211988210678101, 1.6380698680877686, 2.9651105403900146]",2.313664674758911,N
2151,2151,ODIVUU_clean,876.4359130859375,1544.61,1.012755893809493,"[0.24770373106002808, 0.9925441741943359, 1.5747967958450317, 3.2523458003997803, 4.696778774261475]",5.201733589172363,N
2152,2152,BAPDAA_clean,317.519287109375,1072.06,1.3814227761033386,"[0.14773178100585938, 0.4403581917285919, 0.7007096409797668, 1.8048908710479736, 3.2415413856506348]",3.1232526302337646,N
2153,2153,ULOKUD01_clean,443.7088928222656,843.355,1.878249005021723,"[0.10226902365684509, 0.39070722460746765, 0.6919653415679932, 2.0684969425201416, 4.362403392791748]",3.8911712169647217,Y
2154,2154,SOKKOT_ion_b,136.5956268310547,586.599,1.2113743274127673,"[0.06867753714323044, 0.3380446434020996, 0.538624107837677, 1.2961974143981934, 2.332512855529785]",3.003030776977539,N
2155,2155,YAMYUJ_clean,1594.277587890625,1942.24,0.8849244407671621,"[0.19635102152824402, 0.8158373236656189, 1.3684648275375366, 3.660681962966919, 6.585033893585205]",7.170661926269531,Y
2156,2156,GADFAV_clean,24.666906356811523,384.155,1.794935225456146,"[0.14913417398929596, 0.45524895191192627, 0.6183974742889404, 1.2243250608444214, 2.0828235149383545]",2.805272340774536,N
2157,2157,HAPBIM_clean,620.865234375,1045.43,1.2276325253985263,"[0.08036947250366211, 0.3110748827457428, 0.48789578676223755, 1.2903980016708374, 2.958237648010254]",3.4812562465667725,N
2158,2158,OTIPAK_clean,347.43511962890625,841.823,1.2053621461070974,"[0.2364347130060196, 0.8557822704315186, 1.2428667545318604, 2.1725921630859375, 3.3225913047790527]",4.599908828735352,N
2159,2159,HOWSIX_clean,1289.0550537109375,1055.24,1.2291919232647113,"[0.25043195486068726, 0.7291167378425598, 1.0982264280319214, 2.1142566204071045, 3.1316068172454834]",3.4326400756835938,N
2160,2160,ZUDQUM_clean,202.4431610107422,1211.75,1.090469882313464,"[0.35011279582977295, 1.1668065786361694, 1.8372337818145752, 3.746607542037964, 4.851844787597656]",3.873610496520996,N
2161,2161,AFIXES_clean,38.17380142211914,965.373,1.1257220341283778,"[0.04556029289960861, 0.1982661485671997, 0.3217009902000427, 1.1030583381652832, 2.4389309883117676]",2.199744462966919,N
2162,2162,QOZGAP_clean,299.2111511230469,600.435,1.1953986650280986,"[0.09183084219694138, 0.36790934205055237, 0.5936986207962036, 1.1402379274368286, 1.73115873336792]",2.0612709522247314,N
2163,2163,MODJOG_clean,1140.9810791015625,1298.44,1.9297643095200527,"[0.09540959447622299, 0.45123714208602905, 0.8058416247367859, 2.5933761596679688, 4.948267936706543]",6.401557922363281,N
2164,2164,LAPNOI_clean,812.5853881835938,1083.6,1.2729449326311866,"[0.32707780599594116, 1.3779397010803223, 2.023113250732422, 3.2452313899993896, 4.971174240112305]",6.927929401397705,Y
2165,2165,BUKRUW03_clean,2458.06005859375,2853.19,0.8278595578657106,"[0.006258450448513031, 0.06765527278184891, 0.10764351487159729, 0.5743041634559631, 3.9698147773742676]",3.692748546600342,N
2166,2166,FASVIH_clean,573.2982177734375,1179.58,1.289372964535563,"[0.06518959999084473, 0.2839294970035553, 0.5325674414634705, 1.8617287874221802, 3.2896921634674072]",4.345798015594482,N
2167,2167,IKOPEF_clean,447.1162414550781,781.616,1.243849272747051,"[0.1932811439037323, 0.6820623278617859, 1.105411171913147, 2.512303113937378, 3.6979329586029053]",4.2633376121521,N
2168,2168,MUHPAI_clean,26.792882919311523,200.961,1.5222032003081605,"[0.19902901351451874, 0.6130220890045166, 0.8804243803024292, 1.8164947032928467, 2.174346685409546]",2.598285675048828,N
2169,2169,ENOSAD_clean,40.23199844360352,520.544,1.6378641520948811,"[0.1337200403213501, 0.5358290672302246, 0.867357611656189, 1.988704800605774, 3.0107614994049072]",2.274392604827881,Y
2170,2170,MAQMEZ_clean,398.3890380859375,1029.12,1.1002819200260316,"[0.42173105478286743, 1.476492166519165, 2.2205662727355957, 3.9988672733306885, 4.988072872161865]",5.473887920379639,Y
2171,2171,jacs.6b08724_ja6b08724_si_010_clean,3655.95703125,3966.27,0.3547445567520886,"[0.0371820442378521, 0.06942615658044815, 0.14105850458145142, 1.1231542825698853, 4.605378150939941]",4.190411567687988,Y
2172,2172,cg301725z_si_004_clean,1593.5799560546875,1159.7,1.0974914958719435,"[0.1871052086353302, 0.5208372473716736, 0.8005322217941284, 2.3987979888916016, 5.902640342712402]",5.150150775909424,N
2173,2173,PATNAB_clean,415.89453125,1196.59,1.3595477262958908,"[0.07600675523281097, 0.240517258644104, 0.3483065962791443, 1.0339757204055786, 2.6354846954345703]",4.272361755371094,N
2174,2174,FASHOX_clean,219.27706909179688,331.467,3.731576516207995,"[0.06401613354682922, 0.2572050988674164, 0.43110954761505127, 1.1299185752868652, 2.9040448665618896]",2.8621482849121094,N
2175,2175,ROKROA_clean,792.8374633789062,1304.28,1.3490648744195135,"[-0.040467724204063416, 0.4034610986709595, 0.9174333214759827, 3.646294593811035, 7.777538776397705]",5.961172103881836,N
2176,2176,HAVZIP_clean,3247.436279296875,4724.06,0.4168382732147071,"[0.0683671310544014, 0.28261637687683105, 0.5308454036712646, 2.177556276321411, 7.057011604309082]",5.688251495361328,N
2177,2177,QODHUO07_clean,282.7821350097656,621.806,1.3292906403040303,"[0.15497562289237976, 0.5940611362457275, 1.0025050640106201, 2.5579895973205566, 3.955970048904419]",3.916553020477295,N
2178,2178,VOXTUZ_clean,97.9866943359375,865.319,1.3737554789992497,"[0.06251350045204163, 0.15362882614135742, 0.2658870816230774, 0.9915598034858704, 3.2211527824401855]",2.920188665390014,Y
2179,2179,YUHHIU_clean,1735.151611328125,1979.03,0.817559905417283,"[0.010325971990823746, 0.18832477927207947, 0.33707451820373535, 1.405442237854004, 4.850586891174316]",6.0921549797058105,N
2180,2180,OJAZOP_clean,76.1885986328125,364.709,2.1457186028794006,"[0.03437170013785362, 0.13519525527954102, 0.22797414660453796, 0.8255550861358643, 2.0201971530914307]",1.758924126625061,N
2181,2181,OVUNIE_clean,1059.5438232421875,1499.72,0.9184321494403562,"[0.07751559466123581, 0.3275260329246521, 0.5695031881332397, 2.4153683185577393, 6.080479145050049]",3.891299247741699,N
2182,2182,PUWDIU_clean,237.9027862548828,1627.36,1.093197758714421,"[0.3789093494415283, 0.9436402916908264, 1.3921701908111572, 3.1858108043670654, 5.47327184677124]",5.843119621276856,N
2183,2183,UMODEH06_clean,5621.79931640625,4831.53,0.5551913063379684,"[0.0442826971411705, 0.25788143277168274, 0.5104187726974487, 1.9455223083496094, 5.848287105560303]",4.857604026794434,N
2184,2184,HUMWIX_clean,620.585693359375,1976.14,0.7277238882167714,"[0.735275387763977, 1.3186546564102173, 1.6496037244796753, 3.053420066833496, 4.266902923583984]",5.219257831573486,N
2185,2185,ESASEY_clean,74.17761993408203,442.889,1.284767588383236,"[0.08322053402662277, 0.33706358075141907, 0.5500795841217041, 1.13421630859375, 1.7491164207458496]",2.035973310470581,N
2186,2186,j.jssc.2015.08.048_mmc2_clean,773.1475830078125,795.224,1.5613391057372856,"[0.432209849357605, 1.2523144483566284, 1.7787082195281982, 2.9719223976135254, 3.783095121383667]",3.6576120853424072,N
2187,2187,NENFAN_clean,63.74565887451172,518.915,2.0823080007639554,"[0.054067399352788925, 0.16371199488639832, 0.31047970056533813, 1.0285310745239258, 2.4310081005096436]",2.8320329189300537,N
2188,2188,VAKPUV_clean,209.99632263183597,532.309,1.9301774478740557,"[0.3778200149536133, 0.9240227937698364, 1.279226541519165, 2.2843246459960938, 3.2883853912353516]",3.2781994342803955,Y
2189,2189,IWEWEO_clean,511.1536254882813,769.379,1.983001070204261,"[0.13176292181015015, 0.4395796060562134, 0.7851231694221497, 2.3772833347320557, 4.592305660247803]",4.106825828552246,Y
2190,2190,EDECOG_clean,2993.605712890625,1823.91,1.6675985072321384,"[0.020231924951076508, 0.13057959079742432, 0.20253460109233856, 0.8334868550300598, 2.957820415496826]",2.0206549167633057,N
2191,2191,RUBTAK05_clean,1050.699462890625,790.483,1.6225464129679223,"[0.12393826991319656, 0.4133559465408325, 0.7268309593200684, 2.2499122619628906, 4.879977703094482]",5.028770923614502,Y
2192,2192,SOMFEG_clean,686.446044921875,1877.6,1.0553037776595144,"[0.20792540907859802, 0.7505071759223938, 1.1873936653137207, 2.5412042140960693, 4.026406764984131]",6.157801151275635,N
2193,2193,BIYTOU_clean,473.7577819824219,1697.63,1.021046603485859,"[0.20729981362819672, 0.7735877633094788, 1.1615461111068726, 2.030681610107422, 2.642974853515625]",3.532414674758911,N
2194,2194,KESBOA_clean,698.3298950195312,1521.38,0.9700717822439728,"[0.11491379141807556, 0.4556451141834259, 0.7987878322601318, 2.4539549350738525, 4.791316032409668]",4.305612087249756,N
2195,2195,VIYSON_clean,466.1379089355469,626.614,1.314663371051347,"[0.4343245029449463, 1.254645586013794, 1.7315982580184937, 2.4750401973724365, 2.7875442504882812]",2.956190347671509,N
2196,2196,SALROO_clean,374.3607482910156,630.319,1.4439164493383227,"[0.3755093812942505, 1.0225425958633423, 1.3938658237457275, 2.1947407722473145, 2.5887882709503174]",2.2668845653533936,Y
2197,2197,ARAFIJ_clean,948.57958984375,1593.72,0.9453259424765584,"[0.05560648441314697, 0.518709123134613, 1.0846829414367676, 3.704488754272461, 5.6343255043029785]",6.991315364837647,N
2198,2198,WUNTOP_clean,570.2520141601562,627.17,1.088498662694201,"[0.2949902415275574, 1.1490217447280884, 1.7591171264648438, 3.496469497680664, 4.863680839538574]",5.044115543365479,N
2199,2199,ENEQUL_clean,250.17630004882807,1422.42,0.9679953341429852,"[0.23604077100753784, 1.0160630941390991, 1.5940474271774292, 3.017774820327759, 3.923785924911499]",3.162734270095825,Y
2200,2200,YOYBUL_clean,829.5835571289062,2025.9,0.8614243502632536,"[0.3244589567184448, 1.2279728651046753, 1.9498121738433838, 4.004393577575684, 5.468344688415527]",5.414119720458984,N
2201,2201,ULOKUD_clean,545.0623168945312,999.942,1.5985582241178935,"[0.09180782735347748, 0.350085973739624, 0.6378427743911743, 2.1778903007507324, 4.5537848472595215]",3.961469888687134,Y
2202,2202,FUTKEL_manual,1743.9796142578125,1423.61,0.983732446464234,"[0.057898689061403275, 0.2374056577682495, 0.4178994297981262, 1.8997938632965088, 6.674702167510986]",5.570896148681641,N
2203,2203,IGINIX_clean,208.5460968017578,1001.01,1.2736245193057942,"[0.1559552699327469, 0.7143204808235168, 1.1734927892684937, 2.6903464794158936, 3.626746416091919]",3.3267979621887207,N
2204,2204,UCUJOU_clean,1017.3427734375,1684.12,1.30126605318432,"[0.07817569375038147, 0.28827357292175293, 0.5378265976905823, 1.9899935722351074, 4.984219074249268]",5.1252522468566895,N
2205,2205,INEPEY_clean,116.65419006347656,666.912,1.4496711623690497,"[0.2318144291639328, 0.5891240835189819, 0.8546850681304932, 1.8174808025360107, 2.6451144218444824]",2.7496795654296875,Y
2206,2206,QODHUO11_clean,211.4933319091797,621.159,1.33657319401773,"[0.16572371125221252, 0.6133715510368347, 1.0322701930999756, 2.5083506107330322, 3.7869765758514404]",3.9602458477020255,N
2207,2207,WUGPUL_clean,2432.21337890625,3141.3,0.7245103802496141,"[0.10576630383729935, 0.6895338892936707, 1.3006811141967773, 4.024263381958008, 8.970821380615234]",9.326321601867676,Y
2208,2208,XUWTAK_clean,53.2662239074707,127.312,2.174537732571756,"[0.0706353560090065, 0.22152289748191833, 0.38312047719955444, 1.0540788173675537, 2.5863494873046875]",2.482816696166992,N
2209,2209,OJIFAP_clean,34.97956466674805,346.503,1.1351248254903226,"[0.05563074350357056, 0.2521245777606964, 0.4721073508262634, 1.6198930740356445, 3.81241774559021]",3.729905605316162,Y
2210,2210,VIWQUP_clean,617.5677490234375,888.401,1.4012599913912254,"[0.351382851600647, 1.1132075786590576, 1.6345109939575195, 2.9114010334014893, 4.3540215492248535]",5.013343334197998,Y
2211,2211,IYUCIQ_clean,1014.9964599609376,1967.55,0.9181268968611502,"[0.1371239721775055, 0.5963621735572815, 1.0702446699142456, 3.3768253326416016, 5.948672771453857]",5.223878860473633,N
2212,2212,MAPCUE_clean,91.6315460205078,231.156,1.4704833496134466,"[0.2902480959892273, 0.9618368744850159, 1.4423154592514038, 2.868108034133911, 4.044865608215332]",2.153733253479004,N
2213,2213,IQOJEF_clean,515.1416015625,321.754,1.0986048069870882,"[0.25621557235717773, 0.8187264800071716, 1.2453550100326538, 2.5562257766723633, 3.634803056716919]",4.216320514678955,N
2214,2214,CURZAR_clean,681.0692749023438,490.212,1.3330384206570656,"[0.18641328811645508, 0.6041123270988464, 0.9612056016921997, 2.526719808578491, 4.402436256408691]",3.442075490951538,Y
2215,2215,WUYXIZ_clean,1111.50537109375,2265.85,0.8042954819648108,"[0.13868017494678497, 0.548159658908844, 0.981484055519104, 3.1492018699645996, 6.2950239181518555]",5.9779205322265625,N
2216,2216,HUHNIJ_clean,133.8867950439453,922.482,1.0306886295435829,"[0.301128089427948, 0.7974451780319214, 1.1104393005371094, 1.863280177116394, 2.55368971824646]",3.110142946243286,N
2217,2217,acs.inorgchem.6b00136_ic6b00136_si_002_clean,1030.5751953125,620.829,1.1766930189565763,"[0.20660251379013062, 0.8451369404792786, 1.3781052827835083, 3.339487314224243, 5.1309990882873535]",6.53229284286499,Y
2218,2218,XINZEB_clean,606.2830810546875,451.379,1.4899120032191036,"[0.15522705018520355, 0.572512149810791, 1.0428167581558228, 3.221177577972412, 5.59349250793457]",4.775384426116943,N
2219,2219,JAKBIJ_clean,1531.75390625,1965.42,0.7948250741533626,"[0.07326173037290573, 0.15598845481872559, 0.2062840312719345, 0.6762839555740356, 4.171299457550049]",2.957064390182495,N
2220,2220,LAWGOI_clean,45.63375473022461,455.041,1.5822967076113634,"[0.016456522047519684, 0.16170340776443481, 0.295215368270874, 0.8510535955429077, 1.587857961654663]",1.8088281154632568,Y
2221,2221,MALROJ_clean,1037.9327392578125,1900.91,0.6924135323595493,"[0.1701686978340149, 0.9221002459526062, 1.5814619064331055, 3.2686145305633545, 3.7610158920288086]",6.4065680503845215,N
2222,2222,BEXQOL_clean,1779.9774169921875,3069.26,0.6992255474926862,"[0.04558338597416878, 0.12789088487625122, 0.19457221031188965, 0.7348141074180603, 3.522512912750244]",2.6923587322235107,N
2223,2223,UMODEH10_clean,1812.1217041015625,2523.36,0.7389996256169171,"[0.09795010089874268, 0.5941572785377502, 1.0505369901657104, 2.7750353813171387, 4.673967361450195]",6.012692928314209,N
2224,2224,UCABAE_clean,796.5845947265625,442.752,1.09565999461461,"[0.13352322578430176, 0.5340157151222229, 0.9452129006385803, 2.9796371459960938, 5.837567329406738]",5.488661289215088,N
2225,2225,IVEKEA_clean,2206.1259765625,3391.08,0.5850541002618534,"[0.05695033073425293, 0.2613440752029419, 0.4787764549255371, 1.6964226961135864, 4.7187604904174805]",5.075172424316406,N
2226,2226,YOYREL_clean,490.90130615234375,834.748,1.046797658725506,"[0.2828165590763092, 1.012432336807251, 1.548241138458252, 3.306431293487549, 5.788610935211182]",3.737536907196045,N
2227,2227,YASVUM_clean,1978.2728271484373,2703.49,0.881837826213059,"[0.20030029118061066, 0.8074151873588562, 1.4002577066421509, 4.350383281707764, 9.48491096496582]",7.75277853012085,Y
2228,2228,ESARUN_clean,91.2084503173828,755.872,1.1422522764199106,"[0.24707384407520294, 0.7474156022071838, 1.1024857759475708, 2.1431069374084473, 3.2184438705444336]",2.3811209201812744,N
2229,2229,DALVEU_clean,1414.8935546875,307.535,1.3026435489470636,"[0.10151451081037521, 0.4185788631439209, 0.7567523717880249, 2.5571837425231934, 5.829442977905273]",6.158503532409668,Y
2230,2230,ja501810r_si_002_clean,2490.169189453125,3016.11,0.7674199678936102,"[0.4396638870239258, 1.1824443340301514, 1.7655839920043945, 3.762159585952759, 6.622366905212402]",6.339059352874756,Y
2231,2231,VARHIH_clean,1526.3017578125,1626.29,0.9649322285951812,"[0.1473960280418396, 0.659096896648407, 1.123007893562317, 3.1335513591766357, 6.05315637588501]",4.504043102264404,Y
2232,2232,LOXKAM_clean,976.36962890625,1758.82,0.7848103905944501,"[0.30865782499313354, 1.1249834299087524, 1.754691481590271, 3.6958870887756348, 5.861877918243408]",4.63749361038208,N
2233,2233,OYOVOP_clean,600.8526611328125,764.94,1.1588002308829943,"[0.44664621353149414, 1.1025053262710571, 1.5387647151947021, 2.757246971130371, 3.9520630836486816]",3.1232800483703613,Y
2234,2234,COKPUP_clean,62.59540939331055,1219.7,1.2326197189845975,"[0.2829850912094116, 0.770622730255127, 0.9934840202331543, 0.9962583184242249, 0.441657155752182]",2.1176700592041016,N
2235,2235,HUQHIM_clean,1099.8519287109375,2380.91,0.7110760401364375,"[0.2704838216304779, 1.0043672323226929, 1.6568862199783325, 4.094060897827148, 6.563128471374512]",6.375965118408203,N
2236,2236,AVESOL_clean,1374.1094970703125,2102.47,0.954594958502952,"[0.3372136354446411, 1.2087295055389404, 1.9936237335205078, 4.556696891784668, 6.364725589752197]",6.405767917633057,N
2237,2237,XEHDEV_clean,192.22021484375,1638.86,0.9588074023723656,"[0.021389443427324295, 0.1237206757068634, 0.20786242187023163, 0.7379004955291748, 2.4754605293273926]",2.3508102893829346,N
2238,2238,GOVWOF_clean,1414.2763671875,2191.73,0.7944305575586484,"[0.17747682332992554, 0.9939451217651367, 1.7670361995697021, 4.493993759155273, 7.084800720214844]",6.535036563873291,N
2239,2239,HEGCEB_clean,406.9191284179688,1286.71,1.0636938650676495,"[0.06647326052188873, 0.29980599880218506, 0.5296521782875061, 1.8430662155151367, 4.515416145324707]",3.11942195892334,N
2240,2240,BUVWOF03_clean,324.484130859375,577.89,1.1941827506038083,"[0.26206105947494507, 0.8240613341331482, 1.1630183458328247, 2.0057766437530518, 3.090388536453247]",3.514833211898804,N
2241,2241,FURREQ_clean,362.0894470214844,1372.7,1.0548820570994115,"[0.07400273531675339, 0.2962489128112793, 0.5524454712867737, 2.052133560180664, 4.861212253570557]",4.567709922790527,N
2242,2242,SUHBAA_clean,3696.91455078125,2713.3,0.7159185650907592,"[0.3092750906944275, 0.9150155186653137, 1.4308325052261353, 3.407101631164551, 7.767583847045898]",7.341887474060059,Y
2243,2243,YOZNAE_clean,2295.3095703125,2123.03,0.8829316879942433,"[0.5367351770401001, 0.773635983467102, 0.8331782817840576, 1.2009422779083252, 3.564258575439453]",4.1571044921875,N
2244,2244,CIZMIJ_clean,1596.0765380859375,2334.53,0.7771111482253245,"[0.17850466072559357, 0.5453038215637207, 0.9874932765960693, 3.4348504543304443, 7.5340189933776855]",7.222256660461426,N
2245,2245,OCIMUL_clean,953.0674438476562,1059.46,1.0159342537234946,"[0.2755768299102783, 0.9639607667922974, 1.4263818264007568, 2.5097837448120117, 3.669628858566284]",3.915984869003296,Y
2246,2246,RAYLOU_clean,527.2588500976562,983.821,1.0986237039990827,"[0.39334338903427124, 1.2113142013549805, 1.7305419445037842, 3.032607078552246, 4.119858264923096]",4.578495502471924,N
2247,2247,NOFQAB_clean,350.3351135253906,1151.93,0.9475690575500352,"[0.09632447361946106, 0.4371996223926544, 0.7661330699920654, 1.9969861507415771, 3.541238784790039]",4.091639995574951,N
2248,2248,ZAVQAQ_clean,378.3038635253906,966.495,1.3249773523725084,"[0.25638532638549805, 0.9118459820747375, 1.4330350160598755, 3.0591936111450195, 4.896847248077393]",4.351971626281738,N
2249,2249,YEFNEC_clean,5180.693359375,2311.51,1.030087900951248,"[-0.07320742309093475, 0.06602656841278076, 0.17457422614097595, 0.8382541537284851, 3.599656343460083]",4.646488666534424,N
2250,2250,XUDVAV_clean,565.2113037109375,713.346,1.2340728550349092,"[0.22072865068912506, 0.7010814547538757, 1.0977457761764526, 2.4063801765441895, 3.5497255325317383]",4.124862194061279,Y
2251,2251,ATOGEV_clean,170.32470703125,663.943,1.618019052005478,"[0.1454140692949295, 0.31186816096305847, 0.3964226245880127, 0.7896791100502014, 2.400766372680664]",2.6567862033843994,N
2252,2252,ULEGOH_clean,49.01430892944336,521.813,1.305069544491679,"[-0.024474158883094788, -0.04304195195436478, -0.038711562752723694, 0.031190240755677223, 0.20782168209552765]",1.219120740890503,Y
2253,2253,WAVQAN_clean,401.5642700195313,539.367,1.6227024389374818,"[0.14344725012779236, 0.5321303606033325, 0.9616966247558594, 3.0045528411865234, 4.881254196166992]",2.7843332290649414,N
2254,2254,LOPZAS_clean,194.43019104003903,1176.49,0.9186096326171304,"[0.366677463054657, 1.1516759395599365, 1.7376538515090942, 3.4728147983551025, 4.798445224761963]",4.090059757232666,N
2255,2255,KEDJAG08_clean,397.1618957519531,1987.67,1.0660646975455073,"[-0.009296350181102753, 0.03192009776830673, 0.10485699772834778, 0.3294253945350647, 1.0499643087387085]",0.9330649971961976,N
2256,2256,GOQWOY_clean,1625.532958984375,2559.68,0.7820409784998199,"[-0.004715397953987122, 0.16533860564231873, 0.40813881158828735, 1.8870223760604858, 5.166479587554932]",3.963294506072998,Y
2257,2257,SARTIR_clean,2007.240234375,1912.66,0.8418120449201406,"[0.033785805106163025, 0.22060906887054443, 0.4628608822822571, 2.202338457107544, 7.4502058029174805]",8.032973289489746,N
2258,2258,QOTHOY_clean,353.1194763183594,535.649,1.4716511839430482,"[0.38578861951828003, 1.0643352270126343, 1.5144882202148438, 2.478616237640381, 2.7811849117279053]",2.0540642738342285,Y
2259,2259,KEPPIF_clean,229.9326629638672,1664.51,1.2599722565060183,"[0.015849467366933823, 0.08839140832424164, 0.212382510304451, 0.8039476275444031, 1.749840259552002]",1.205346941947937,N
2260,2260,FEZCIX_clean,2178.977783203125,2724.1,1.0593851720684069,"[0.03148918226361275, 0.16498905420303345, 0.2749571204185486, 0.7452332973480225, 2.2752645015716553]",2.700051069259644,Y
2261,2261,ERAMOB_clean,1677.6383056640625,2063.47,0.8633497787515311,"[0.16396678984165192, 0.8095722794532776, 1.4668046236038208, 4.339269638061523, 7.7525200843811035]",6.878910064697266,Y
2262,2262,BINCUY_manual,3031.34228515625,3562.13,0.5839602290462194,"[0.07525811344385147, 0.34611791372299194, 0.6264556050300598, 2.2370338439941406, 6.013152599334717]",5.558527946472168,N
2263,2263,JIZJOT_clean,464.3951416015625,970.713,1.0687099978448076,"[0.1941395103931427, 0.6762138605117798, 0.9706894755363464, 1.7525080442428589, 2.809281826019287]",2.2970967292785645,N
2264,2264,VEHJID_clean,280.6856689453125,1572.85,1.123005026195833,"[0.3797270655632019, 1.3198637962341309, 1.967002034187317, 3.5624289512634277, 4.456521034240723]",4.052008152008057,Y
2265,2265,XUGROI_clean,1714.199462890625,2738.66,0.7945133130747101,"[0.25022003054618835, 0.8697579503059387, 1.4814293384552002, 4.1483154296875, 7.033649444580078]",8.128442764282227,N
2266,2266,GAGSUF_clean,108.5088882446289,838.574,1.5324406061170006,"[0.1712799072265625, 0.5696898102760315, 0.8321079015731812, 1.2985339164733887, 1.7881914377212524]",1.8207557201385496,N
2267,2267,SOKXOH_clean,2417.937744140625,4284.07,0.4236241433241604,"[0.12974363565444946, 0.3844785690307617, 0.6492260694503784, 2.0457658767700195, 5.156617641448975]",5.491361141204834,N
2268,2268,MISQIQ07_clean,70.54801177978516,150.453,2.082177093177975,"[0.08205728977918625, 0.2848455607891083, 0.5425912737846375, 1.6938748359680176, 3.0723190307617188]",2.3754217624664307,N
2269,2269,HAKVUN_clean,1323.9639892578125,1201.1,1.3318412859634068,"[0.2090844362974167, 0.6356538534164429, 1.0087820291519165, 2.939578056335449, 6.0457258224487305]",5.77564001083374,N
2270,2270,UMOYOM13_clean,3886.974365234375,3853.91,0.6771187439999867,"[-0.004585817456245422, 0.12572726607322693, 0.3246079981327057, 1.7074416875839233, 6.048142433166504]",5.894102573394775,Y
2271,2271,RIZXUT_clean,2702.276123046875,2972.1,0.9230266460194458,"[0.17262999713420868, 0.31100237369537354, 0.39735084772109985, 1.1655131578445435, 4.275781154632568]",6.31607723236084,Y
2272,2272,ROKRIU_clean,770.57275390625,849.825,1.6466380202268278,"[0.9956761002540588, 1.7585309743881226, 2.1991775035858154, 3.7532036304473877, 4.49819278717041]",6.109747409820557,Y
2273,2273,LUDVOV_clean,654.2608642578125,1139.7,1.404753613527583,"[0.1021462231874466, 0.398709774017334, 0.7234547734260559, 2.3297319412231445, 5.004765510559082]",4.502011299133301,Y
2274,2274,KUXROM_clean,2360.67626953125,1614.02,1.026125730753429,"[0.023390386253595352, 0.5974053740501404, 1.348239541053772, 5.595457077026367, 10.219683647155762]",8.073083877563477,N
2275,2275,ITIWEO_clean,604.3118896484375,580.262,1.1039551951585598,"[0.4051065444946289, 1.3502740859985352, 1.9602564573287964, 3.4725124835968018, 4.804164409637451]",5.030905246734619,N
2276,2276,DUNYOC_clean,1342.1363525390625,2862.13,0.6709403601542359,"[0.11885689198970795, 0.5512456297874451, 1.0244711637496948, 3.264335870742798, 6.356602668762207]",6.159755706787109,N
2277,2277,OZULAY_clean,330.0668640136719,1378.02,1.0722290855551653,"[0.14797256886959076, 0.40616291761398315, 0.590367317199707, 1.0219444036483765, 1.4727014303207397]",2.176652431488037,N
2278,2278,MUZKAV_clean,4644.5126953125,4055.02,0.4033826358060841,"[0.04137352108955383, 0.2622142434120178, 0.49684059619903564, 1.6471179723739624, 5.621201038360596]",6.849218368530273,Y
2279,2279,c5ce01790d_c5ce01790d1_clean,-3.8504624366760254,277.649,2.091895562771978,"[0.207349956035614, 0.41376885771751404, 0.5374668836593628, 0.8782104849815369, 1.3152985572814941]",1.1722534894943235,Y
2280,2280,GUDJOG_clean,1188.4542236328125,1657.19,1.003618193274881,"[0.25783854722976685, 1.0056825876235962, 1.645111083984375, 4.068027496337891, 6.577732563018799]",5.110408782958984,N
2281,2281,LAMHAI_clean,553.5492553710938,285.472,1.567970746511948,"[0.09622232615947723, 0.31770747900009155, 0.5398426055908203, 1.7788214683532715, 4.090171813964844]",1.8322519063949585,N
2282,2282,cg501231v_si_001_clean,406.3828430175781,2069.88,0.7795954302469214,"[0.11754827201366425, 0.5145962834358215, 0.8104931116104126, 2.3788421154022217, 5.369388580322266]",4.582376003265381,N
2283,2283,NAQQON_clean,1819.6827392578125,1967.52,1.01182010512974,"[0.088152214884758, 0.41584131121635437, 0.7038072943687439, 2.405620813369751, 6.7344160079956055]",5.464964389801025,N
2284,2284,PUBRUA_clean,792.70263671875,713.768,1.167940588824032,"[0.32337504625320435, 0.873598575592041, 1.3152199983596802, 2.5757896900177, 3.8649985790252686]",4.421055793762207,Y
2285,2285,ic502643m_si_003_clean,3215.82373046875,2646.4,0.8196120277845005,"[0.14914153516292572, 0.4984384775161743, 0.823375403881073, 2.3768837451934814, 5.842700958251953]",5.481773853302002,N
2286,2286,PUZLAZ_clean,714.2537841796875,1881.7,1.050327754659667,"[0.17680713534355164, 0.6584804654121399, 1.04653799533844, 2.3873226642608643, 3.827411413192749]",6.26263952255249,N
2287,2287,PIQMUZ_clean,290.6981201171875,501.634,1.1655047810609305,"[0.26881423592567444, 0.7040228247642517, 1.0251903533935547, 2.2573039531707764, 3.63539981842041]",3.089984178543091,N
2288,2288,SUXGUP_clean,99.33308410644533,107.729,2.472233760221974,"[0.40165144205093384, 0.8194071650505066, 1.0764013528823853, 1.744459629058838, 2.3786466121673584]",2.176287174224853,Y
2289,2289,LONVAN_clean,837.1224975585938,1372.8,1.0845326609610384,"[0.2214561551809311, 0.5440906286239624, 0.7508044838905334, 1.859055995941162, 3.5663883686065674]",5.072754859924316,N
2290,2290,AXIPEE01_clean,1161.5050048828125,994.03,1.5007596998661197,"[0.09675375372171402, 0.36637723445892334, 0.6733266115188599, 2.7515854835510254, 6.3899006843566895]",4.331486225128174,N
2291,2291,FIRPAZ_clean,3668.814697265625,3450.71,0.6738009116731672,"[0.041096121072769165, 0.2355891764163971, 0.4654417037963867, 1.9814252853393555, 5.937609672546387]",5.487368106842041,N
2292,2292,LABNOU_clean,66.6012191772461,111.904,2.76871783119534,"[0.439508318901062, 0.8631589412689209, 1.1040291786193848, 1.7824392318725586, 2.344837188720703]",2.5103509426116943,Y
2293,2293,OQUFAJ01_clean,1136.5738525390625,1878.08,1.042412486344819,"[0.25402766466140747, 0.9992198348045349, 1.7058017253875732, 4.577315807342529, 9.215779304504395]",5.558323383331299,Y
2294,2294,c6ce00407e_c6ce00407e6_clean,6051.03369140625,5708.64,0.2440693845291631,"[0.02149965614080429, 0.08766462653875351, 0.15589365363121033, 0.7136583924293518, 3.6139776706695557]",3.390666007995605,N
2295,2295,LUSHOX03_clean,342.8041381835937,836.077,1.2112300071814208,"[0.11988196521997452, 0.6958063244819641, 1.1561161279678345, 2.437392234802246, 3.671807050704956]",4.553300380706787,N
2296,2296,YABHIV_clean,2441.219970703125,3454.25,0.6000111044867386,"[0.07600540667772293, 0.3328152894973755, 0.5753569006919861, 1.9083704948425293, 5.4104695320129395]",4.287296772003174,N
2297,2297,SIVWUR_clean,95.79753875732422,186.314,1.7220385899128252,"[0.3823162317276001, 0.9193184971809387, 1.2273398637771606, 2.0243403911590576, 2.6540348529815674]",1.7521417140960691,N
2298,2298,QIJLAW_clean,1870.6065673828125,3192.03,0.6712555264889606,"[0.0426395945250988, 0.1234520897269249, 0.18072830140590668, 0.6336433291435242, 3.5977563858032227]",3.237321138381958,N
2299,2299,BUPDOH_clean,1740.56103515625,2258.28,0.9307844132010016,"[0.3808813691139221, 1.2009003162384033, 1.9134407043457031, 4.882299900054932, 9.05247688293457]",7.885461807250977,N
2300,2300,TONTUN_clean,2411.9150390625,1952.99,0.8184304554382125,"[0.05511186271905899, 0.2922819256782532, 0.5369094610214233, 2.4896154403686523, 8.206387519836426]",5.133151054382324,N
2301,2301,CODNAM_clean,311.2861633300781,584.768,1.635401937009883,"[0.11345042288303375, 0.22694674134254456, 0.29112106561660767, 0.7452486157417297, 2.6452717781066895]",2.7164556980133057,N
2302,2302,MURBEI_clean,2270.45556640625,2568.96,0.8733603990539404,"[0.16154903173446655, 0.5618338584899902, 0.9342350363731384, 2.91629695892334, 7.255051612854004]",8.930520057678223,N
2303,2303,IDEYOF_clean,3791.5419921875,5799.09,0.4288017577349838,"[0.010764628648757935, 0.06707829982042313, 0.19345979392528534, 0.9472534656524658, 4.858818531036377]",4.713548183441162,N
2304,2304,UDIQII_clean,666.8799438476562,499.284,1.605520206345505,"[0.21001692116260529, 0.7900197505950928, 1.2400991916656494, 2.824612855911255, 5.306155204772949]",4.111371040344238,Y
2305,2305,MEBMEM01_clean,37.72832107543945,140.909,2.6546563436160646,"[0.03190235793590546, 0.2610507309436798, 0.5303740501403809, 1.5739978551864624, 2.6063525676727295]",2.6032094955444336,Y
2306,2306,BOKQEZ_clean,33.36445236206055,980.173,1.3295691377680403,"[-0.00867171585559845, 0.05529271811246872, 0.13478074967861176, 0.3840579390525818, 0.7448632121086121]",1.771127223968506,N
2307,2307,CUGVUW_clean,129.4055633544922,417.292,1.3219512674868183,"[0.21213193237781525, 0.675390362739563, 0.9850178956985474, 1.6790056228637695, 2.3266830444335938]",2.241044044494629,N
2308,2308,ja0734952si20070516_030528_clean,581.1780395507812,1327.56,1.0803317086052246,"[0.6221789121627808, 1.6875520944595337, 2.3447842597961426, 3.716057062149048, 4.573058605194092]",3.1169188022613525,N
2309,2309,LAGWIB_clean,745.1952514648438,1916.5,0.9864998191947868,"[0.048826225101947784, 0.19850635528564453, 0.36438316106796265, 1.3460150957107544, 3.6094353199005127]",3.310169219970703,Y
2310,2310,VABKEP_clean,1844.10498046875,337.593,1.774778065580224,"[0.006514411419630051, 0.1350356936454773, 0.3814878463745117, 1.7934694290161133, 7.079150199890137]",5.012996196746826,N
2311,2311,KARNID_clean,1539.7451171875,2183.33,0.8996417337395431,"[0.5938607454299927, 1.6246368885040283, 2.301359176635742, 4.040058135986328, 5.357234001159668]",5.633309841156006,N
2312,2312,YIXBIQ_clean,663.2242431640625,1454.65,1.16800912867943,"[0.17591726779937744, 0.737885057926178, 1.2150275707244873, 2.9968979358673096, 4.207365036010742]",3.058168411254883,Y
2313,2313,GUYBAE_clean,299.3791809082031,530.639,2.3615578246332616,"[0.024638250470161438, 0.16631942987442017, 0.33421725034713745, 1.1245474815368652, 2.496598243713379]",3.2381744384765625,N
2314,2314,ic502478u_si_003_clean,44.0785026550293,273.361,1.3542182433702423,"[0.15254858136177063, 0.42769351601600647, 0.5986302495002747, 1.0607949495315552, 1.5994043350219727]",2.7354958057403564,N
2315,2315,UMOYOM05_clean,4460.26611328125,4463.63,0.6117517100751081,"[0.03176653012633324, 0.2289292812347412, 0.5002217292785645, 2.2033774852752686, 6.70692253112793]",5.511813640594482,Y
2316,2316,CUWWEY_clean,311.763427734375,825.669,1.3520565600571066,"[0.1120576560497284, 0.563463568687439, 0.9180822372436523, 2.286705255508423, 3.897371530532837]",5.376629829406738,N
2317,2317,YOZBOF01_clean,87.20478057861328,932.028,1.130997540915875,"[0.17332349717617035, 0.5052070617675781, 0.758280873298645, 1.779976725578308, 2.8046092987060547]",2.300969362258911,Y
2318,2318,PULMIU_clean,691.0720825195312,1320.19,1.0722460641003344,"[0.11583417654037476, 0.4502682387828827, 0.7373012900352478, 1.972297191619873, 3.904649257659912]",4.700121402740479,N
2319,2319,WOLYON_clean,765.0704345703125,1838.1,0.6907770726287494,"[0.19367244839668274, 0.6717090606689453, 1.124752402305603, 2.845569133758545, 4.52888298034668]",3.869832992553711,N
2320,2320,OTALUS_clean,498.6463623046875,2382.63,0.6552213890230373,"[0.27523088455200195, 0.8086699843406677, 1.218190312385559, 2.4752049446105957, 3.3726346492767334]",3.0525739192962646,N
2321,2321,FUTYEA_clean,1357.7591552734375,1561.1,1.036971524911552,"[0.30501097440719604, 0.7545925378799438, 1.0246976613998413, 2.399945020675659, 6.080856800079346]",7.037702560424805,N
2322,2322,CEJCAW_clean,428.2223510742188,879.692,1.1835479512302505,"[0.19276265799999237, 0.7496052980422974, 1.138887643814087, 2.2425620555877686, 3.242042064666748]",2.6731390953063965,N
2323,2323,LACYIA_clean,1255.293212890625,2236.62,0.7851036550549146,"[0.039434175938367844, 0.35900449752807617, 0.7729620933532715, 3.1954524517059326, 8.074280738830566]",7.882870197296143,Y
2324,2324,DITTEH_clean,1184.8515625,1603.84,1.0803881327995368,"[0.4949909448623657, 1.514866828918457, 2.2618050575256348, 4.315125942230225, 5.669623851776123]",5.320712089538574,N
2325,2325,jacs.6b02030_ja6b02030_si_002_clean,77.74848937988281,877.121,1.6130181237027923,"[0.23869694769382477, 0.7145035266876221, 1.0346065759658813, 1.764936089515686, 1.657166838645935]",1.82471776008606,N
2326,2326,IBOTOI_clean,1432.6669921875,3034.69,0.680516075206887,"[0.12661004066467285, 0.4487210810184479, 0.7479099035263062, 2.325117826461792, 6.0985260009765625]",5.997447967529297,N
2327,2327,HAMLIT_clean,610.1756591796875,1487.73,1.0312034584879302,"[0.21011008322238922, 0.7813286185264587, 1.273369312286377, 3.1055092811584473, 4.8787713050842285]",5.302151679992676,N
2328,2328,RIGVOU_clean,44.62905883789063,256.929,2.317028002957119,"[0.12707707285881042, 0.4546317160129547, 0.66187983751297, 1.2050597667694092, 1.9319865703582764]",2.0554349422454834,Y
2329,2329,cm501138g_si_009_clean,2281.979248046875,2156.11,0.8787726503417265,"[0.5193237066268921, 0.7551149129867554, 0.8484538793563843, 1.3306890726089478, 3.712705373764038]",4.288935661315918,N
2330,2330,FIBKEI_clean,2830.217529296875,2987.14,0.7082464310755247,"[0.35563594102859497, 1.0450359582901, 1.6195262670516968, 3.7728090286254883, 6.533440113067627]",6.949744701385498,N
2331,2331,TURDOB_clean,405.7994384765625,1093.24,1.030312060886505,"[0.310570627450943, 0.9384852051734924, 1.3539477586746216, 2.3388473987579346, 3.389331579208374]",3.304183006286621,N
2332,2332,EJOQUR_clean,835.4718627929688,1855.62,0.9265502589736104,"[0.11451278626918793, 0.5404574871063232, 0.944861650466919, 2.6898093223571777, 4.63431453704834]",5.153787612915039,N
2333,2333,SOZGIZ_clean,496.4323425292969,1406.94,1.0269934569353565,"[0.16776920855045319, 0.7294703722000122, 1.2735834121704102, 3.654752731323242, 6.644711971282959]",5.939324378967285,N
2334,2334,TONTIB_clean,2355.34375,2155.62,0.7854988381729217,"[0.05047702044248581, 0.23178201913833618, 0.4199948310852051, 1.9305133819580078, 7.423196315765381]",5.90423583984375,N
2335,2335,VOJGOS_clean,2102.103759765625,1623.42,0.9762292995003744,"[0.2682216167449951, 0.9049257040023804, 1.4509273767471313, 3.71498703956604, 7.209414482116699]",7.785094261169434,N
2336,2336,JUGQOT_clean,2021.125732421875,1797.88,1.1613665259107069,"[0.1426079422235489, 0.5796168446540833, 1.017277479171753, 2.8610103130340576, 5.6790242195129395]",6.227468013763428,N
2337,2337,VUHNET_clean,626.7933349609375,1271.74,1.2692757502488072,"[0.03450333699584007, 0.257493793964386, 0.5376469492912292, 2.109110116958618, 5.336918830871582]",4.531896591186523,N
2338,2338,IXEJIG_clean,982.0418090820312,2065.19,0.8374597684588325,"[0.10441482067108154, 0.5559133887290955, 1.0543732643127441, 3.5475409030914307, 6.604135513305664]",5.731657981872559,N
2339,2339,MUNNUF_clean,768.0746459960938,1744.95,0.9373811694761268,"[0.27980679273605347, 0.9949293732643127, 1.570244312286377, 3.5562551021575928, 5.340536594390869]",5.714051246643066,N
2340,2340,PONSOC_clean,857.2047729492188,2225.65,0.7840757434623581,"[0.3438568115234375, 1.1077731847763062, 1.7178821563720703, 3.684375286102295, 5.702812194824219]",6.042868614196777,N
2341,2341,BEWWEH_clean,409.7706604003906,3225.68,0.7139690123395185,"[-0.007004797458648682, -0.010986484587192535, 0.03133253753185272, 0.18093104660511017, 1.0578678846359253]",1.1129614114761353,N
2342,2342,HOBGAH_clean,258.2240295410156,375.315,1.412833029210272,"[0.1712188422679901, 0.6672381162643433, 0.9840762615203857, 1.865634799003601, 2.848013162612915]",2.1982743740081787,N
2343,2343,KEDJAG24_clean,500.9679565429688,2262.11,1.0398632125837757,"[-0.009492367506027222, 0.04113326966762543, 0.11465169489383698, 0.36303141713142395, 1.0795868635177612]",0.7809752821922302,N
2344,2344,ASEXED_clean,1071.1572265625,1135.81,1.1741048674533634,"[0.705005407333374, 1.7706278562545776, 2.536558151245117, 4.932646751403809, 6.646697521209717]",7.619216442108154,N
2345,2345,MAKFIQ_clean,397.4447021484375,1084.45,1.2766966738232126,"[0.3370816707611084, 1.2226078510284424, 1.8244107961654663, 3.2241287231445312, 4.33650541305542]",4.260398387908936,N
2346,2346,QEQZUH_clean,230.80935668945312,316.472,2.9873634557949216,"[0.014897707849740982, 0.053861238062381744, 0.12695692479610443, 0.3374175429344177, 0.890834629535675]",0.5215104818344116,Y
2347,2347,GUANZS_clean,488.6915893554688,959.607,1.3165716339954563,"[0.05353425070643425, 0.1608177125453949, 0.3343876600265503, 1.2284806966781616, 3.4383981227874756]",3.593226194381714,N
2348,2348,ic1010083_si_002_clean,51.09889602661133,794.495,1.2998316444588958,"[0.16859027743339539, 0.6084175705909729, 0.9354480504989624, 1.9212629795074463, 3.01715350151062]",2.1673614978790283,Y
2349,2349,LACYUM_clean,1739.3785400390625,1696.64,1.0347820098184686,"[0.08895859122276306, 0.38340383768081665, 0.6908668279647827, 2.1890640258789062, 4.379053592681885]",6.135009288787842,Y
2350,2350,KOSJAF_clean,352.7001342773437,1241.34,1.1888362006318582,"[0.08473484963178635, 0.3872441053390503, 0.6540340781211853, 1.459458827972412, 1.767411231994629]",3.3888132572174072,N
2351,2351,IREGOD_clean,186.7269744873047,958.997,1.184354833457799,"[0.17464272677898407, 0.5906665921211243, 0.8861474990844727, 1.481652855873108, 2.0972988605499268]",2.0542092323303223,Y
2352,2352,ZAHLEC_clean,3690.79541015625,5321.7,0.5041827159054147,"[0.04746866971254349, 0.11474790424108505, 0.21719618141651154, 0.9415929913520813, 4.231402397155762]",4.096490859985352,N
2353,2353,ROYJUM_clean,1578.34765625,1233.31,1.0592742566909945,"[0.07618311047554016, 0.6708059906959534, 1.1975820064544678, 3.42586350440979, 6.6743388175964355]",6.805249214172363,N
2354,2354,QAGDIO_clean,2439.076904296875,2536.02,0.7282159276198109,"[0.2976844906806946, 0.8740893006324768, 1.4971129894256592, 4.887025356292725, 8.836270332336426]",7.42180871963501,N
2355,2355,VECZAG_clean,503.8463439941406,974.517,1.61301326032172,"[0.09911184757947922, 0.3050059974193573, 0.4702114462852478, 1.4814059734344482, 3.2062928676605225]",4.45216703414917,N
2356,2356,ja5063423_si_002_clean,1990.01318359375,2180.6,0.9951945348877924,"[0.023418143391609192, 0.17021077871322632, 0.3477632999420166, 1.6046910285949707, 4.715655326843262]",4.382649898529053,N
2357,2357,WORKOF_clean,971.7699584960938,1920.22,0.9310351985708032,"[0.25100791454315186, 0.8731216192245483, 1.508763074874878, 4.023478031158447, 5.9213972091674805]",6.485977649688721,N
2358,2358,XIDMED_clean,1138.3580322265625,1079.63,1.211192617282839,"[0.6761878132820129, 2.3852405548095703, 3.3721625804901123, 4.532230377197266, 5.438343524932861]",7.396933555603027,Y
2359,2359,KOGYIP_clean,102.53063201904295,449.989,1.3894737386155969,"[0.04842217639088631, 0.4710158109664917, 0.9146021604537964, 2.347943067550659, 3.6743898391723633]",3.180323600769043,N
2360,2360,FOQPAE02_clean,360.1830749511719,657.205,1.3979089375055318,"[0.2513023316860199, 0.653931200504303, 0.8888853788375854, 1.2557332515716553, 1.6571972370147705]",2.443983554840088,Y
2361,2361,YORGOD_clean,687.0032348632812,2062.64,0.8671807337679684,"[0.17516714334487915, 0.8087197542190552, 1.384704351425171, 3.575805425643921, 5.81680154800415]",5.119373321533203,N
2362,2362,TUKCOT_clean,630.02587890625,686.023,1.1596824281809892,"[0.1830034852027893, 0.6452544331550598, 1.1380201578140259, 3.1461384296417236, 5.7688775062561035]",4.088772296905518,N
2363,2363,DOYHOQ_clean,1023.0791015625,1776.74,0.9874024716177936,"[0.22011995315551758, 0.838538408279419, 1.3705366849899292, 3.168393850326538, 5.572571277618408]",6.251363277435303,N
2364,2364,AGOVOJ_clean,2926.393310546875,3279.5,0.616030043131381,"[0.06305082142353058, 0.20291325449943542, 0.3024706542491913, 0.9949033856391907, 3.9777469635009766]",5.434185981750488,N
2365,2365,DUDKUK_clean,2260.583740234375,2692.89,0.8439773174680977,"[0.16654548048973083, 0.5326595902442932, 0.835561215877533, 2.407832622528076, 6.62635612487793]",7.592495441436768,N
2366,2366,MITSAK_clean,1448.3546142578125,1675.15,1.1422475007902708,"[0.21293719112873077, 0.5698831081390381, 0.879107654094696, 3.0026612281799316, 7.590453624725342]",7.149537563323975,N
2367,2367,WARFAY06_clean,2170.3623046875,1819.79,1.057321799448264,"[0.06157301738858223, 0.5497073531150818, 1.181380033493042, 4.9716081619262695, 9.008278846740723]",7.558874607086182,N
2368,2368,NIMPEG_clean,2670.586669921875,2871.64,0.7354951703233897,"[0.13957242667675018, 0.5312188863754272, 1.0002914667129517, 3.7815988063812256, 8.59212875366211]",6.622986793518066,N
2369,2369,QATKOO_clean,568.0147094726562,502.08,1.2316314110032371,"[0.2880578637123108, 1.1051690578460693, 1.685533046722412, 3.4920411109924316, 5.302356243133545]",4.905730247497559,N
2370,2370,BAFHAU_clean,1496.010986328125,2356.04,0.8585424415751562,"[0.0040198639035224915, 0.1712818592786789, 0.3635481595993042, 1.2813013792037964, 3.346604824066162]",3.0685534477233887,N
2371,2371,COKMOG_clean,57.24917221069336,1092.67,1.3238784328842623,"[0.013440046459436417, 0.314504474401474, 0.5925945043563843, 1.3095537424087524, 1.609870195388794]",1.982714295387268,N
2372,2372,ESUSOC02_clean,258.9727478027344,929.051,1.367998572527162,"[0.22136910259723663, 0.8433365821838379, 1.2503832578659058, 2.0388340950012207, 2.623199224472046]",2.8881044387817383,N
2373,2373,IJEXIF01_clean,1768.7071533203125,1748.87,1.0845090847490788,"[0.20602385699748993, 0.46497541666030884, 0.650042712688446, 2.045579195022583, 6.697819232940674]",6.059184074401856,N
2374,2374,WAVRIW_clean,1654.921630859375,1741.94,0.9326537282737664,"[0.1024555116891861, 0.7546966671943665, 1.4871203899383545, 4.817078113555908, 7.870005130767822]",6.714316368103027,Y
2375,2375,RUZCOF_clean,256.8724060058594,723.505,1.5987748563894255,"[0.13301974534988403, 0.24426552653312683, 0.32083606719970703, 0.7956551313400269, 2.6473827362060547]",2.7193446159362797,N
2376,2376,YUYLIP_clean,448.8749084472656,607.822,1.3543490678078085,"[0.2539592981338501, 0.855389416217804, 1.29885733127594, 2.5683670043945312, 3.7505042552948]",4.0086870193481445,N
2377,2377,IZIHEG_clean,531.0040893554688,920.335,1.3522197025293858,"[0.3952074646949768, 1.1549711227416992, 1.6178921461105347, 2.7166569232940674, 3.9571783542633057]",3.131493091583252,N
2378,2378,QUQMOG_clean,506.43072509765625,694.853,1.2713735493757128,"[0.6460424661636353, 1.7538262605667114, 2.4367315769195557, 4.040749549865723, 5.68219518661499]",4.295279502868652,Y
2379,2379,HUZYIM_clean,1244.798828125,1987.11,0.7976804911119223,"[0.2778552770614624, 0.9961565136909485, 1.5581059455871582, 3.365384340286255, 5.557302951812744]",5.3652753829956055,N
2380,2380,QEFNAQ_clean,408.8539123535156,517.466,1.2914889676581185,"[0.08657672256231308, 0.3862994909286499, 0.6372455358505249, 1.7039411067962646, 3.447451114654541]",2.176480770111084,N
2381,2381,OCIMAR_clean,798.0045776367188,1010.89,1.0394935083087662,"[0.3085298538208008, 1.0652852058410645, 1.5723271369934082, 2.635180950164795, 3.6755566596984863]",4.029557704925537,Y
2382,2382,ic5011133_si_004_clean,858.8082885742188,1221.46,1.0378312914810153,"[0.042349815368652344, 0.28109875321388245, 0.5579295754432678, 1.962340235710144, 4.551238536834717]",4.297525882720947,N
2383,2383,LEYQUD_clean,1531.404541015625,1674.53,1.071802500430634,"[0.06860611587762833, 0.32184693217277527, 0.5427606105804443, 1.6515613794326782, 4.647461891174316]",4.745762825012207,N
2384,2384,HUWPIA_clean,694.4832763671875,958.034,1.0122245467454527,"[0.45661211013793945, 1.319803237915039, 1.873304843902588, 3.2910876274108887, 4.871194839477539]",5.465052604675293,N
2385,2385,GUVZII_clean,220.3856658935547,1263.78,1.144984040891519,"[0.13096275925636292, 0.4874684810638428, 0.7234746813774109, 1.2035009860992432, 1.218031406402588]",1.820767998695373,N
2386,2386,KACGAZ_clean,465.1811828613281,776.479,1.9865568261002733,"[0.09570537507534027, 0.3855654001235962, 0.6968685388565063, 2.0850043296813965, 4.196945667266846]",3.74116849899292,Y
2387,2387,YOYQUA_clean,267.37213134765625,673.004,1.0847483093796542,"[0.56711345911026, 1.7909811735153198, 2.486799955368042, 3.7388453483581543, 5.213090419769287]",5.739181995391846,N
2388,2388,MIXZOK_clean,4835.36767578125,4590.82,0.4528871945227218,"[0.0023721903562545776, 0.08409241586923599, 0.1541999727487564, 0.9831928014755249, 5.912907123565674]",8.027223587036133,N
2389,2389,FUVGAG01_clean,163.83973693847656,171.265,1.8825756985235749,"[0.762014627456665, 1.459296703338623, 1.763031244277954, 2.3624746799468994, 2.5366568565368652]",1.790208101272583,N
2390,2390,VUZNOV_clean,1601.713134765625,2683.58,0.7147353204862307,"[0.02470560371875763, 0.29300457239151, 0.668011486530304, 3.5510079860687256, 9.300182342529297]",9.264044761657717,N
2391,2391,acscombsci.5b00188_8372_clean,3181.42724609375,2492.83,0.9589456327197892,"[0.07890599966049194, 0.5528782606124878, 1.181264042854309, 5.090411186218262, 12.360695838928223]",12.880892753601074,N
2392,2392,ELOZIQ_clean,357.10693359375,868.615,1.5631586647870217,"[0.8125150203704834, 1.5051943063735962, 1.8224856853485107, 2.813206672668457, 3.4610629081726074]",5.033485412597656,N
2393,2393,NIKHAS_clean,582.4457397460938,481.271,1.293813196043095,"[0.4492281675338745, 1.0236188173294067, 1.3611027002334595, 2.2368550300598145, 3.221100091934204]",3.078876495361328,Y
2394,2394,RIPKIM01_clean,135.8951873779297,671.743,1.2573425603411803,"[0.05886820703744888, 0.2010802924633026, 0.3295673727989197, 0.9643664956092834, 1.6365997791290283]",1.104508399963379,N
2395,2395,NEVVAM02_clean,96.1218719482422,853.578,1.4239889142940128,"[0.013892047107219696, 0.09252067655324936, 0.1881142109632492, 0.6421845555305481, 1.2525440454483032]",1.1503342390060425,N
2396,2396,QARMAA_clean,508.61322021484375,874.147,1.7258203990755103,"[0.10699130594730377, 0.3905249834060669, 0.6833634376525879, 2.0339033603668213, 4.426563262939453]",4.234197616577148,Y
2397,2397,APAZOI_clean,1255.7174072265625,1354.57,1.1464758976856693,"[0.12287653982639313, 0.6287834048271179, 1.2258338928222656, 4.113077163696289, 7.230073928833008]",7.793002128601074,N
2398,2398,GALJAG_clean,567.7252197265625,2504.22,0.8257925188766838,"[0.21520031988620758, 0.8349564075469971, 1.4566055536270142, 3.791658639907837, 5.694406509399414]",5.706033229827881,N
2399,2399,VUWRUC_clean,462.7591552734375,1149.83,1.1667756152563562,"[0.38102948665618896, 1.3638213872909546, 1.984739899635315, 3.411940574645996, 4.8244309425354]",4.613917350769043,N
2400,2400,KEHFUA_clean,357.8589782714844,308.854,1.1119539364383166,"[0.12096607685089111, 0.5813314318656921, 1.0689464807510376, 3.408965826034546, 6.1950812339782715]",5.434767246246338,N
2401,2401,CUXJAI_clean,1674.345703125,1985.28,1.0856579091953282,"[0.03327636048197746, 0.2015705108642578, 0.402246356010437, 1.7473353147506714, 5.7987895011901855]",5.959476470947266,N
2402,2402,BAKGIF_manual,1297.691650390625,1328.36,1.0167252890764915,"[0.05265426263213158, 0.35666772723197937, 0.6673452854156494, 2.5938234329223633, 7.069106101989746]",5.046187400817871,N
2403,2403,NUYNEC_clean,221.34115600585935,1451.17,1.0138344840057234,"[0.06990403681993484, 0.33090120553970337, 0.5474327206611633, 1.1251384019851685, 1.9597864151000977]",1.879714012145996,Y
2404,2404,XONLES_clean,3752.3232421875,5434.42,0.3011293766036009,"[0.054712165147066116, 0.2682771384716034, 0.547825276851654, 2.5642614364624023, 7.567498683929443]",7.175247669219971,N
2405,2405,IRAJER_clean,73.46585083007812,338.738,2.019965536212949,"[-0.04853631556034088, -0.006734468042850494, 0.08244310319423676, 0.39342403411865234, 1.197293996810913]",2.4802634716033936,N
2406,2406,LUXFOA_clean,332.5379333496094,1705.78,0.9524950932081788,"[0.10638903826475143, 0.3295534551143646, 0.4962533712387085, 1.3086742162704468, 2.60263729095459]",1.4414465427398682,N
2407,2407,POMSER_clean,286.4820861816406,947.269,1.103188982096866,"[0.30956903100013733, 0.9913150668144226, 1.4816476106643677, 3.0639939308166504, 4.203216075897217]",3.863124132156372,N
2408,2408,KEYFUR_clean,23.48847007751465,216.578,1.6414978000735707,"[-0.0172613263130188, -0.0015736892819404602, 0.015181690454483032, 0.10238776355981827, 0.4195365607738495]",0.3592712879180908,N
2409,2409,QEFWUV_clean,2426.039794921875,3142.92,0.4735432032125419,"[0.07189611345529556, 0.26313942670822144, 0.5333355069160461, 2.5778841972351074, 7.800572395324707]",6.161616325378418,N
2410,2410,OPIXUI_clean,301.1725769042969,1615.99,1.0341165875772105,"[0.4572259783744812, 1.2578988075256348, 1.783022403717041, 3.005106210708618, 3.820873975753784]",3.8962016105651855,N
2411,2411,REZXUQ_clean,3209.694091796875,4867.6,0.361931275774513,"[0.053335946053266525, 0.14309373497962952, 0.2558240592479706, 0.9852816462516785, 4.884361743927002]",4.6954264640808105,N
2412,2412,PIWSEV_clean,990.8419189453124,2163.91,0.8468662639998654,"[0.19213201105594635, 0.8856682181358337, 1.5122039318084717, 3.633539915084839, 5.738499641418457]",5.399145603179932,N
2413,2413,LABMOT_clean,406.1712951660156,748.073,1.8957900032123864,"[0.09028829634189606, 0.4001700282096863, 0.7454215884208679, 2.182176113128662, 4.156768798828125]",3.4005274772644043,Y
2414,2414,ic5b01023_si_002_clean,1118.3365478515625,1399.87,0.9298564229130468,"[0.11649170517921448, 0.6761235594749451, 1.230804443359375, 3.4657368659973145, 5.762851715087891]",5.963074684143066,N
2415,2415,KEGZOL03_clean,1889.74267578125,2179.6,0.9852940101560308,"[0.02003750205039978, 0.12389545142650604, 0.2599201798439026, 0.9619325995445251, 3.1892621517181396]",2.7611870765686035,N
2416,2416,UVOTOQ_clean,1255.523193359375,1524.99,1.0393938777115124,"[0.1676611602306366, 0.6796280741691589, 1.2664457559585571, 4.168797492980957, 7.11039400100708]",5.540175437927246,N
2417,2417,MAGNEQ01_clean,1038.5936279296875,1570.0,1.0967512895830611,"[-0.029299750924110413, -0.050980545580387115, 0.006656870245933533, 0.4008393883705139, 1.5528546571731567]",2.28845763206482,N
2418,2418,HOBGIP_clean,66.83319854736328,330.434,1.492592658176075,"[0.20811161398887634, 0.41590189933776855, 0.520155131816864, 0.9333817958831787, 1.3173820972442627]",2.009161949157715,N
2419,2419,SABVUN_clean_h_min,1677.9140625,1441.78,0.9789665394299016,"[0.040292948484420776, 0.2792130708694458, 0.550395667552948, 2.3735649585723877, 5.914835453033447]",6.024909973144531,N
2420,2420,RULBOQ_clean,138.33070373535156,981.676,1.3922404923527631,"[0.14011627435684204, 0.4054214358329773, 0.6841651797294617, 2.159428119659424, 5.102328777313232]",3.522531032562256,N
2421,2421,XAPCOJ04_clean,1248.500244140625,1244.41,1.1208491847820543,"[0.10044499486684799, 0.24351927638053894, 0.4033769369125366, 1.241044282913208, 2.47668194770813]",4.460008144378662,N
2422,2422,HACREL_clean,1095.70361328125,1295.61,1.1133074588840657,"[0.549484133720398, 1.8814046382904053, 2.88901424407959, 5.856651306152344, 6.387599945068359]",5.329113483428955,Y
2423,2423,TILHAZ_clean,1238.5828857421875,1676.65,1.0037278763574882,"[0.06164044886827469, 0.30562305450439453, 0.5994001626968384, 1.869059443473816, 3.794179916381836]",3.2892768383026123,N
2424,2424,c5ce00931f_c5ce00931f2_clean,104.83069610595705,487.172,1.811841992379701,"[0.06269815564155579, 0.20266783237457275, 0.3464311361312866, 0.9456321597099304, 1.834546446800232]",1.352596640586853,N
2425,2425,VARWOC_clean,1078.6033935546875,1644.53,1.2498900255963603,"[0.029539339244365692, 0.24061164259910583, 0.4856281876564026, 1.7080037593841553, 4.639331340789795]",4.181703090667725,N
2426,2426,NOQKUB_clean,830.6558837890625,1465.4,1.0024301639213402,"[0.2117031365633011, 0.7742864489555359, 1.2585926055908203, 2.9476311206817627, 4.852713108062744]",4.535665035247803,N
2427,2427,QOCBUH_clean,129.1026611328125,550.926,1.659448029462922,"[0.04278105869889259, 0.20669347047805786, 0.4172382354736328, 1.331389307975769, 2.8007755279541016]",2.3712124824523926,N
2428,2428,NOCYUB_clean,-13.305513381958008,131.865,1.725677286444231,"[0.14980444312095642, 0.4691796600818634, 0.687804102897644, 1.3286914825439453, 1.8329579830169678]",0.9146293997764589,N
2429,2429,ZUPBET_clean,232.03033447265625,574.214,1.520758266572224,"[0.20547954738140106, 0.7209296822547913, 1.0776207447052002, 1.960024118423462, 2.9656755924224854]",2.304737329483032,N
2430,2430,OBAHUX_clean,525.2864990234375,1442.9,0.9602591563912962,"[0.27662307024002075, 0.899976372718811, 1.3926182985305786, 3.1322200298309326, 4.609340667724609]",4.984335422515869,N
2431,2431,ESUVAR01_clean,81.1873550415039,601.302,1.5492695386375654,"[0.36576688289642334, 0.9905145168304443, 1.3398178815841675, 1.8197543621063232, 1.9029897451400757]",1.887420654296875,N
2432,2432,TONWUO_clean,2.8958945274353027,277.17,1.3000766373504544,"[0.44422346353530884, 1.0685948133468628, 1.285319209098816, 1.5101134777069092, 1.896010398864746]",1.1287739276885986,N
2433,2433,HUZXAD_clean,2031.3232421875,3020.66,0.6445858070898445,"[0.18320009112358093, 0.8706004619598389, 1.4989078044891357, 4.139952182769775, 8.000223159790039]",7.997087478637695,N
2434,2434,YIVZIO_clean,452.3349304199219,1279.88,1.1330920339347426,"[0.05521048232913017, 0.3603605031967163, 0.716485857963562, 2.437497138977051, 4.744575023651123]",4.42418384552002,N
2435,2435,BUXZAX_clean,2274.583251953125,2466.76,0.5554756840377031,"[0.024597741663455963, 0.09084862470626831, 0.22844471037387848, 1.613109827041626, 6.726792335510254]",6.217318058013916,N
2436,2436,BIYVIQ_clean,70.68614196777344,902.529,1.4186441590417858,"[0.13512419164180756, 0.48753485083580017, 0.7286450862884521, 1.5357710123062134, 2.3812272548675537]",1.958072543144226,N
2437,2437,MOLKAB_clean,195.4964141845703,1045.7,1.1900379673106491,"[0.0848446786403656, 0.6369197964668274, 1.138818621635437, 3.0291945934295654, 4.716480255126953]",4.432675361633301,N
2438,2438,LEQVUZ_clean,2592.56884765625,2452.21,0.6665529077600328,"[0.09040990471839905, 0.3211139142513275, 0.5628069043159485, 2.12164568901062, 5.715690612792969]",4.490627288818359,N
2439,2439,WAFKEU06_clean,1633.1290283203125,1531.0,1.210555446012488,"[0.06851840764284134, 0.3960772156715393, 0.8840937614440918, 3.3290152549743652, 5.760295867919922]",8.746546745300293,N
2440,2440,WABVIF03_clean,896.8902587890625,957.425,1.3072409826209572,"[0.021913398057222366, 0.07317057251930237, 0.15372556447982788, 0.5367608666419983, 1.93743896484375]",1.6380385160446167,N
2441,2441,ALOLIY_clean,93.30457305908205,743.718,1.19168420093881,"[0.26308178901672363, 0.49526289105415344, 0.6520075798034668, 1.1400128602981567, 1.7249881029129028]",2.38364315032959,N
2442,2442,KIVDUQ_clean,316.9191589355469,807.331,1.4482582872456324,"[0.06362085044384003, 0.2835482060909271, 0.495672345161438, 1.5525699853897095, 3.2417361736297607]",3.378101348876953,N
2443,2443,PUZKUS_clean,303.19110107421875,936.26,1.1405071229305397,"[0.05133087933063507, 0.3405759930610657, 0.5824742317199707, 1.5514525175094604, 2.902148485183716]",3.943049669265747,N
2444,2444,BAWROI_clean,1310.29248046875,3044.27,0.6299216834210813,"[0.14734935760498047, 0.6183262467384338, 1.1041362285614014, 3.3779478073120117, 6.264881134033203]",4.938647747039795,N
2445,2445,BIQVII_clean,99.93376159667967,430.123,1.622409683535457,"[0.1412907838821411, 0.6042828559875488, 0.9489344954490662, 1.8601927757263184, 2.6313629150390625]",2.642486095428467,N
2446,2446,TILBOH_clean,475.4371337890625,1081.8,1.750024039627852,"[0.06145305931568146, 0.27206504344940186, 0.47288399934768677, 1.4528846740722656, 3.2166965007781982]",3.306618452072144,Y
2447,2447,ja5131269_si_003_clean,2342.15478515625,3250.31,0.6636269306107248,"[0.1349269151687622, 0.404888391494751, 0.7441238760948181, 2.916731834411621, 8.652531623840332]",7.691047668457031,N
2448,2448,MUMYAW_clean,68.31193542480469,168.29,1.256212327742189,"[0.08019101619720459, 0.41249796748161316, 0.6940640807151794, 1.9284217357635498, 3.2428317070007324]",2.393800973892212,N
2449,2449,ELERIY_clean,2678.187744140625,2572.35,0.765701636589571,"[0.25003618001937866, 0.910495936870575, 1.4980381727218628, 4.145294189453125, 7.905088901519775]",8.166298866271973,N
2450,2450,SUXSEL_clean,640.7852783203125,1087.93,1.3006561801024743,"[0.38022100925445557, 1.2270265817642212, 1.791388988494873, 3.111875534057617, 4.497552871704102]",4.885138988494873,N
2451,2451,TOHDAX_clean,59.61191177368164,124.61,2.9436254768195176,"[0.43941277265548706, 0.7853797674179077, 0.9770069122314453, 1.5274118185043335, 1.746023416519165]",1.649217963218689,Y
2452,2452,ATUZEW_clean,1280.0206298828125,1653.24,0.9689235016820256,"[0.7030537128448486, 1.079856514930725, 1.2989648580551147, 2.650080442428589, 5.782166004180908]",5.501417636871338,Y
2453,2453,BIBYAO_clean,1183.4417724609375,1021.76,1.4951883091145506,"[0.3832179307937622, 1.2437530755996704, 1.8594756126403809, 3.8256564140319824, 5.789357662200928]",4.955468654632568,N
2454,2454,ja5b02897_si_003_clean,261.4245300292969,1377.43,1.0688753477207988,"[0.25116676092147827, 0.6222913265228271, 0.8113468885421753, 1.111617088317871, 1.2328770160675049]",2.659092903137207,N
2455,2455,EVADIQ_clean,772.0656127929688,1492.74,1.1087253383465108,"[0.22875240445137024, 0.9384013414382935, 1.5530492067337036, 3.7597715854644775, 5.874350547790527]",5.818467617034912,N
2456,2456,YARXEX_clean,524.6904907226562,1347.38,0.9887836003386904,"[0.35844504833221436, 1.313276767730713, 2.109607219696045, 4.4691009521484375, 5.541430950164795]",4.944919109344482,Y
2457,2457,QOVDAH_clean,53.029396057128906,936.58,1.3396054586172357,"[0.07659381628036499, 0.23258832097053528, 0.37632834911346436, 0.7572314739227295, 1.2099330425262451]",2.5599584579467773,N
2458,2458,MINVOU_clean,1496.6524658203125,1328.63,1.051616239162965,"[0.03311041742563248, 0.1285395324230194, 0.2556825280189514, 1.1120307445526123, 3.602337121963501]",3.696080207824707,N
2459,2459,ASINAT_clean,1206.54052734375,2392.65,0.7274302898644324,"[0.16975149512290955, 0.7470510005950928, 1.3195149898529053, 3.632683277130127, 6.481690883636475]",5.9611897468566895,N
2460,2460,QOFBIY01_clean,182.49838256835935,627.113,1.3345983873570986,"[0.161333367228508, 0.6036624908447266, 0.9894768595695496, 2.3190252780914307, 3.523118019104004]",3.5575077533721924,N
2461,2461,FOFTIF_clean,835.0491333007812,1157.73,1.0953409107563945,"[0.20011097192764282, 0.8634288311004639, 1.4667171239852905, 3.7023613452911377, 5.734718322753906]",5.698093414306641,N
2462,2462,NANTII_clean,2703.9599609375,3542.35,0.6204175617278935,"[0.09447639435529709, 0.3224487602710724, 0.6191288232803345, 2.6121373176574707, 7.374951362609863]",6.586081981658936,N
2463,2463,RUYQIN02_clean,630.6287841796875,1159.71,1.1440266327537194,"[0.44293177127838135, 1.155442714691162, 1.5827637910842896, 2.719648599624634, 4.023807048797607]",4.139843463897705,N
2464,2464,UKIQUB_clean,2468.029541015625,2870.35,0.7091021042719454,"[0.4076077938079834, 1.345679521560669, 2.0748629570007324, 4.189785003662109, 7.059272766113281]",7.295144081115723,Y
2465,2465,PIZPET_clean_h,930.7171630859376,859.359,1.307450685158425,"[0.037755951285362244, 0.3118399977684021, 0.6035230755805969, 1.8548905849456787, 3.956695318222046]",2.70556902885437,N
2466,2466,CAXTAY_clean,890.4501342773438,2550.11,0.7242164560722644,"[0.0919707864522934, 0.3331237733364105, 0.5618780851364136, 1.8183385133743286, 3.94172739982605]",3.911668062210083,N
2467,2467,CUCTAX_clean,42.89495468139648,142.5,1.354415508253339,"[0.2967647314071655, 0.541053831577301, 0.6995305418968201, 1.3004435300827026, 1.941247820854187]",1.1975820064544678,N
2468,2468,QUDGED_clean,2733.8505859375,3772.73,0.6009221178227949,"[0.019639097154140472, 0.16323871910572052, 0.33567261695861816, 1.7442024946212769, 5.508720397949219]",6.734626770019531,N
2469,2469,EZEQUX_clean,128.2021484375,796.256,1.1490056784820075,"[0.19207650423049927, 0.6213235259056091, 0.9407218098640442, 2.080508232116699, 2.7420947551727295]",2.4775493144989014,N
2470,2470,UMODEH20_clean,5245.119140625,4668.56,0.5823185392059567,"[0.002948269248008728, 0.023194290697574615, 0.10454703867435455, 1.0439608097076416, 5.01230525970459]",4.555253028869629,N
2471,2471,WONBAD_clean,765.2822265625,900.956,1.9006731560647083,"[0.16124649345874786, 0.8088576197624207, 1.3475837707519531, 3.3067080974578857, 5.093777179718018]",5.5378098487854,Y
2472,2472,UDALUI_clean,4544.52734375,4026.38,0.4224548000461087,"[-0.026293225586414337, 0.06132308021187782, 0.2065088450908661, 1.3280513286590576, 6.1696977615356445]",5.682093143463135,N
2473,2473,YINTEW_clean,1361.4722900390625,1604.71,1.0185382715450448,"[0.08544211089611053, 0.3520214855670929, 0.6070122718811035, 1.988628625869751, 4.965893268585205]",5.084609031677246,N
2474,2474,MUSSIE_clean,91.37706756591795,528.808,1.2326672433092551,"[0.04044431820511818, 0.1657440960407257, 0.26397424936294556, 0.7842573523521423, 2.2600135803222656]",2.6180663108825684,N
2475,2475,IYAJUP_clean,331.2618103027344,1045.07,1.2091383548030623,"[0.11299614608287811, 0.5525289177894592, 0.9334294199943542, 2.4879865646362305, 3.9117910861968994]",4.66110897064209,N
2476,2476,LAWHID_clean,76.76625061035156,373.57,1.7137795980022703,"[0.09632328152656555, 0.325624942779541, 0.5058876276016235, 1.1139531135559082, 1.6344722509384155]",1.5390911102294922,Y
2477,2477,ASANAL_clean,235.1491851806641,571.762,1.2014212323015323,"[0.19047442078590393, 0.7007884383201599, 1.0870696306228638, 2.2279434204101562, 3.732910394668579]",3.34565806388855,Y
2478,2478,FAQLUH_clean,1016.6944580078124,1271.96,1.1068623380293063,"[0.0602148100733757, 0.25076237320899963, 0.46623873710632324, 1.303195595741272, 2.518033027648926]",4.175893783569336,N
2479,2479,KOSKIO_clean,350.4535827636719,1248.66,1.1882774202392592,"[0.12999498844146729, 0.6199811100959778, 0.9939250946044922, 1.7899246215820312, 2.061887741088867]",3.454620122909546,N
2480,2480,RASKON_clean,103.54566192626952,444.973,1.136519361421181,"[0.16946212947368622, 0.6968190670013428, 1.061721920967102, 1.9522716999053955, 2.7586889266967773]",3.741766929626465,N
2481,2481,FEGNIQ_clean,293.47027587890625,934.904,1.1515556823398243,"[0.28576695919036865, 0.9619816541671753, 1.4443538188934326, 2.764392375946045, 4.1250715255737305]",3.4711620807647705,N
2482,2482,JOHFIW_manual,728.1956176757812,1044.41,1.2981319841242054,"[0.11090365797281265, 0.5677422881126404, 1.0096242427825928, 3.069929838180542, 6.041272163391113]",5.848650932312012,N
2483,2483,FITGEW_clean,318.3990478515625,897.143,1.088218985227241,"[0.371681809425354, 0.9896039366722107, 1.3700770139694214, 2.258897304534912, 2.731689453125]",2.3544280529022217,N
2484,2484,ERANOC_clean,2465.526123046875,2594.72,0.83982980746712,"[0.11900244653224945, 0.43043532967567444, 0.7862651944160461, 2.8419272899627686, 7.262384414672852]",7.400606632232666,N
2485,2485,XUMNIE_clean,1090.5640869140625,1940.54,0.8367430390341684,"[0.2347661703824997, 0.9225540161132812, 1.5316048860549927, 3.6329574584960938, 5.693388938903809]",6.037550926208496,N
2486,2486,ja4012707_si_003_clean,5157.787109375,1715.75,1.0649792417177388,"[0.021569356322288513, 0.19401124119758606, 0.3282829523086548, 0.9173054099082947, 3.7350893020629883]",4.6090826988220215,N
2487,2487,NODKOH_clean,252.22105407714844,1043.81,1.0547262700109847,"[0.2502663731575012, 0.7810415625572205, 1.103887915611267, 1.9042580127716064, 2.9730799198150635]",3.619391202926636,N
2488,2488,COXHIH_clean,671.740234375,3204.5,0.7059464712244545,"[-0.015778765082359314, -0.007004342973232269, 0.037980347871780396, 0.21409504115581512, 1.287778377532959]",1.031253457069397,N
2489,2489,OPUDOT_clean,2.618325710296631,150.991,2.4047262773301057,"[0.016482975333929062, 0.03957202285528183, 0.05954548344016075, 0.14611206948757172, 0.061844974756240845]",1.729689598083496,Y
2490,2490,AMIZIG_clean,30.089879989624023,404.87,1.4039972711330369,"[0.3522266745567322, 0.9187445640563965, 1.2800971269607544, 2.041355848312378, 2.6586201190948486]",2.328838586807251,Y
2491,2491,ZADREE_clean,1223.1229248046875,1406.5,1.31112239723398,"[0.3180805444717407, 0.9729250073432922, 1.51931631565094, 3.550257682800293, 6.0837082862854]",4.9061689376831055,N
2492,2492,PIZHOX_clean,1391.346923828125,1724.7,0.9608575629525192,"[0.08507780730724335, 0.315107136964798, 0.5491971373558044, 2.086707353591919, 6.362940311431885]",5.091064929962158,N
2493,2493,XADDEN_manual,2263.852783203125,2178.38,0.8757512307778477,"[0.5275378227233887, 0.7815189957618713, 0.8832316398620605, 1.3693361282348633, 3.776709794998169]",4.249335765838623,N
2494,2494,XAPGED_clean,1086.14990234375,1558.57,1.311864970955037,"[0.091835156083107, 0.24137231707572937, 0.3719075918197632, 1.3727518320083618, 4.047081470489502]",3.81651759147644,N
2495,2495,PEHTON_clean,163.4134063720703,688.295,1.259410015015508,"[0.19561973214149475, 0.6549646258354187, 1.0211536884307861, 2.301501750946045, 3.2981855869293213]",3.02891206741333,N
2496,2496,CESFOW_clean,2673.731689453125,2873.42,0.7511232963180624,"[0.48214519023895264, 1.04459547996521, 1.5266244411468506, 3.55676531791687, 6.991339683532715]",8.61083698272705,Y
2497,2497,FUYCEJ_clean,3036.304931640625,1939.04,0.8344790192755963,"[0.04336627572774887, 0.2539636492729187, 0.4374281167984009, 1.7457146644592285, 5.789327144622803]",5.791672706604004,N
2498,2498,ERUNUC_clean,1397.85986328125,2636.21,0.6129353889657506,"[0.2808636426925659, 1.1953974962234497, 2.0240488052368164, 5.166182041168213, 7.880635738372803]",6.221978664398193,Y
2499,2499,BABREE_clean,2130.689697265625,2171.97,0.898117881357299,"[0.26858168840408325, 0.6236521005630493, 0.9377685189247131, 2.312652587890625, 4.851556301116943]",4.725490093231201,N
2500,2500,GUKCIA_clean,1846.3880615234373,2655.06,0.8055868772119817,"[0.31863582134246826, 1.011616587638855, 1.6817574501037598, 4.357123851776123, 9.52727222442627]",9.317328453063965,N
2501,2501,DONNAW_clean,1717.8367919921875,1149.4,1.184526020475675,"[-0.029043033719062805, 0.10304053872823715, 0.3365238308906555, 2.2823703289031982, 6.369323253631592]",6.117685794830322,N
2502,2502,IZULUL_clean,1356.251708984375,2026.31,1.0857894535926709,"[0.07087439298629761, 0.4958089590072632, 0.9321780204772949, 3.150911808013916, 7.369711875915527]",7.863571643829346,N
2503,2503,XAVKIR_clean,2656.328857421875,3306.19,0.5345388377702935,"[0.3106136918067932, 0.9052685499191284, 1.4589451551437378, 4.259634971618652, 9.487236022949219]",9.254738807678224,N
2504,2504,LURLOB_clean,1354.174072265625,1582.19,1.0046904504308432,"[0.0936005711555481, 0.24832168221473694, 0.46287208795547485, 2.1087396144866943, 6.580383777618408]",5.145947456359863,N
2505,2505,QITHEG_clean,644.3688354492188,497.11,2.6224362071880765,"[0.4373112916946411, 1.1828669309616089, 1.6166783571243286, 2.6413533687591553, 3.8735134601593018]",3.4665751457214355,Y
2506,2506,MALSAW_clean,758.1779174804688,1973.3,0.6724513618827919,"[0.21035601198673248, 0.966461718082428, 1.65052330493927, 3.578625202178955, 4.241034507751465]",7.346556663513184,N
2507,2507,TAZYAV_clean,2163.822021484375,2926.37,0.882037642738619,"[0.06443442404270172, 0.21429991722106934, 0.3114928603172302, 0.97052401304245, 3.609018325805664]",2.74686598777771,N
2508,2508,EWETOR_clean,1730.2928466796875,2068.85,1.108635625573179,"[0.02134978026151657, 0.22550109028816223, 0.47973763942718506, 1.7071428298950195, 4.372819900512695]",3.767373323440552,N
2509,2509,XALCIX_clean,44.82783889770508,130.64,1.0014839461074252,"[0.17403589189052582, 0.46977898478507996, 0.65957111120224, 1.15799880027771, 1.5371469259262085]",1.8110953569412231,N
2510,2510,FUDHET_clean,1241.8720703125,2279.49,0.9057405686284532,"[0.2420933097600937, 0.893386721611023, 1.3996360301971436, 2.7841405868530273, 5.144462585449219]",6.023128509521484,N
2511,2511,QOYLOG_clean,281.1127319335937,579.834,1.4828957019190592,"[0.0751611590385437, 0.1422298550605774, 0.1929461508989334, 0.29947924613952637, 0.5369501113891602]",0.789406418800354,N
2512,2512,GOSKEG_clean,1347.27392578125,1569.3,0.943222867268962,"[0.30160874128341675, 1.0583287477493286, 1.7052509784698486, 4.1830573081970215, 7.008768081665039]",7.147095203399658,N
2513,2513,HAPNEU_clean,459.0178833007813,1150.34,1.1261212585832685,"[0.07649564743041992, 0.3093346655368805, 0.5189152359962463, 1.4786098003387451, 2.8630189895629883]",3.1284821033477783,N
2514,2514,VAMPUX_clean,187.4743194580078,1228.68,1.1797879795979225,"[0.33190667629241943, 0.8332247138023376, 1.066990852355957, 1.1388137340545654, 0.8407800793647766]",2.0958588123321533,N
2515,2515,LUDKIG_clean,18.22731208801269,112.423,1.7582223696448689,"[0.07654550671577454, 0.01909259706735611, -0.005632832646369934, 0.0407700315117836, 0.2972996234893799]",1.285181164741516,Y
2516,2516,LOXWAY_clean,68.98230743408203,567.157,1.3732910961181024,"[0.12274263054132462, 0.3483451306819916, 0.4909537434577942, 0.9397268295288086, 1.620798110961914]",1.113987684249878,N
2517,2517,GIVNIK_clean,862.7191162109375,2434.31,0.8674541438043767,"[0.07368886470794678, 0.34467580914497375, 0.6382932066917419, 2.4035348892211914, 6.2870612144470215]",5.068167209625244,N
2518,2518,KIYQEQ_clean,206.97645568847656,1045.5,1.2548173674952037,"[0.18535271286964417, 0.72613924741745, 1.1938223838806152, 2.8750715255737305, 4.394731521606445]",3.5486557483673096,N
2519,2519,MIXYOJ_clean,912.5090942382812,952.77,1.1494673568682083,"[0.20536014437675476, 0.9103255867958069, 1.5870848894119263, 4.282717227935791, 7.031071662902832]",7.009758949279785,N
2520,2520,VIXWEF_clean,2283.048095703125,2577.57,0.8592734512269333,"[0.1778503954410553, 0.679016649723053, 1.0888804197311401, 2.56040096282959, 4.846205234527588]",5.269597053527832,N
2521,2521,TAKHAR_clean,225.46974182128903,715.919,1.551084703812062,"[0.22966651618480682, 0.8109017610549927, 1.2719975709915161, 2.6654179096221924, 3.8787994384765625]",3.8802661895751953,N
2522,2522,WITKIV_clean,1170.7440185546875,2697.76,0.5869662833780398,"[0.08573402464389801, 0.3498304784297943, 0.665757417678833, 2.312861204147339, 5.47280740737915]",6.083034992218018,N
2523,2523,KOZSID_clean,216.1594390869141,205.484,1.2140013902999245,"[0.2368483990430832, 0.6811721920967102, 1.0033659934997559, 2.2609782218933105, 3.445956230163574]",3.250995635986328,N
2524,2524,FIDMIP_clean,451.0613098144531,369.907,2.1264397107551667,"[0.195442333817482, 0.39850980043411255, 0.5549964308738708, 1.263958215713501, 3.240854263305664]",3.777311325073242,Y
2525,2525,cm503311x_alf100K_clean,662.9400024414062,1467.29,0.9656360530245937,"[-0.023160405457019806, 0.23893627524375916, 0.5743983387947083, 2.296034097671509, 5.095660209655762]",4.547053337097168,N
2526,2526,DUNXUH01_clean,707.2432250976562,1058.13,1.2034400186172634,"[0.2166171371936798, 0.7674530744552612, 1.3061349391937256, 3.3077023029327393, 4.973735332489014]",5.561516761779785,N
2527,2527,HIDCUU_clean,202.6301727294922,213.863,1.6719754993133265,"[0.681104302406311, 1.5844732522964478, 2.042320728302002, 3.125925064086914, 3.992743968963623]",3.013469934463501,N
2528,2528,OCINAS_clean,749.1212768554688,1016.52,1.0430892433595191,"[0.17656227946281433, 0.8636661171913147, 1.4214876890182495, 2.8930652141571045, 4.2850871086120605]",4.465572834014893,Y
2529,2529,ja101440z_si_001_clean,453.1105346679688,1019.83,1.307175114702818,"[0.27158626914024353, 0.8529491424560547, 1.4065574407577515, 3.7819266319274902, 5.942429542541504]",5.027212619781494,Y
2530,2530,IKUTIT_clean,1728.580810546875,1767.09,1.155159452585908,"[0.10249952971935272, 0.4510096311569214, 0.7816125750541687, 2.530031442642212, 5.565410137176514]",6.876012802124023,N
2531,2531,UZANOZ_clean,53.48051071166992,727.151,1.534317970655277,"[0.03584811091423035, 0.16959819197654724, 0.3497851490974426, 1.177948236465454, 1.8037574291229248]",2.0699234008789062,N
2532,2532,cg801267m_si_004_clean,1591.5977783203125,2474.19,0.8171168298675472,"[0.08030587434768677, 0.6827488541603088, 1.2860829830169678, 4.059666633605957, 6.635014533996582]",7.066623210906982,N
2533,2533,cm503311x_aloh175K_clean,1194.022216796875,1491.16,0.9499788035385084,"[0.08827969431877136, 0.4373544752597809, 0.808918833732605, 2.5594236850738525, 5.218952178955078]",3.94840145111084,N
2534,2534,ja5b00450_si_003_clean,867.1499633789062,589.464,1.5311839829014615,"[0.35338932275772095, 1.1474930047988892, 1.6846530437469482, 3.2349495887756348, 4.841774940490723]",3.946116209030152,Y
2535,2535,XUNSOQ_clean,68.97235107421875,797.769,1.0141353655990373,"[0.29168879985809326, 1.0308243036270142, 1.5288604497909546, 2.7624154090881348, 3.6714835166931152]",2.8474130630493164,N
2536,2536,TOVHUJ_clean,2468.15185546875,3246.28,0.7471108042552266,"[0.06638958305120468, 0.27980300784111023, 0.47924619913101196, 1.802194595336914, 6.260440349578857]",5.681655406951904,N
2537,2537,APAYOH_clean,1115.877197265625,1666.56,1.111456231290628,"[0.2853783369064331, 1.2145742177963257, 2.0534257888793945, 4.985947608947754, 7.515691757202148]",7.043755054473877,N
2538,2538,NOFQIK_clean,266.6662292480469,388.906,1.4591063739236658,"[0.04781055450439453, 0.46036213636398315, 0.8941224217414856, 2.713623046875, 4.139422416687012]",3.2140860557556152,N
2539,2539,HEBNOT_clean,140.71084594726562,714.135,2.058853521549457,"[0.04164663329720497, 0.2284660041332245, 0.34876132011413574, 0.7422343492507935, 1.8635241985321045]",3.9001424312591553,N
2540,2540,ic402058f_si_002_clean,522.0910034179688,310.093,1.374907311384598,"[0.26227110624313354, 0.9780663847923279, 1.4648334980010986, 2.693030595779419, 4.061097145080566]",4.191145420074463,N
2541,2541,acs.cgd.6b00463_OLOMUZ1451936_clean,1035.199462890625,1569.22,1.0760990774011148,"[-0.0025290027260780334, 0.06879578530788422, 0.17895551025867462, 0.8677727580070496, 2.5078299045562744]",2.517741680145264,N
2542,2542,EBIZUN_clean,2593.404052734375,2695.09,0.7904827878589066,"[0.3887706398963928, 1.1473042964935303, 1.6874945163726807, 3.583449125289917, 6.246263027191162]",6.604381561279297,N
2543,2543,VUGYIH_clean,939.5313110351562,952.207,1.1158368065845077,"[0.39049822092056274, 1.3412257432937622, 2.0152924060821533, 4.045307636260986, 5.704076766967773]",5.317626953125,N
2544,2544,QUYRAF_clean,984.4630737304688,1755.1,0.8331465637945152,"[0.2769990563392639, 0.9414505362510681, 1.4896185398101807, 3.3241159915924072, 4.7973432540893555]",4.880393981933594,Y
2545,2545,YINXIE_clean,64.49079132080078,617.628,1.2773770809104643,"[0.2898203730583191, 0.8316673636436462, 1.1798501014709473, 1.97310471534729, 2.702141284942627]",2.702313184738159,N
2546,2546,WAHGIY_clean,152.14794921875,462.592,1.2873564812576896,"[0.10660569369792938, 0.44419828057289124, 0.7373021841049194, 1.767145037651062, 2.694326400756836]",2.8834476470947266,N
2547,2547,ZODXAT_clean,2417.95263671875,3688.38,0.5327027489059083,"[0.07770080119371414, 0.23850548267364502, 0.4339303970336914, 1.8047226667404175, 6.725240707397461]",5.741742134094238,N
2548,2548,NOWGIR_clean,288.1591796875,1036.46,1.4395001710308652,"[0.10835657268762589, 0.4345366954803467, 0.7285285592079163, 2.18916654586792, 4.290215492248535]",4.002723217010498,N
2549,2549,LUWNAU_clean,2724.967041015625,2706.36,0.7384611243020739,"[0.035703398287296295, 0.34735798835754395, 0.7108992338180542, 2.862431526184082, 8.583351135253906]",8.175469398498535,Y
2550,2550,LONVIV_clean,514.8154296875,1264.61,1.1686254417325863,"[0.14714638888835907, 0.5486101508140564, 0.8899235129356384, 2.569528341293335, 3.707685947418213]",4.899860382080078,N
2551,2551,ic401157n_si_003_clean,2129.915283203125,2548.75,0.8014574488775734,"[0.08901024609804153, 0.4155294895172119, 0.7843154668807983, 2.797714948654175, 6.681563854217529]",6.498181819915772,N
2552,2552,KABXAO_clean,334.0059509277344,499.55,2.9465732500603896,"[0.028192956000566483, 0.2635221779346466, 0.5239812731742859, 1.6932387351989746, 3.5210790634155273]",2.649865865707397,Y
2553,2553,ja039022msi20031007_110612_clean,18.607576370239254,266.195,1.8754855733732063,"[0.09334327280521393, 0.3962693214416504, 0.6445984840393066, 1.8643689155578613, 2.4673633575439453]",2.326573610305786,Y
2554,2554,KOTSIX_clean,73.4966812133789,637.586,1.2413443525272183,"[0.26782166957855225, 0.7355682253837585, 1.026816964149475, 1.710920810699463, 2.4943342208862305]",1.8125522136688232,N
2555,2555,HOZFEJ_clean,115.76529693603516,779.407,1.1033546887370045,"[0.16107740998268127, 0.6647992730140686, 1.1021127700805664, 2.6012916564941406, 3.853267192840576]",3.1494357585906982,N
2556,2556,NIMQAD_clean,2551.305908203125,2886.08,0.6547251094495347,"[0.1118675246834755, 0.25281789898872375, 0.3811553120613098, 1.385238528251648, 5.254270076751709]",4.855817794799805,N
2557,2557,IHILUI_clean,72.66561126708984,232.47,2.146254062559393,"[0.129857137799263, 0.4649343192577362, 0.6755334138870239, 1.1973168849945068, 1.883779525756836]",2.1796343326568604,N
2558,2558,TUNJET_clean,51.31703567504883,580.792,1.509464336992114,"[0.06068105250597, 0.2384052872657776, 0.38105499744415283, 1.0191338062286377, 1.9108481407165527]",1.6370309591293335,N
2559,2559,SEHVOQ_clean,33.36026763916016,453.819,1.74505306928751,"[0.08393343538045883, 0.2888985872268677, 0.4515896439552307, 1.1812180280685425, 2.8332815170288086]",2.835535049438477,N
2560,2560,ic402692p_si_002_clean,950.7260131835938,1467.33,1.1291243918744829,"[0.28393036127090454, 0.8676216006278992, 1.3152095079421997, 2.8389298915863037, 5.105452060699463]",4.486398696899414,N
2561,2561,IFEPUG07_clean,79.64775848388672,278.206,1.7263427247623953,"[1.185071587562561, 1.8694485425949097, 2.017847776412964, 2.1001346111297607, 2.332555055618286]",2.73062515258789,Y
2562,2562,RAHPAT_clean,2368.142822265625,3077.79,0.7144347821475999,"[0.20434896647930145, 0.8394018411636353, 1.4499009847640991, 3.905895233154297, 8.698890686035156]",7.58078670501709,Y
2563,2563,HOYREU_clean,108.38147735595705,923.619,1.3315622403779823,"[0.1037210077047348, 0.4470558762550354, 0.8006763458251953, 2.6948049068450928, 4.655873775482178]",3.7832064628601074,N
2564,2564,ZIZTEJ_clean,-7.555193424224853,319.726,2.662196941761878,"[5.364418029785156e-06, 0.0840897485613823, 0.1725318431854248, 0.5879650115966797, 1.9090944528579712]",2.453562498092652,N
2565,2565,ULASAD_clean,1686.509033203125,3415.13,0.6478330425820034,"[0.001024976372718811, 0.05201065540313721, 0.1273362636566162, 0.7483716607093811, 3.2619361877441406]",1.774544596672058,N
2566,2566,PIYZED_clean,5255.9638671875,2305.64,1.0322005939359478,"[-0.0709242969751358, 0.0834762305021286, 0.19955384731292725, 0.8738295435905457, 3.5045528411865234]",4.6802897453308105,N
2567,2567,WUNVUX_clean,551.3972778320312,622.909,1.0965072472782982,"[0.3077039420604706, 1.1808490753173828, 1.7715649604797363, 3.338249921798706, 4.634751319885254]",4.779271125793457,N
2568,2568,OXALAB_clean,1188.8177490234375,2227.13,0.8287548320376814,"[0.10645139217376709, 0.5289096832275391, 0.989341139793396, 3.2924067974090576, 6.840709686279297]",6.122631549835205,N
2569,2569,IBACAS_clean,864.8484497070312,1179.61,1.0993972456122545,"[0.15875522792339325, 0.619377076625824, 1.0036343336105347, 2.4926412105560303, 4.391268730163574]",4.155198097229004,N
2570,2570,FOCZEE_clean,387.0198059082031,115.418,1.7696177368521897,"[0.2816852927207947, 0.6798527836799622, 0.9699166417121887, 1.7543067932128906, 2.4609618186950684]",2.17815899848938,Y
2571,2571,VUKTEC_clean,403.7296142578125,429.712,1.418909659638612,"[0.19040119647979736, 0.8380531668663025, 1.3694086074829102, 3.2340424060821533, 4.866916656494141]",4.319084167480469,N
2572,2572,NETYIV_clean,511.2565002441406,2371.14,0.7810033973905426,"[0.22047744691371918, 0.746644914150238, 1.1970797777175903, 2.867445945739746, 4.443366527557373]",4.528378009796143,N
2573,2573,PUMGIP_clean,367.081298828125,272.519,1.1669350909830531,"[0.38181668519973755, 1.0466444492340088, 1.5130233764648438, 2.8076939582824707, 3.5331950187683105]",3.727724313735962,N
2574,2574,OYAJIJ02_clean,1430.6868896484375,1254.68,1.407054630478237,"[0.18646909296512604, 0.7271823287010193, 1.2231847047805786, 3.294050693511963, 7.186131954193115]",5.301204204559326,Y
2575,2575,HOFJIX_clean,556.0886840820312,1155.41,1.062926670960863,"[0.2640106678009033, 0.9734418988227844, 1.495045781135559, 2.9242196083068848, 4.144004821777344]",3.323679208755493,N
2576,2576,VUGXOM_clean,1019.0909423828124,987.863,1.084535112126973,"[0.3660306930541992, 1.30142080783844, 1.9886631965637207, 4.122657775878906, 5.901059627532959]",5.312846183776856,N
2577,2577,FUTZAX_clean,1065.5294189453125,1824.62,0.9568818565393912,"[0.2501882016658783, 0.578980565071106, 0.7620329260826111, 1.9994595050811768, 6.188635349273682]",6.827064037322998,N
2578,2578,VUGYAZ_clean,941.6647338867188,948.239,1.1067735669740115,"[0.3657225966453552, 1.2838196754455566, 1.9858248233795166, 4.214268207550049, 6.082926273345947]",5.242460250854492,N
2579,2579,PUWDAM_clean,3731.89990234375,2797.47,0.80573193277426,"[0.032639749348163605, 0.011126898229122162, 0.03998018801212311, 0.8245596289634705, 3.6930196285247803]",4.298148155212402,N
2580,2580,FAHQIQ_clean,746.09912109375,2191.17,0.8531675703438295,"[0.2639656662940979, 0.9367813467979431, 1.4977807998657227, 3.4793882369995117, 5.9070258140563965]",5.856881141662598,N
2581,2581,SATRIP_clean,381.0812377929688,1090.92,1.5207159837624398,"[0.09573691338300705, 0.34238573908805847, 0.5834668278694153, 1.3289788961410522, 2.8273024559020996]",2.6811580657958984,N
2582,2582,HEGPAL_clean,37.42767333984375,273.777,1.939840993445018,"[0.07612676918506622, 0.17483457922935486, 0.26999562978744507, 0.8642772436141968, 1.6698086261749268]",2.4600868225097656,N
2583,2583,cm503311x_alf40K_clean,646.0516357421875,1444.26,0.9671503631350756,"[0.011306338012218475, 0.30626383423805237, 0.6619778275489807, 2.411837339401245, 5.001832008361816]",4.391364574432373,N
2584,2584,OREZUI_clean,238.12091064453125,343.617,1.821664581268844,"[0.6355262398719788, 0.9832711815834045, 1.1498026847839355, 1.502213954925537, 1.710155725479126]",2.477689504623413,Y
2585,2585,OTODOS_clean,14.286054611206056,848.652,1.1356964579157702,"[0.37034136056900024, 0.9577362537384033, 1.3309495449066162, 2.412693500518799, 3.706481695175171]",3.3605329990386963,N
2586,2586,CAMROA_clean,478.0247497558594,899.639,1.3097866805040363,"[0.08391191065311432, 0.4232408404350281, 0.7297614812850952, 2.105746030807495, 3.7162845134735107]",3.4669315814971924,N
2587,2587,GISMAY_clean,742.6642456054688,736.38,1.1548199964236792,"[0.26264628767967224, 1.0169503688812256, 1.6434366703033447, 3.497373342514038, 4.895612716674805]",4.970844745635986,N
2588,2588,WANNEH_clean,175.4048309326172,325.0,1.393247290247969,"[0.33669835329055786, 0.7366967797279358, 0.9423534274101257, 1.334538459777832, 1.6265220642089844]",1.201196551322937,Y
2589,2589,ALOLES_ion_b,30.70306968688965,152.092,2.2081826893682743,"[0.059079788625240326, 0.22422322630882263, 0.3624667525291443, 0.9593030214309692, 2.0202951431274414]",1.863273024559021,N
2590,2590,HUQGUX_clean,1162.35205078125,2502.08,0.692498475635342,"[0.21305875480175018, 0.8496330976486206, 1.4533748626708984, 3.7638351917266846, 6.231069564819336]",6.506858825683594,N
2591,2591,YOLGUB_clean,2747.101806640625,3717.81,0.7452538845589595,"[0.053061679005622864, 0.16819527745246887, 0.28258848190307617, 0.7916902899742126, 2.5155110359191895]",2.2782235145568848,N
2592,2592,LADQEP_clean,743.298828125,513.296,1.1481823463837706,"[0.3736094832420349, 1.2990573644638062, 1.9456044435501099, 3.8357181549072266, 5.595061779022217]",4.74363374710083,N
2593,2593,KEDJAG14_clean,413.3175659179688,2060.7,1.0591228252956677,"[-0.006899774074554443, 0.041206300258636475, 0.11036574840545654, 0.3296683430671692, 1.0768001079559326]",0.7746673226356506,N
2594,2594,WEGKIE_clean,1096.923583984375,1033.17,1.1493970971184089,"[0.2344689518213272, 0.6250767111778259, 0.9184214472770691, 2.296170473098755, 5.297849178314209]",5.136285781860352,N
2595,2595,HUQHOS_clean,1165.2467041015625,2288.57,0.752056792397004,"[0.29728811979293823, 1.0472400188446045, 1.7006676197052002, 3.9865450859069824, 6.372122287750244]",6.3898138999938965,N
2596,2596,INOMOP01_clean,619.7538452148438,1049.09,1.0678492412998817,"[0.06303581595420837, 0.3263421058654785, 0.5630744099617004, 1.714777946472168, 3.6720752716064453]",3.1752097606658936,N
2597,2597,DOMDAL_clean,551.3885498046875,1963.88,0.6632879519941124,"[0.052255842834711075, 0.24448758363723755, 0.457303524017334, 1.6582932472229004, 3.319258689880371]",4.141568183898926,N
2598,2598,TUBJAD_clean,1.5318121910095217,423.164,1.2221664945320136,"[0.18586573004722595, 0.622419536113739, 0.9271548390388489, 1.8165639638900757, 2.507925033569336]",1.6705775260925293,N
2599,2599,HOJLUP_clean,1066.1268310546875,1626.89,0.8972329472736296,"[0.19299755990505219, 0.9310839772224426, 1.5560191869735718, 3.6582980155944824, 5.618723392486572]",6.014862060546875,N
2600,2600,DAMYOI_clean,1667.0643310546875,2328.27,0.8333100600952478,"[0.11937478929758072, 0.4983578622341156, 0.9714404344558716, 3.605024576187134, 7.743631362915039]",7.1364264488220215,N
2601,2601,MUNDOQ_clean,1914.5748291015625,2464.24,0.8457990416533844,"[0.06841152906417847, 0.2996794879436493, 0.5524674654006958, 1.8767633438110352, 5.294780731201172]",4.70856237411499,N
2602,2602,ERAMAN_clean,1795.921630859375,1888.44,0.9635499396712932,"[0.09058596193790436, 0.22857782244682312, 0.4114488363265991, 1.5637072324752808, 4.567852020263672]",3.674321413040161,N
2603,2603,VAGBEN_clean,10.849660873413086,454.155,1.7879578565267973,"[0.16544392704963684, 0.6207754015922546, 0.9381651282310486, 1.8007668256759644, 2.367156982421875]",2.3062026500701904,N
2604,2604,PEMGEV_clean,35.58103561401367,619.448,1.4149422071136444,"[0.5336840152740479, 1.1548255681991577, 1.5660314559936523, 2.751094102859497, 3.3936119079589844]",2.4330544471740723,Y
2605,2605,GIXNAE_clean,1439.3043212890625,2085.47,0.85263938499518,"[0.15770888328552246, 0.7040131688117981, 1.1469273567199707, 2.7625482082366943, 4.6853346824646]",3.531086206436157,N
2606,2606,NIGPEA_clean,1716.1646728515625,2618.24,0.7306406050347501,"[0.1395118534564972, 0.5711729526519775, 1.1048976182937622, 4.219566822052002, 8.04918384552002]",6.894747257232666,N
2607,2607,TORXAB_clean,4.9418768882751465,172.377,1.889639933282988,"[-0.008662305772304535, 0.10566046088933945, 0.24471254646778107, 0.958413302898407, 2.238929510116577]",1.8580782413482664,N
2608,2608,LUSYEF_clean,2961.866943359375,2753.8,0.7346346050842132,"[0.12990304827690125, 0.3307841122150421, 0.5425556898117065, 1.8956265449523926, 6.082283020019531]",6.128543376922607,N
2609,2609,WUYYAS_clean,1456.5987548828125,2424.99,0.7752107282135985,"[0.09657897055149078, 0.4119065999984741, 0.7723037004470825, 2.8148374557495117, 6.294200897216797]",5.737374305725098,N
2610,2610,MUGXIX_clean,2102.993896484375,1078.93,1.1172133318776445,"[0.11602433025836945, 0.541363000869751, 0.9730182886123657, 3.107741355895996, 7.0655388832092285]",5.463926315307617,N
2611,2611,PETXAP_clean,1901.5303955078125,1719.28,1.131847241852516,"[0.12203605473041534, 0.42031949758529663, 0.8377636671066284, 3.0091421604156494, 6.264982223510742]",6.021309852600098,Y
2612,2612,LABPUC_clean,160.37155151367188,291.142,2.533249765566066,"[0.2062336951494217, 0.6664736866950989, 1.0362353324890137, 2.193323850631714, 3.4960684776306152]",3.340745449066162,N
2613,2613,DACZUF_clean,973.7659912109376,449.993,1.3005340260541578,"[0.025437097996473312, 0.5278172492980957, 1.0730446577072144, 3.3843536376953125, 5.748647212982178]",5.492433547973633,N
2614,2614,AWAGOV_clean,280.85992431640625,556.501,1.148697879504946,"[0.345020055770874, 0.9554159641265869, 1.387514352798462, 2.603083372116089, 3.9675612449645996]",2.9677493572235107,N
2615,2615,FEFDEB_manual,3828.6533203125,3527.11,0.5393019012062042,"[0.012947753071784973, 0.110366590321064, 0.23379671573638916, 1.2126362323760986, 5.0705461502075195]",4.378114223480225,N
2616,2616,WAVQOB_clean,2259.443603515625,2946.22,0.6637639325307051,"[0.21150673925876617, 0.673175036907196, 1.0483604669570923, 2.725090742111206, 6.3813042640686035]",5.715216636657715,N
2617,2617,LEVPAF_clean,105.56129455566406,1980.47,0.8114600668926671,"[0.13288894295692444, 0.5083056092262268, 0.7921269536018372, 1.8927102088928223, 3.060075521469116]",2.241539001464844,N
2618,2618,MALSIE_clean,854.6348266601562,1977.38,0.6721397431257614,"[0.21834038197994232, 0.8498988747596741, 1.438925862312317, 3.136617422103882, 4.3893537521362305]",7.313395023345947,N
2619,2619,ja205976v_si_006_clean,260.9088439941406,1289.38,1.1267099468579254,"[0.21913674473762512, 0.6141519546508789, 0.8513346314430237, 1.3158011436462402, 1.1035454273223877]",1.7432928085327148,N
2620,2620,APEBEE_clean,161.0603790283203,761.387,1.3103923485483018,"[0.12772709131240845, 0.5652695298194885, 0.9334021210670471, 2.331761121749878, 4.097745418548584]",3.3891468048095703,N
2621,2621,IYOQAQ_clean,420.1042785644531,547.792,1.487650089077582,"[0.2673853039741516, 1.0944271087646484, 1.6991422176361084, 3.1699204444885254, 4.108920097351074]",3.5627012252807617,N
2622,2622,PAQMAY_clean,1741.921142578125,1870.52,0.8650472565709811,"[0.13651996850967407, 0.5096625089645386, 0.9629719257354736, 3.421766519546509, 7.161815166473389]",6.577415466308594,N
2623,2623,AXUBAW_manual,2396.040771484375,2271.03,0.7417754215044444,"[0.03651539981365204, 0.28605058789253235, 0.5480203628540039, 2.220543146133423, 7.137487411499023]",6.0940470695495605,N
2624,2624,acscombsci.5b00188_3001288_clean,5731.68212890625,5771.42,0.1561237692311612,"[0.006230488419532776, 0.04467174410820007, 0.08003024756908417, 0.2652263045310974, 1.278334379196167]",1.4064668416976929,N
2625,2625,XASPEP_clean,346.2537841796875,1551.73,1.1117160940345985,"[0.38034945726394653, 1.0058482885360718, 1.5019282102584839, 3.2113382816314697, 5.526948928833008]",4.952498435974121,N
2626,2626,RANPAA_clean,57.68715286254883,1046.24,1.2742976616810688,"[0.239249587059021, 0.5786644816398621, 0.8305698037147522, 1.670271635055542, 2.5443267822265625]",2.49878191947937,N
2627,2627,YUSWIU_clean,264.4314270019531,903.977,1.5908772888525502,"[0.11305965483188629, 0.5115158557891846, 0.8225703239440918, 1.8986937999725342, 3.4488492012023926]",4.243668556213379,N
2628,2628,ESURER03_clean,195.29942321777344,840.16,1.4098802705695963,"[0.2132887989282608, 0.8547943234443665, 1.28130042552948, 2.1768581867218018, 2.5619356632232666]",3.4671030044555664,N
2629,2629,KEDJAG02_clean,419.3384704589844,2072.7,1.058082130137411,"[-0.006606161594390869, 0.04209108650684357, 0.11091959476470947, 0.3302585780620575, 1.0758923292160034]",0.7602885961532593,N
2630,2630,EPONAA_clean,2856.22802734375,5313.43,0.495222371982733,"[0.002475239336490631, 0.027639038860797882, 0.06910405308008194, 0.10960907489061356, 0.6691387891769409]",1.9036606550216677,N
2631,2631,DIYKED_clean,34.79936218261719,159.229,1.6482028911810394,"[0.09482961148023605, 0.32216140627861023, 0.5139042735099792, 1.2079074382781982, 2.2431259155273438]",1.7004038095474243,N
2632,2632,RUYGEZ_clean,1262.094482421875,250.648,3.944496609867554,"[0.41197413206100464, 1.1387571096420288, 1.6673403978347778, 3.276534080505371, 5.264327526092529]",5.678571701049805,N
2633,2633,JOKXUC_clean,657.376708984375,259.199,1.5755570748962644,"[0.0781698077917099, 0.26248279213905334, 0.4594424366950989, 1.6049220561981201, 3.414745807647705]",1.9209054708480835,N
2634,2634,WOPSOL01_clean,76.12506866455078,1226.27,1.1816168595388816,"[0.28695207834243774, 0.8172019124031067, 1.1055444478988647, 1.3542087078094482, 1.327088713645935]",2.6203346252441406,N
2635,2635,NOBVOR_clean,220.0422515869141,1032.49,1.1716810648825955,"[0.17424094676971436, 0.5341709852218628, 0.8002163767814636, 1.6083396673202515, 2.104853630065918]",2.4849984645843506,N
2636,2636,ESIGES01_clean,452.4670104980469,1185.59,1.282538272233638,"[0.04164259880781174, 0.33635613322257996, 0.6343356370925903, 1.968543291091919, 3.442167043685913]",3.30551815032959,N
2637,2637,MEMGAN_clean,723.99267578125,730.855,1.2394419712450624,"[0.10406985878944397, 0.39034298062324524, 0.6770906448364258, 1.9149669408798218, 4.413391590118408]",5.798961162567139,N
2638,2638,AVIHIY_clean,852.6840209960938,847.9,1.6212402104924952,"[0.09344319254159927, 0.6712143421173096, 1.2798373699188232, 4.024631500244141, 6.456625461578369]",5.634833812713623,N
2639,2639,PEJNUP_clean,2034.98388671875,2652.37,0.7711818363552522,"[0.12724074721336365, 0.31408628821372986, 0.4481250047683716, 1.6486600637435913, 6.587630271911621]",6.363890171051025,N
2640,2640,YOZYUJ_clean,500.9944763183594,1519.35,1.049355317082872,"[0.5184154510498047, 1.5386821031570435, 2.180415630340576, 3.434689998626709, 4.150330066680908]",4.402278423309326,N
2641,2641,OQIQIQ_clean,277.0703430175781,494.009,1.8154203685861503,"[0.06860294193029404, 0.4963221549987793, 0.8252094388008118, 1.7908854484558105, 2.8574867248535156]",2.8330178260803223,N
2642,2642,JOGSAA_clean,3249.147705078125,4695.95,0.4207699720808786,"[0.02986042946577072, 0.17890632152557373, 0.35882240533828735, 1.6200141906738281, 6.389817237854004]",5.055673599243164,N
2643,2643,JOKXOW10_clean,567.61865234375,302.626,1.574889706056516,"[0.08622858673334122, 0.3141915202140808, 0.5391550660133362, 1.7303893566131592, 3.764521837234497]",1.6493291854858398,N
2644,2644,VUNNEZ_clean,-15.287317276000977,700.195,1.418476695500272,"[-0.015540391206741333, 0.018845602869987488, 0.1268533170223236, 0.6555222868919373, 1.6880912780761719]",0.6083838939666748,N
2645,2645,SEGBIR_clean,83.3973617553711,624.62,1.224483688352021,"[0.041357483714818954, 0.2975630462169647, 0.5604407787322998, 1.637619972229004, 2.456969976425171]",2.194257497787476,N
2646,2646,YAVZUT_clean,1646.9490966796875,1994.34,0.8544739448192034,"[0.21451307833194733, 1.0364692211151123, 1.8649747371673584, 5.98682975769043, 11.617257118225098]",8.986547470092773,N
2647,2647,NOHSIM_clean,284.49542236328125,284.762,1.434346374036698,"[0.06124194338917732, 0.16452187299728394, 0.3187635540962219, 1.2904846668243408, 3.3352110385894775]",3.4012691974639893,N
2648,2648,DONNIE_clean,1747.36376953125,1222.89,1.1451773753817838,"[-0.020194225013256073, 0.12682309746742249, 0.35918647050857544, 2.257131576538086, 6.461070537567139]",5.986636161804199,N
2649,2649,COSMII_clean,2911.963134765625,2509.54,0.8839731657055359,"[0.04598263278603554, 0.23766300082206726, 0.46587979793548584, 1.9840909242630005, 6.320995330810547]",7.8706135749816895,N
2650,2650,POBNEA_clean,602.349365234375,2543.2,0.6465805281062444,"[0.05026198923587799, 0.3219018578529358, 0.5427505373954773, 1.2334625720977783, 2.248826503753662]",2.784446954727173,N
2651,2651,MAXHOJ_clean,75.35466003417969,302.702,2.351296314673774,"[0.08862753212451935, 0.38894033432006836, 0.6437788009643555, 1.6184697151184082, 2.646116018295288]",2.9892361164093018,Y
2652,2652,HAFGUQ_clean,122.2184066772461,697.702,1.4388127561185116,"[0.08354306221008301, 0.27127790451049805, 0.4519169330596924, 1.3723573684692383, 3.4575533866882324]",3.1770639419555664,N
2653,2653,LEJKIW_clean,307.00115966796875,805.528,1.8247429177165309,"[0.05020832642912865, 0.12047115713357925, 0.22063986957073212, 0.7247074246406555, 2.001826524734497]",2.5719635486602783,N
2654,2654,EDUWAB_clean,2363.366455078125,3590.64,0.3473831157388848,"[0.1930374801158905, 0.8325138092041016, 1.381533145904541, 3.192857265472412, 6.320215225219727]",6.437004089355469,Y
2655,2655,BIYSUZ_clean,114.30865478515624,1023.74,1.3282983018166548,"[-0.002528443932533264, 0.24155935645103455, 0.4556018114089966, 1.1567751169204712, 1.8450318574905396]",2.6263515949249268,N
2656,2656,POFSIN04_clean,5104.755859375,2261.04,1.0469789429629126,"[-0.06213219463825226, 0.053502101451158524, 0.1449982225894928, 0.7200424075126648, 3.4316132068634033]",4.642524242401123,N
2657,2657,JUXFAL_clean,209.73336791992188,514.497,1.89851277141176,"[0.342548131942749, 0.8972921967506409, 1.216766119003296, 1.9991878271102905, 2.4974374771118164]",2.2158329486846924,Y
2658,2658,ZIGFIG_clean,2268.756591796875,2051.51,0.8663922383382672,"[0.3687146306037903, 0.7491434812545776, 0.901345431804657, 1.6910781860351562, 4.876845836639404]",5.138247489929199,N
2659,2659,TOXMUQ_clean,1076.20556640625,1311.72,1.061858239794642,"[0.12099844217300415, 0.5946146249771118, 0.9773305058479309, 2.0115950107574463, 3.08784556388855]",5.007486343383789,N
2660,2660,JOQSOZ_clean,214.2511444091797,1218.07,1.1594574916157192,"[0.050198040902614594, 0.24551796913146973, 0.4505850672721863, 1.418114423751831, 2.7030186653137207]",2.6059722900390625,N
2661,2661,PUJJEL_clean,413.5622253417969,1131.16,1.1391535167616598,"[0.15875297784805298, 0.6092731952667236, 1.0273916721343994, 2.8720896244049072, 4.801489353179932]",4.113157272338867,N
2662,2662,KOMVIT_clean,114.6325912475586,670.898,1.084658536612854,"[0.29024606943130493, 0.7204226851463318, 1.0518994331359863, 2.2291924953460693, 4.159961700439453]",2.3223745822906494,N
2663,2663,SAJRAW10_clean,5187.48388671875,2291.11,1.037152728400237,"[-0.0688030868768692, 0.07569751888513565, 0.18496650457382202, 0.8369483947753906, 3.449190855026245]",4.685882091522217,N
2664,2664,ja202154j_si_003_clean,874.6990356445312,1401.28,0.929917900576372,"[0.22073055803775787, 0.650577962398529, 1.0737791061401367, 3.426362991333008, 6.160088062286377]",3.5887413024902344,N
2665,2665,OROLUD_clean,224.0982818603516,510.884,1.6636196757686872,"[0.14045757055282593, 0.2634427845478058, 0.3338112235069275, 0.7537776827812195, 1.998516321182251]",2.7892496585845947,N
2666,2666,LITCIC_clean,1194.8837890625,1817.0,0.8869253943919592,"[0.19987432658672333, 0.7152495384216309, 1.2664345502853394, 4.042385578155518, 7.266270637512207]",4.515381813049316,N
2667,2667,KUXREC_clean,2753.431640625,3022.56,0.720725244824671,"[0.04361467808485031, 0.15261465311050415, 0.24148239195346832, 1.0022236108779907, 5.458211421966553]",6.198624134063721,N
2668,2668,LAGTIY_clean,2894.768310546875,2112.78,1.1302327240487111,"[0.04505406320095062, 0.23554494976997375, 0.41902685165405273, 1.5006920099258423, 4.849015712738037]",5.443150997161865,N
2669,2669,WIRMUH_clean,30.521974563598636,772.039,1.3912807697612146,"[0.17855456471443176, 0.6034243702888489, 0.9468392133712769, 2.050236940383911, 2.8601250648498535]",2.673722267150879,Y
2670,2670,FAVHIW_clean,17.964414596557617,332.103,1.68897367764711,"[0.23211213946342468, 0.6463462710380554, 0.9046963453292847, 1.6972310543060303, 2.3243227005004883]",1.7182642221450806,N
2671,2671,KUJMEJ_clean,2306.773681640625,869.067,1.340153745854736,"[0.17405810952186584, 0.35579943656921387, 0.46791136264801025, 1.7953259944915771, 6.82181453704834]",8.292540550231934,N
2672,2672,cm503311x_alf400K_clean,904.1615600585938,1418.52,0.9653993316419676,"[0.036217618733644485, 0.33639851212501526, 0.688538134098053, 2.608316659927368, 5.539474964141846]",4.175513744354248,N
2673,2673,XUDNAN_clean,896.5438232421875,1823.07,0.9376235469092592,"[0.23388706147670746, 0.9847087264060974, 1.6406978368759155, 3.9931247234344482, 6.410717010498047]",5.8152570724487305,N
2674,2674,WAGDAL_clean,31.504961013793945,69.5639,2.652653707937198,"[0.08159403502941132, 0.33285462856292725, 0.5546674132347107, 1.4710367918014526, 1.9470678567886353]",2.318934202194214,N
2675,2675,YAWBAC_clean,1510.6844482421875,1973.66,0.856038450857685,"[0.3284568190574646, 1.1314990520477295, 1.8549693822860718, 4.848109722137451, 8.66175365447998]",7.676554679870605,N
2676,2676,cm503311x_alf225K_clean,795.4802856445312,1439.18,0.9637640934857528,"[-0.005493290722370148, 0.22329595685005188, 0.5123328566551208, 2.3340911865234375, 5.563230514526367]",4.246913433074951,N
2677,2677,CUMJEB_clean,72.03483581542969,231.203,2.008512500442861,"[0.15609213709831238, 0.4380459189414978, 0.6461648941040039, 1.554619312286377, 2.6797256469726562]",2.1589224338531494,N
2678,2678,NIMXIS_clean,563.5319213867188,1689.05,1.051864696187245,"[0.09021954238414764, 0.428585022687912, 0.748516321182251, 1.8833518028259277, 3.132553815841675]",2.366251945495605,N
2679,2679,XAJSEJ_clean,1787.03076171875,3423.35,0.722190075105755,"[0.1062692180275917, 0.4222286343574524, 0.7043322324752808, 2.035019874572754, 5.667752265930176]",7.030148029327393,N
2680,2680,MABKIK_clean,46.50543594360352,293.6,1.4530319277567083,"[0.11846290528774261, 0.2632823586463928, 0.38368189334869385, 0.861494779586792, 1.4206804037094116]",1.0190175771713257,N
2681,2681,ILIMOH_clean,176.2111053466797,648.573,1.172853316532196,"[0.25481116771698, 0.6966150999069214, 1.018363356590271, 2.1381478309631348, 3.16178035736084]",2.287804365158081,N
2682,2682,JUNBUR_clean,1535.0235595703125,1644.78,1.129063862834176,"[0.1691390573978424, 0.5897823572158813, 0.9969930052757263, 3.2826104164123535, 6.89853048324585]",6.782925128936768,N
2683,2683,MATPOP_clean,114.73126983642578,1236.66,1.160253364759846,"[0.16205503046512604, 0.668269693851471, 1.083445429801941, 2.6291050910949707, 4.142134189605713]",3.347949266433716,N
2684,2684,LATCEO_clean,5391.06640625,2183.27,1.097260888211249,"[-0.0250246524810791, 0.12521985173225403, 0.2700221538543701, 0.8850205540657043, 4.362316608428955]",4.770318508148193,N
2685,2685,HABRUZ_clean,347.1928405761719,1033.41,1.2182933659583275,"[0.14513900876045227, 0.4857485890388489, 0.7394039034843445, 1.674010992050171, 2.6546826362609863]",3.466813087463379,Y
2686,2686,OVUVIL_clean,1410.329833984375,1339.96,1.229352024898673,"[0.04727698862552643, 0.5585060119628906, 1.042887806892395, 3.0013654232025146, 5.793454647064209]",5.890451431274414,N
2687,2687,UNECUN_clean,199.6973114013672,1471.68,1.1830321403579391,"[0.3258521556854248, 0.8302574753761292, 1.2619192600250244, 3.04648494720459, 5.463320255279541]",4.788674354553223,N
2688,2688,OZUKUR01_clean,447.9418029785156,1417.22,1.0491376002090014,"[0.09871356189250946, 0.3850463628768921, 0.6203972101211548, 1.162248969078064, 1.9673058986663818]",1.9830626249313357,N
2689,2689,RIYXIG_clean,194.9724884033203,871.925,1.5224620644202147,"[0.13879519701004028, 0.4740619659423828, 0.7948340177536011, 2.3938844203948975, 5.41981315612793]",4.062054634094238,N
2690,2690,HOMRIL_clean,310.01824951171875,1602.86,0.8275420109086371,"[0.11922382563352585, 0.478244423866272, 0.8246056437492371, 2.4125702381134033, 4.581557273864746]",3.5369527339935303,N
2691,2691,MITSUE_clean,1589.2984619140625,1820.55,1.0915832770565184,"[0.17552107572555542, 0.4210664629936218, 0.662067174911499, 2.7585349082946777, 8.0578031539917]",7.714184284210205,N
2692,2692,HICZIE_clean,124.2583236694336,189.889,1.7010298715414156,"[0.4849768280982971, 1.3111438751220703, 1.7944575548171997, 3.0510711669921875, 4.082184791564941]",2.6575682163238525,N
2693,2693,DAWWAB_clean,29.01008415222168,700.477,1.6118598903347725,"[0.03945410996675491, 0.23897024989128113, 0.4452095627784729, 1.3308539390563965, 2.3168134689331055]",1.632496953010559,N
2694,2694,ZIWMEZ_clean,78.04364776611328,222.901,1.76920582622333,"[0.1485908031463623, 0.5336057543754578, 0.8349618315696716, 1.894040584564209, 3.2474594116210938]",2.601768732070923,N
2695,2695,HUDCEQ_clean,2341.99462890625,1985.33,1.0067975102273206,"[0.17496570944786072, 0.784271776676178, 1.2824891805648804, 3.3570055961608887, 6.35166597366333]",6.129539966583252,N
2696,2696,QUSCEN_clean,690.315185546875,720.948,1.1745962524464035,"[0.2911282181739807, 1.0075147151947021, 1.5588220357894897, 3.0663821697235107, 4.1562347412109375]",4.498855113983154,N
2697,2697,XUKLAS_clean,130.0901336669922,295.816,1.2630022768758666,"[0.4122875928878784, 1.2055820226669312, 1.6840928792953491, 2.6477725505828857, 3.1425206661224365]",2.5562283992767334,N
2698,2698,OVUCOY_clean,501.9607543945313,390.96,2.411242958401934,"[0.03180766478180885, 0.15706071257591248, 0.28459054231643677, 0.9733827710151672, 2.497565746307373]",3.27225112915039,N
2699,2699,ATULIM_clean,-0.4238686561584472,237.581,1.758192569925373,"[0.2029317170381546, 0.5099359154701233, 0.7145699262619019, 0.9500144124031067, 1.1489677429199219]",1.8674174547195437,N
2700,2700,BIXXIR_clean,151.1843719482422,280.098,3.355047298666831,"[0.02972032129764557, 0.21635445952415466, 0.36707937717437744, 0.9111901521682739, 1.671387791633606]",2.185838460922241,N
2701,2701,ICITIY_clean,1033.1202392578125,1190.43,1.475916363962168,"[0.05318286642432213, 0.22975754737854004, 0.4146649241447449, 1.4670499563217163, 3.0366861820220947]",3.1233339309692383,Y
2702,2702,WILREO_clean,3057.697265625,2272.11,1.108956304106612,"[0.02581329643726349, 0.11586005240678787, 0.25241726636886597, 1.034188151359558, 3.436339855194092]",3.697941303253174,N
2703,2703,PUPJER_clean,1404.5391845703125,1785.58,1.0406663400882876,"[0.47127819061279297, 1.0617027282714844, 1.5576825141906738, 3.837106466293335, 7.807198524475098]",6.6294121742248535,Y
2704,2704,EBOCOQ_clean,462.5210876464844,1135.17,0.9878229722904792,"[0.20425821840763092, 0.7631975412368774, 1.135352611541748, 2.2502176761627197, 3.4420130252838135]",3.4663898944854736,N
2705,2705,RAFNUH_clean,109.91090393066406,350.804,1.3224638551716683,"[0.2322651445865631, 0.6792066693305969, 1.048987865447998, 2.233781337738037, 4.561955451965332]",2.759750843048096,N
2706,2706,PONPOX_clean,62.115360260009766,187.634,2.3716198748419504,"[0.02464648336172104, 0.1500539779663086, 0.34946131706237793, 1.2660117149353027, 2.4938173294067383]",2.5396974086761475,N
2707,2707,WABWEC_clean,741.27587890625,1269.26,1.1930124471534111,"[-0.028598695993423462, 0.05885428935289383, 0.15510158240795135, 0.6436754465103149, 1.921234130859375]",1.3509472608566284,N
2708,2708,MALSOK_clean,904.3949584960938,1982.8,0.6696495836633618,"[0.1606530398130417, 0.8511127829551697, 1.4915846586227417, 3.564941644668579, 4.956429481506348]",6.967157363891602,N
2709,2709,NAXKOO_clean,1188.884521484375,1160.49,1.1826802714841755,"[0.12149463593959808, 0.5222941040992737, 1.0365735292434692, 3.68976092338562, 5.84203577041626]",5.318160057067871,N
2710,2710,OWIJOV_clean,1177.884765625,1089.22,1.3256454000856766,"[0.17160099744796753, 0.5740240812301636, 0.9226831793785095, 2.262354850769043, 3.500182867050171]",3.939834356307984,N
2711,2711,IQOKEG_clean,888.6874389648438,1521.91,0.9365597548000414,"[0.13213294744491577, 0.6252254247665405, 1.0797799825668335, 2.6822118759155273, 4.400755882263184]",4.468496799468994,N
2712,2712,jacs.6b02030_ja6b02030_si_003_clean,209.1494140625,1101.97,1.3398380883725989,"[0.2433968186378479, 0.8155604004859924, 1.198689341545105, 2.0605642795562744, 2.1081204414367676]",3.1126062870025635,N
2713,2713,WUJPIC_clean,73.10231018066406,780.841,1.244013622026061,"[0.22457675635814667, 0.7537417411804199, 1.071992039680481, 1.669162392616272, 2.1203408241271973]",2.550854206085205,Y
2714,2714,GUGNON_clean,1021.0473022460938,1136.94,0.9568989307691084,"[0.18629798293113708, 0.7921760678291321, 1.305637240409851, 3.1501104831695557, 5.317948341369629]",5.882627010345459,N
2715,2715,OTIPUE_clean,107.47374725341795,286.36,1.423674186056056,"[0.6366117596626282, 1.1596859693527222, 1.3642280101776123, 1.7410651445388794, 2.131519079208374]",2.027813196182251,N
2716,2716,TOLYOJ_clean,116.69123077392578,1387.68,0.908506936429074,"[0.08035379648208618, 0.36460423469543457, 0.7030551433563232, 2.619755506515503, 5.665452480316162]",4.500417232513428,N
2717,2717,OFUCEZ_clean,354.5856628417969,948.828,1.5066604227356868,"[0.09185004979372025, 0.46314263343811035, 0.8155324459075928, 2.2855007648468018, 4.29561185836792]",4.3363542556762695,N
2718,2718,VATYIZ_clean,475.0671997070313,1106.88,1.511259209490679,"[0.061019156128168106, 0.27989622950553894, 0.4985501766204834, 1.14240562915802, 2.5947318077087402]",2.6240663528442383,N
2719,2719,DAPBED_clean,2225.70751953125,2400.47,0.8238746911544325,"[0.39449435472488403, 0.8181571960449219, 1.068575382232666, 1.8730354309082031, 5.878431797027588]",4.617125988006592,N
2720,2720,QOZPEC_clean,471.16998291015625,1153.41,1.281900910253707,"[0.27490234375, 0.9024778008460999, 1.3479355573654175, 2.6198890209198, 3.7005436420440674]",2.6583330631256104,Y
2721,2721,YUDFIO_clean,381.494384765625,1585.29,1.0855517036282452,"[0.10543780773878098, 0.43150514364242554, 0.7539354562759399, 2.136286497116089, 3.6378612518310547]",2.4537949562072754,N
2722,2722,BOYTEQ_clean,190.0454864501953,306.861,1.2700789599376263,"[0.3462589979171753, 1.0157365798950195, 1.4161070585250854, 2.2534730434417725, 2.652588129043579]",3.6905367374420166,N
2723,2723,OBAFEF_clean,7.334908962249756,267.691,2.378446689986101,"[0.1545041799545288, 0.5308564305305481, 0.8255659937858582, 1.6987384557724, 2.7788796424865723]",2.9121644496917725,N
2724,2724,FIRZOX_clean,443.171142578125,679.573,1.473894755098419,"[0.16827669739723206, 0.45198139548301697, 0.6751648187637329, 1.590628743171692, 2.7593307495117188]",2.4194350242614746,N
2725,2725,EPOPEG_clean,1076.35546875,1350.28,0.9558688826392346,"[0.035517048090696335, 0.26381224393844604, 0.45480024814605713, 1.7944610118865967, 5.153647422790527]",4.655535697937012,N
2726,2726,WILDUR_clean,965.0066528320312,180.322,1.5954291927421842,"[0.3152850866317749, 1.0087499618530273, 1.5540235042572021, 3.8872320652008057, 5.448307514190674]",4.513718605041504,N
2727,2727,HADXIW_clean,435.669677734375,252.694,2.3011924295085806,"[0.03746704384684563, 0.19843603670597076, 0.40413254499435425, 1.726279854774475, 3.7419281005859375]",2.75614857673645,N
2728,2728,MIMFOF_clean,71.27633666992188,394.42,1.82101588422666,"[0.03876852989196777, 0.18472248315811157, 0.3703879714012146, 1.2409192323684692, 3.0973565578460693]",3.1269731521606445,N
2729,2729,FURRUG_ion_b,37.4795150756836,429.471,1.5521229754977504,"[0.7183359861373901, 1.4568345546722412, 1.7340930700302124, 2.0113940238952637, 2.455986499786377]",2.270808696746826,N
2730,2730,PEKVUY_clean,117.0047378540039,147.47,2.827109691349284,"[0.08165013045072556, 0.29710185527801514, 0.5222185254096985, 1.3849844932556152, 2.5559961795806885]",2.054408073425293,Y
2731,2731,IMACND_clean,203.0746154785156,215.33,1.8006742640939355,"[0.09319658577442169, 0.30696380138397217, 0.5080507397651672, 1.3707377910614014, 2.751168727874756]",2.8456079959869385,N
2732,2732,TUYHOL_clean,73.59062957763672,257.352,3.203551786664298,"[-0.0035643279552459717, 0.15322211384773254, 0.3248724937438965, 0.8987129330635071, 1.7056307792663574]",2.4899230003356934,N
2733,2733,HISGIB_clean,50.40368270874024,502.301,1.4668333719090076,"[0.1853945255279541, 0.6894599199295044, 1.0480422973632812, 2.32914662361145, 3.5134241580963135]",2.6859374046325684,N
2734,2734,HUFJEZ_clean,615.2086791992188,1427.62,1.0212282231671463,"[0.03234259784221649, 0.21314826607704163, 0.5017344951629639, 2.416490316390991, 5.399105548858643]",5.4384379386901855,N
2735,2735,QADWUQ_clean,6.330682277679443,193.654,1.8914522986832984,"[0.14625266194343567, 0.4139024019241333, 0.5219125747680664, 0.8078790307044983, 1.5766980648040771]",1.2372610569000244,N
2736,2736,QISNEN_clean,2446.923828125,2235.91,1.1424901866678985,"[0.07496024668216705, 0.21165534853935242, 0.3233093321323395, 1.4680238962173462, 6.1331095695495605]",5.032647609710693,N
2737,2737,BUVWOF02_clean,84.23929595947266,562.071,1.228693495819059,"[0.17929977178573608, 0.5520898103713989, 0.842728316783905, 1.690907597541809, 2.102923631668091]",1.9788583517074585,N
2738,2738,MEQHUL01_clean,166.62998962402344,375.021,2.271197280551858,"[0.06661421805620193, 0.20820868015289307, 0.33305394649505615, 1.0201630592346191, 2.583995819091797]",3.228789091110229,N
2739,2739,MOVKOZ_clean,1247.9189453125,1170.72,1.2557408574528026,"[0.1303267925977707, 0.5123956799507141, 0.9318844079971313, 3.0924289226531982, 6.07944393157959]",7.143150329589844,N
2740,2740,YAWFOS_clean,1028.1663818359375,917.184,1.3883320134210304,"[0.11079685389995575, 0.2902251183986664, 0.463062584400177, 1.5212209224700928, 4.595485210418701]",2.9760305881500244,N
2741,2741,ZACHIX_clean,2253.147705078125,2142.74,0.890303140070862,"[0.4932484030723572, 0.7439130544662476, 0.856752872467041, 1.387917160987854, 3.645031690597534]",4.419195175170898,N
2742,2742,QIHXIQ_clean,1006.7404174804688,1904.53,0.8672111997741877,"[0.20122279226779938, 0.854591429233551, 1.4547748565673828, 3.6416831016540527, 5.709744453430176]",4.589419841766357,N
2743,2743,TOTVEF_clean,89.67021942138672,151.603,2.0542505525463737,"[0.10096472501754761, 0.32565826177597046, 0.5029252171516418, 1.0042531490325928, 1.1546838283538818]",0.6203770637512207,N
2744,2744,NEFZOO_clean,552.640380859375,1151.16,1.174560643772542,"[0.3005834221839905, 1.1381337642669678, 1.8157042264938354, 3.632244110107422, 4.806448936462402]",3.734511137008667,N
2745,2745,NUNSIA_clean,213.0147399902344,433.253,1.275993245557274,"[0.13733123242855072, 0.49287331104278564, 0.8591882586479187, 2.403671979904175, 4.560037136077881]",3.55392861366272,N
2746,2746,VAKNED_clean,752.5193481445312,2862.93,0.7723216238378637,"[0.2766141891479492, 0.8945388197898865, 1.4353621006011963, 3.7612297534942627, 7.557223796844482]",6.470119953155518,Y
2747,2747,DOYLEI_clean,786.4154052734375,1167.13,1.15155335135579,"[0.10333149135112762, 0.3059556782245636, 0.4753163456916809, 1.6314677000045776, 4.5115156173706055]",3.550498962402344,N
2748,2748,EYOCIG_clean,2201.14697265625,2474.94,0.9224288129785464,"[0.14973706007003784, 0.4575406014919281, 0.8220692276954651, 2.867577075958252, 6.662487983703613]",7.001460075378418,N
2749,2749,FAVGUH_clean,24.17519187927246,322.274,1.649112768722953,"[0.3660011291503906, 0.9196688532829285, 1.1985344886779785, 1.7977616786956787, 1.9787442684173584]",1.6228448152542114,N
2750,2750,SANHOH_clean,349.2314147949219,692.619,1.5372390412692136,"[0.19843468070030212, 0.8402044773101807, 1.3137283325195312, 2.6434688568115234, 3.7135307788848877]",3.700221538543701,N
2751,2751,AQEQES_clean,967.0376586914062,1343.11,1.0758737956560365,"[0.19534726440906525, 0.6701829433441162, 1.0017619132995605, 2.2026538848876953, 3.77866530418396]",3.07409405708313,N
2752,2752,KOSKAG_clean,288.0353088378906,1256.44,1.178308375525137,"[0.23627504706382751, 0.8135420083999634, 1.2108550071716309, 2.030945062637329, 2.5596394538879395]",3.289250135421753,N
2753,2753,PARKUQ01_clean,1836.71826171875,1410.76,1.17132700215398,"[0.2292272448539734, 0.5237025022506714, 0.6966725587844849, 1.8761672973632812, 6.501744747161865]",6.69232988357544,N
2754,2754,ILOWAI_clean,251.24298095703125,579.026,1.0776199644320632,"[0.29851067066192627, 0.9852204918861389, 1.4782609939575195, 2.8936429023742676, 4.517577171325684]",3.602264404296875,N
2755,2755,VUKROK_clean,2782.85400390625,2601.14,0.6962417643575899,"[0.006121881306171417, 0.09861218184232712, 0.20865552127361298, 1.4329584836959839, 6.789554119110107]",8.351085662841797,N
2756,2756,POFSIN_clean,5430.7236328125,2271.05,1.0428265253641913,"[-0.06151796877384186, 0.12987855076789856, 0.25471657514572144, 0.8893632292747498, 3.337270736694336]",4.916956424713135,N
2757,2757,SEHSII_clean,1747.8123779296875,1372.94,1.3252918542558418,"[0.17736762762069702, 0.4674530625343323, 0.7447750568389893, 2.6377151012420654, 7.198094844818115]",7.717715740203857,N
2758,2758,WALKAY_clean,226.5093536376953,184.369,1.1662410218043358,"[0.28125476837158203, 0.818150520324707, 1.2151057720184326, 2.7453997135162354, 3.931011199951172]",3.682378053665161,N
2759,2759,HAWVEI_clean,116.17269897460938,602.411,1.508667015841362,"[0.09239708632230759, 0.5005901455879211, 0.795037031173706, 1.8083077669143677, 2.9637649059295654]",3.0859808921813965,N
2760,2760,FUWQIZ_clean,1985.050537109375,2417.12,0.8200752188141727,"[0.8122677803039551, 1.6461259126663208, 2.165046215057373, 4.2645087242126465, 6.2340521812438965]",6.000010967254639,Y
2761,2761,HAZWIP_clean,1371.52880859375,4030.48,0.7628085909353497,"[0.03175349533557892, 0.34769660234451294, 0.659460723400116, 2.2970056533813477, 5.645161151885986]",4.985269069671631,N
2762,2762,VIWMOF_clean,720.3571166992188,1794.23,0.8697099497913673,"[0.19107773900032043, 0.6695360541343689, 1.0628440380096436, 3.0297930240631104, 6.230962753295898]",6.623076915740967,N
2763,2763,VIWLAQ_clean,32.6944465637207,966.65,1.437165697293746,"[0.0954655334353447, 0.4666674733161926, 0.7652819752693176, 1.7604295015335083, 2.626277446746826]",2.102034330368042,N
2764,2764,YOZJEE01_clean,761.5625,693.692,1.3885732492551814,"[0.10248240828514099, 0.48506057262420654, 0.9053534865379333, 3.0279271602630615, 5.736161708831787]",4.482059478759766,N
2765,2765,LEVBAQ_clean,143.74534606933594,630.85,2.003838630519818,"[0.04592541232705116, 0.1660808026790619, 0.29837048053741455, 1.1151556968688965, 2.969546318054199]",3.110240936279297,N
2766,2766,TOXHAR_clean,200.64463806152344,677.02,1.1492819859317582,"[0.26870524883270264, 0.7630825638771057, 1.1495959758758545, 2.462437868118286, 3.7501778602600098]",3.2907867431640625,N
2767,2767,YASLOW_clean,1466.4974365234375,2572.48,0.8271283935305839,"[0.06012232229113579, 0.30255094170570374, 0.5062180757522583, 1.6461008787155151, 5.138726234436035]",5.805452823638916,N
2768,2768,EXUHEM_clean,270.3113098144531,662.178,1.1947798685590514,"[0.14803743362426758, 0.516616702079773, 0.8285949230194092, 2.2263710498809814, 3.5749287605285645]",3.656429052352905,N
2769,2769,TOKLIQ_clean,144.4039764404297,522.1,1.5466100354416583,"[0.23278211057186127, 0.6132400035858154, 0.8781335353851318, 1.8336479663848877, 3.162879228591919]",1.77603018283844,Y
2770,2770,SETXEW_clean,235.5245056152344,138.307,2.3001629567374047,"[0.09076732397079468, 0.47102591395378113, 0.8143190741539001, 1.913735270500183, 2.926276683807373]",2.227001428604126,N
2771,2771,WUGQAS_clean,2492.067138671875,3115.67,0.7306492395984521,"[0.23990638554096222, 0.929543673992157, 1.6037466526031494, 4.409297466278076, 9.379076957702637]",8.44385051727295,Y
2772,2772,WUYWIY_clean,1649.05126953125,2377.76,0.7942517941655247,"[0.07987046241760254, 0.4203154444694519, 0.8354169726371765, 3.123290777206421, 6.653482437133789]",6.923873901367188,N
2773,2773,ORIWET_clean,168.30580139160156,1318.54,1.0909873455319197,"[0.1427600085735321, 0.5903812050819397, 0.9319616556167603, 1.773247241973877, 2.223820447921753]",2.827565670013428,N
2774,2774,EBIPOX_clean,2069.15869140625,1778.57,1.0232618668287168,"[0.02844301611185074, 0.16285774111747742, 0.3414151072502136, 1.8398607969284058, 5.345324993133545]",5.484122276306152,N
2775,2775,ZIMLEO_clean,1577.0701904296875,1692.57,1.1367761522069475,"[0.121733658015728, 0.4424278736114502, 0.6999264359474182, 2.1579463481903076, 5.437979698181152]",4.259636402130127,N
2776,2776,PORGAE_clean,63.06045150756836,292.423,2.284746169778753,"[0.06965860724449158, 0.14864292740821838, 0.2716726064682007, 1.0531359910964966, 2.8432865142822266]",2.752840518951416,N
2777,2777,SURLEY_clean,1133.517333984375,793.838,1.6213736291947716,"[0.07081465423107147, 0.3285961151123047, 0.5828944444656372, 1.7825753688812256, 4.060145854949951]",4.486401557922363,Y
2778,2778,HOGJET_clean,2709.218505859375,2523.74,0.7928481796293376,"[0.15328919887542725, 0.4907962381839752, 0.7828030586242676, 2.0658695697784424, 5.093742370605469]",5.15540075302124,Y
2779,2779,LUXDUE_clean,485.2896423339844,1544.15,1.0431214280959078,"[0.11261509358882904, 0.2889103293418884, 0.43948906660079956, 1.370181679725647, 2.824371337890625]",1.1951332092285156,N
2780,2780,ja5b02999_si_006_clean,2066.537841796875,3089.11,0.5910823832719689,"[0.10833676159381866, 0.35421743988990784, 0.5816514492034912, 2.0010440349578857, 5.182270526885986]",5.449931144714356,N
2781,2781,EWASIG_clean,2107.427001953125,1919.74,0.9976794334641452,"[0.06192115694284439, 0.24845653772354126, 0.49279189109802246, 2.3381078243255615, 7.7374749183654785]",8.600348472595215,N
2782,2782,LEZMIN_clean,92.5082778930664,472.679,1.8097033803814704,"[0.09854371845722198, 0.20307233929634094, 0.30663567781448364, 0.8073791265487671, 2.366068124771118]",2.962787389755249,N
2783,2783,UFUNIS_clean,22.312253952026367,232.513,1.4253078908001573,"[0.3490368127822876, 0.7732385396957397, 0.9658973217010498, 1.2179828882217407, 1.4799163341522217]",1.1028965711593628,N
2784,2784,SAXLEK_clean,1943.136474609375,1450.76,1.0800132747603777,"[0.07606574147939682, 0.12035816162824631, 0.18352168798446655, 0.6668520569801331, 2.3933868408203125]",2.4892473220825195,N
2785,2785,KUKMUA_clean,1535.841796875,1679.7,1.1806276734497914,"[0.1492892950773239, 0.3545570969581604, 0.49522900581359863, 1.107267141342163, 4.174933910369873]",4.625029563903809,N
2786,2786,HOZXEB_clean,119.14715576171876,415.025,2.0117613706930304,"[0.07478883117437363, 0.36791929602622986, 0.6224455237388611, 1.8127063512802124, 3.9194352626800537]",3.3567922115325928,N
2787,2787,IKETOH_manual,2370.285888671875,2148.37,0.8795939331394015,"[0.4742053747177124, 0.8351154327392578, 1.0200941562652588, 1.6647355556488037, 4.247678756713867]",4.416001319885254,N
2788,2788,FIQKIB_clean,36.58826446533203,353.738,2.0598344537242093,"[0.1358555257320404, 0.4300895631313324, 0.6358824968338013, 1.2568554878234863, 1.908469319343567]",2.438075304031372,Y
2789,2789,ESIDOB_clean,741.3832397460938,581.322,1.3289713860587964,"[0.16375890374183655, 0.6312130093574524, 1.0795094966888428, 2.6527204513549805, 3.973365545272827]",6.216882228851318,N
2790,2790,GEDPAH_clean,16.111764907836914,568.375,1.2505158737722608,"[0.10045843571424484, 0.26500385999679565, 0.3740133047103882, 1.0420448780059814, 2.5322067737579346]",2.124626636505127,N
2791,2791,YOYTOX_clean,819.2264404296875,644.804,1.3923679466719523,"[0.054933056235313416, 0.2880920469760895, 0.5548031330108643, 2.06966495513916, 4.947718620300293]",3.98362135887146,N
2792,2792,QITXAU_clean,116.5395050048828,997.465,1.023252768586751,"[0.09265966713428497, 0.41481295228004456, 0.74506014585495, 2.3746843338012695, 4.3695068359375]",3.5268266201019287,N
2793,2793,ja300034j_si_002_clean,724.9152221679688,1881.51,0.7132868770337502,"[0.306390643119812, 1.2597817182540894, 1.977042555809021, 3.3750927448272705, 4.0976481437683105]",6.74009895324707,N
2794,2794,VUKSOL_clean,169.33348083496094,1553.64,1.0793026398896317,"[0.06760278344154358, 0.32677510380744934, 0.5560676455497742, 1.5157667398452759, 2.9475319385528564]",2.782869815826416,N
2795,2795,VITYOO_clean,863.0706787109375,1542.19,1.079167309605434,"[0.15770426392555237, 0.6595960855484009, 1.1946601867675781, 3.980498790740967, 7.820175647735596]",7.672158718109131,N
2796,2796,IGEXOH_clean,361.3920593261719,1403.53,1.2644427226402029,"[0.052446600049734116, 0.1924665868282318, 0.3889414668083191, 1.552120566368103, 3.594442367553711]",3.199730157852173,N
2797,2797,JADJOQ_clean,1582.2392578125,2000.49,1.0319574093023394,"[0.0853474885225296, 0.27292725443840027, 0.48543208837509155, 2.026381015777588, 5.487344741821289]",4.581589221954346,N
2798,2798,JIXWUJ02_clean,121.44076538085938,330.982,1.648790691632911,"[0.08450304716825485, 0.22268760204315186, 0.3423556685447693, 0.8591626882553101, 2.0881505012512207]",2.269106864929199,N
2799,2799,DOZCEC_clean,2787.810791015625,4017.76,0.4582390939777603,"[0.08515776693820953, 0.18943898379802704, 0.29383450746536255, 1.30265212059021, 5.460445880889893]",4.410789012908936,N
2800,2800,FALPOY_clean,105.60501098632812,628.775,1.8991548710836903,"[0.0321258082985878, 0.10753748565912247, 0.26497888565063477, 0.9834576845169067, 2.1910924911499023]",2.9897048473358154,N
2801,2801,KEDJAG22_clean,469.7803039550781,2188.45,1.0469793629221045,"[-0.00593123584985733, 0.045723505318164825, 0.11199711263179779, 0.34314653277397156, 1.1147421598434448]",0.7381073236465454,N
2802,2802,UDUMIP02_clean,7.897695064544678,1130.18,1.4262202336014982,"[0.10115326195955276, 0.5810320377349854, 0.9713672399520874, 1.9860422611236572, 2.321702003479004]",2.7142412662506104,N
2803,2803,POKVAO_clean,28.270994186401367,195.071,1.976159786481408,"[0.06433624029159546, 0.34533947706222534, 0.5830754637718201, 1.5364083051681519, 2.337526798248291]",1.7316608428955078,N
2804,2804,IPIVOT_clean,232.2930603027344,390.109,1.4557480943866985,"[0.5869256258010864, 0.8027231097221375, 0.8819272518157959, 1.0690926313400269, 1.2094756364822388]",2.5349342823028564,Y
2805,2805,NIMPEG01_clean,2563.621826171875,4105.1,0.6074926593496721,"[0.13105860352516174, 0.4528007507324219, 0.8793055415153503, 3.5139665603637695, 8.343053817749023]",8.135907173156738,N
2806,2806,OTUYEJ_clean,122.3258285522461,740.29,1.6673132078854374,"[0.07745925337076187, 0.2696610689163208, 0.4411312937736511, 1.3523000478744507, 4.103593826293945]",3.4946720600128174,N
2807,2807,JUYROM_clean,666.9880981445312,1645.15,0.991634918404248,"[0.4730040431022644, 1.4203654527664185, 2.0590922832489014, 3.577042818069458, 4.8739519119262695]",4.494257926940918,N
2808,2808,QOPCEE_clean,6.7220778465271,222.031,2.0079521217947374,"[0.054827090352773666, 0.22162732481956482, 0.3697430491447449, 0.7050138711929321, 0.6127191781997681]",1.4927639961242676,N
2809,2809,FOKYIP_clean,1161.0684814453125,1061.11,1.2276181622558215,"[0.17588280141353607, 0.6731113791465759, 1.2236062288284302, 4.015230655670166, 7.4188079833984375]",7.39874792098999,N
2810,2810,WULKAQ_clean,2351.31396484375,2122.12,0.8795368822529056,"[0.5046828985214233, 0.8729257583618164, 1.0637234449386597, 1.7572965621948242, 4.229585647583008]",4.213302612304688,N
2811,2811,VAHJIA_clean,265.83526611328125,401.685,1.2144975736403167,"[0.21756349503993988, 0.6788523197174072, 1.0043127536773682, 2.029120445251465, 2.483257532119751]",2.5867021083831787,N
2812,2812,CUXFUX_clean,1058.0369873046875,688.807,1.3230853456676,"[0.6648710370063782, 1.4323558807373047, 1.7819616794586182, 2.4029359817504883, 3.3055264949798584]",1.6570667028427124,Y
2813,2813,SEHNEZ_clean,555.7767944335938,491.493,1.6008797574417637,"[0.018867701292037964, 0.0794014260172844, 0.15699107944965363, 0.8973283171653748, 3.660813093185425]",2.7268354892730717,N
2814,2814,IYOVIC_clean,215.75213623046875,426.849,1.9635008718873632,"[0.11965107917785645, 0.47400662302970886, 0.765014111995697, 2.054786443710327, 3.0537848472595215]",2.525829076766968,Y
2815,2815,MAKRAU_clean,74.04527282714844,943.755,1.08371108499623,"[0.23162458837032318, 0.7093820571899414, 1.0427508354187012, 2.0108346939086914, 3.138181447982788]",1.861914038658142,N
2816,2816,XUJPIC_clean,531.1392211914062,931.357,1.23811404094733,"[0.29511821269989014, 1.0452287197113037, 1.5684174299240112, 2.867493152618408, 3.977306604385376]",4.6502838134765625,N
2817,2817,ZIMLIS_clean,1700.4039306640625,1739.62,1.1140024463656126,"[0.13604943454265594, 0.48449966311454773, 0.7394907474517822, 2.0367560386657715, 5.333502769470215]",4.835959911346436,N
2818,2818,ATIBOU02_clean,250.12242126464844,440.459,1.5893045047425107,"[0.06582343578338623, 0.18852081894874573, 0.28296953439712524, 0.7895414233207703, 1.8827500343322754]",2.235631227493286,N
2819,2819,TOKLEM_clean,346.8212585449219,487.877,1.5585614974618538,"[0.22889608144760132, 0.7204493284225464, 1.078704595565796, 2.2146294116973877, 3.593193531036377]",2.9567501544952397,Y
2820,2820,YUMYUC_clean,-13.992391586303713,1144.3,1.2636779983816218,"[0.010049279779195786, 0.1551665961742401, 0.2594791352748871, 0.9032185077667236, 1.7120990753173828]",1.4998738765716553,N
2821,2821,PEXFAA_clean,2242.060302734375,2906.27,0.7228554278010519,"[0.11690188199281693, 0.3219280242919922, 0.4658820629119873, 1.878633737564087, 7.5522284507751465]",5.842338562011719,N
2822,2822,QADWEA_clean,53.57598876953125,238.989,1.8095082785038052,"[0.10896313190460205, 0.3211742341518402, 0.429277241230011, 0.81111079454422, 1.6504838466644287]",1.5046322345733645,N
2823,2823,MATWUC_clean,672.8984375,1901.08,0.9626255576951356,"[0.27394673228263855, 0.9883592128753662, 1.6129531860351562, 3.695566415786743, 5.355858325958252]",5.865603923797607,N
2824,2824,FOFHEO_clean,25.2058048248291,368.385,2.224987051258376,"[-0.0007202178239822388, 0.06893729418516159, 0.2230675369501114, 0.8717024922370911, 1.9083555936813354]",1.7999314069747925,N
2825,2825,HAKSAQ_clean,2329.404296875,1248.18,1.1594758753096133,"[0.13705836236476898, 0.4681060314178467, 0.7594747543334961, 2.466578722000122, 5.073251247406006]",5.70591926574707,N
2826,2826,XILSUI_clean,1229.9283447265625,2253.62,0.8331639819073405,"[0.18471911549568176, 0.8214359283447266, 1.4901282787322998, 4.579383850097656, 7.859740734100342]",5.810535430908203,N
2827,2827,AVIMIC_clean,240.0308532714844,323.242,1.518745378835476,"[0.37310028076171875, 0.9902225732803345, 1.3190380334854126, 1.7442727088928223, 2.214383363723755]",1.6870099306106567,N
2828,2828,cm503311x_aloh200K_clean,1310.6988525390625,1481.45,0.9497506130946392,"[0.12143366038799286, 0.4176557660102844, 0.750474750995636, 2.5551888942718506, 5.115360736846924]",3.9455199241638175,N
2829,2829,SAMVEK_clean,948.18408203125,1478.66,0.98070996529508,"[0.0007997900247573853, 0.2948037087917328, 0.6451613903045654, 2.1682825088500977, 3.7325212955474854]",4.890808582305908,N
2830,2830,cm503311x_alf275K_clean,1059.9840087890625,1441.41,0.9643548434367736,"[0.06819892674684525, 0.36730948090553284, 0.702299952507019, 2.5840389728546143, 5.654148578643799]",4.466030120849609,N
2831,2831,KUZYUB_clean,293.6670227050781,1021.16,1.0952672990958416,"[0.09255322068929672, 0.3816465139389038, 0.6180494427680969, 1.475852131843567, 2.9161250591278076]",2.67816424369812,Y
2832,2832,LATCIS_clean,5395.11669921875,2332.92,1.0370090300950223,"[-0.02433888614177704, 0.12729346752166748, 0.2762250006198883, 1.0152640342712402, 4.533304214477539]",4.78172779083252,N
2833,2833,NAGQOD_clean,176.07032775878906,664.934,1.16385388485191,"[0.1835346668958664, 0.5648878812789917, 0.8969342708587646, 2.1584529876708984, 3.2715063095092773]",2.551422357559204,N
2834,2834,QOBPEE_clean,108.51203155517578,536.858,1.678679346782095,"[0.07521717995405197, 0.18915265798568726, 0.35953831672668457, 1.1609723567962646, 2.5402746200561523]",2.492872714996338,N
2835,2835,ZITRUP_clean,2052.636962890625,3100.23,0.7179515498462723,"[0.0857359990477562, 0.283838152885437, 0.46369415521621704, 1.0059351921081543, 3.392164707183838]",3.865705728530884,N
2836,2836,SETRAM_clean,1863.78369140625,1607.75,0.9907493168036666,"[0.01856890320777893, 0.10124360769987106, 0.2729039192199707, 1.8674607276916504, 6.134077548980713]",5.744689464569092,N
2837,2837,LEYREO_clean,1582.3082275390625,1708.9,1.053879359952565,"[0.08019029349088669, 0.35340720415115356, 0.5854042172431946, 1.6470335721969604, 4.640377521514893]",4.914573669433594,N
2838,2838,FIPXAF_clean,130.27391052246094,337.711,1.347454397732517,"[0.17532676458358765, 0.7120969295501709, 1.1259832382202148, 2.3080625534057617, 3.612823963165283]",3.651939868927002,N
2839,2839,VITZAB_clean,199.07933044433597,804.318,1.4962352599207582,"[0.47986918687820435, 1.2541725635528564, 1.710373044013977, 2.779494524002075, 3.7232959270477295]",3.147080659866333,N
2840,2840,EPEXUU_clean,251.53013610839844,799.589,1.213638456340071,"[0.41420912742614746, 1.031938910484314, 1.3569111824035645, 1.9511353969573975, 2.7105557918548584]",1.594963788986206,N
2841,2841,CUKZOY_clean,70.23873138427734,597.925,1.270087096399674,"[0.27141815423965454, 0.8002627491950989, 1.1356842517852783, 2.0967512130737305, 3.718996524810791]",3.8789873123168954,N
2842,2842,RUGXOI_clean,942.1539916992188,822.477,1.1907484092774354,"[0.1311263144016266, 0.4415067136287689, 0.7609147429466248, 2.4257140159606934, 4.959361553192139]",4.676132678985596,N
2843,2843,SOPLOA_clean,647.8358154296875,2295.49,0.7905089764170994,"[0.2326997071504593, 0.8578392267227173, 1.3709083795547485, 3.099196434020996, 5.004246711730957]",4.655224800109863,N
2844,2844,SUCLOT_clean,795.172607421875,1548.05,0.9002818100792976,"[0.06071934476494789, 0.3107494115829468, 0.5556337237358093, 1.865275263786316, 4.695100784301758]",5.226613998413086,N
2845,2845,YOCLEJ_clean,2273.056396484375,2144.93,0.881907507374363,"[0.533685564994812, 0.7702907919883728, 0.8753414154052734, 1.4360978603363037, 3.9184458255767822]",4.274198055267334,N
2846,2846,KEXFIC_clean,414.4318542480469,226.172,1.593025215036873,"[0.08632943779230118, 0.27682390809059143, 0.4684431552886963, 1.7003791332244873, 3.983219861984253]",1.8116958141326904,N
2847,2847,HASNOH_clean,139.16683959960938,568.515,1.8631891983953213,"[0.05113803595304489, 0.2436392903327942, 0.4343745708465576, 1.1525813341140747, 2.2072536945343018]",1.8486144542694087,N
2848,2848,MALFUD_clean,1043.2298583984375,2239.46,0.8480299440008835,"[0.06944957375526428, 0.3165130019187927, 0.5472781658172607, 1.8788975477218628, 5.77362585067749]",5.721582412719727,N
2849,2849,VOLPET_clean,2097.00927734375,3176.97,0.7420272817052547,"[0.04964103922247887, 0.2394745647907257, 0.45353055000305176, 1.7770172357559204, 5.173289775848389]",5.785102367401123,N
2850,2850,KINMUR_clean,977.6193237304688,1504.54,1.2739304100919746,"[0.2550095319747925, 1.0972020626068115, 1.8763093948364258, 4.547435760498047, 8.420217514038086]",7.142978191375732,Y
2851,2851,JOKXOW_clean,587.8655395507812,301.506,1.574889706056516,"[0.0643564984202385, 0.25151991844177246, 0.4495481252670288, 1.554819107055664, 3.6333086490631104]",1.7047886848449707,N
2852,2852,VOVLAV_clean,860.4769287109375,937.43,1.823400549158294,"[0.09231435507535934, 0.3984343111515045, 0.6979790925979614, 2.324842691421509, 5.589685916900635]",4.479708194732666,N
2853,2853,cm503311x_aloh425K_clean,1335.8719482421875,1492.46,0.947819231311326,"[0.07503122836351395, 0.3945602774620056, 0.7398949861526489, 2.4326181411743164, 5.226659297943115]",3.9633595943450928,N
2854,2854,ZOXGOK_clean,11.602571487426758,820.966,1.3423197155802296,"[0.219587504863739, 0.5973755717277527, 0.855431854724884, 1.4032559394836426, 2.160646915435791]",1.3520352840423584,N
2855,2855,EZIPEK_clean,1740.0633544921875,887.664,1.5160178677017582,"[0.04409238323569298, 0.31284117698669434, 0.5733185410499573, 2.2474887371063232, 5.503419399261475]",5.343201637268066,N
2856,2856,RIGTIL_clean,808.673828125,1255.94,1.1322889940243883,"[0.07624496519565582, 0.38120386004447937, 0.6855584383010864, 2.275803804397583, 5.351551532745361]",4.511962413787842,N
2857,2857,cm303749m_si_002_clean,4528.34228515625,3992.22,0.5180751674164783,"[0.05197443068027496, 0.28259339928627014, 0.5447182655334473, 2.4323267936706543, 8.79620361328125]",7.166595458984375,N
2858,2858,cm503311x_alf450K_clean,944.914794921875,1415.3,0.9654781782962004,"[0.03167914226651192, 0.3088701665401459, 0.6199325919151306, 2.3783648014068604, 5.291014671325684]",4.117929935455322,N
2859,2859,MAXHOJ01_clean,38.53569412231445,311.356,2.302137946682328,"[0.12385233491659164, 0.24847081303596497, 0.4415661692619324, 1.5211811065673828, 3.036764144897461]",3.002335548400879,Y
2860,2860,EWETUW_clean,1074.7252197265625,384.196,1.3140986652929618,"[0.08897088468074799, 0.577164888381958, 1.0951687097549438, 3.579608917236328, 6.494089603424072]",5.506985664367676,N
2861,2861,YUZRAO_clean,168.00547790527344,947.783,1.11885532195867,"[0.13228262960910797, 0.5193299651145935, 0.8236157298088074, 1.7063703536987305, 2.410125970840454]",2.16210675239563,N
2862,2862,VEMMOQ_clean,1950.9908447265625,1934.7,0.8597466837234504,"[0.054185666143894196, 0.14256221055984497, 0.3098503351211548, 1.169905662536621, 4.136821746826172]",5.1597819328308105,N
2863,2863,RUFDUT_clean,59.62652969360352,313.377,1.6655782167121402,"[-0.013756483793258667, 0.046134620904922485, 0.16111361980438232, 0.5622549653053284, 1.519197940826416]",1.8303848505020144,N
2864,2864,acs.inorgchem.6b02407_ic6b02407_si_003_clean,869.3323974609375,1103.35,1.1219173441102614,"[0.34484851360321045, 1.3224018812179565, 2.0235702991485596, 3.6572089195251465, 4.762317180633545]",5.115754127502441,N
2865,2865,QOMTET_clean,12.813325881958008,510.471,1.3435973585870795,"[0.12268531322479248, 0.43535009026527405, 0.6094357967376709, 1.129524827003479, 1.8360631465911865]",2.06925630569458,N
2866,2866,FUSNAJ_clean,270.3252258300781,1503.56,1.0023848434116565,"[0.05215762183070183, 0.3415539562702179, 0.6570034027099609, 2.326469659805298, 5.336822509765625]",4.14415454864502,N
2867,2867,OWIHIN_clean,1207.8311767578125,1081.55,1.3382576138287412,"[0.21856094896793365, 0.6928229928016663, 1.0906603336334229, 2.2992188930511475, 3.6029343605041504]",2.683612108230591,N
2868,2868,DUNXUH21_clean,707.60986328125,1043.74,1.2034400186172636,"[0.21694989502429962, 0.7611849308013916, 1.2946476936340332, 3.2868499755859375, 4.971714973449707]",5.5707550048828125,N
2869,2869,SOMFIK_clean,735.8908081054688,1997.64,1.0307089386717825,"[0.1581137478351593, 0.609765887260437, 1.005031943321228, 2.5303478240966797, 4.329810619354248]",5.672000885009766,N
2870,2870,POLBEX_clean,68.84272003173828,524.043,1.9862500224567023,"[0.06215256452560425, 0.19272401928901672, 0.36027342081069946, 1.1880574226379395, 2.613691806793213]",2.8527443408966064,N
2871,2871,LUBNAZ_clean,252.17649841308597,1711.32,1.0546223653816595,"[0.27998611330986023, 0.7380573153495789, 1.1136807203292847, 2.5438334941864014, 4.75490140914917]",4.884734630584717,N
2872,2872,OLOPIQ_clean,501.7339172363281,382.021,1.4325653800795843,"[0.34937483072280884, 0.9447121024131775, 1.3798900842666626, 2.6293492317199707, 4.041239261627197]",3.711681365966797,N
2873,2873,PUBSAH_clean,2168.93896484375,2386.98,0.8433660986053918,"[0.32748186588287354, 1.1239646673202515, 1.7829533815383911, 3.7615582942962646, 7.281167030334473]",8.46287727355957,Y
2874,2874,IKOVEL_clean,908.8194580078124,1385.17,0.9754284492066896,"[0.07903158664703369, 0.6525641083717346, 1.2073593139648438, 3.3885977268218994, 5.865959167480469]",5.080458164215088,N
2875,2875,ARAFEF_clean,1171.3048095703125,1963.44,0.8377292929654302,"[0.034257933497428894, 0.3198683559894562, 0.7467174530029297, 3.346257448196411, 6.370757102966309]",6.243812561035156,N
2876,2876,GUBKUL_clean,954.665771484375,632.661,1.653942355306762,"[0.01697608456015587, 0.1781293749809265, 0.37067919969558716, 1.6471531391143799, 4.197076320648193]",2.8175106048583984,N
2877,2877,AQIQAU_clean,989.6513671875,2093.92,0.8617023428368318,"[0.33445268869400024, 1.1177271604537964, 1.7578378915786743, 3.8272976875305176, 6.043637752532959]",5.905324935913086,N
2878,2878,POSGAH_clean,486.362548828125,1201.45,1.0932287732031454,"[0.5812978148460388, 1.2173354625701904, 1.568869709968567, 2.4664323329925537, 3.1124348640441895]",2.877037048339844,N
2879,2879,UKUPIB_clean,761.4826049804688,2127.22,0.8934895650379497,"[0.21869689226150513, 0.8028518557548523, 1.3254942893981934, 3.035878896713257, 4.432699203491211]",3.8932406902313232,N
2880,2880,EBEXAN_clean,165.83021545410156,1130.17,1.289167798014657,"[0.12044107913970947, 0.21082845330238342, 0.2902299761772156, 0.7829341292381287, 2.335926055908203]",2.632466554641724,N
2881,2881,JUMDAY_clean,1700.694091796875,1382.82,1.0653982537402318,"[0.013301298022270203, 0.06662317365407944, 0.24743594229221344, 2.0644731521606445, 6.2449870109558105]",5.605549335479736,N
2882,2882,NIYZIG_clean,620.385986328125,1713.6,0.9569206018281182,"[0.17037007212638855, 0.6377552151679993, 1.0903517007827759, 2.8209378719329834, 4.612021446228027]",4.547041416168213,N
2883,2883,UMIGAA_clean,180.22622680664065,1566.71,1.100647286455713,"[0.3247078061103821, 0.8582441210746765, 1.246532678604126, 2.575665235519409, 4.941657066345215]",4.446383953094482,N
2884,2884,EMUBIZ_clean,1501.520751953125,1137.98,1.3722903158478774,"[0.157889261841774, 0.4297691285610199, 0.6247586607933044, 1.6246565580368042, 4.455806255340576]",3.90258526802063,N
2885,2885,OTAQAD_clean,1916.1055908203125,1760.31,0.8469671293073148,"[0.1305597573518753, 0.41804051399230957, 0.7116496562957764, 2.169069766998291, 5.40525484085083]",5.848337650299072,N
2886,2886,FIRNAX_clean,3456.796630859375,3134.2,0.7282989433568209,"[0.06989717483520508, 0.34266427159309387, 0.6604247689247131, 2.539872169494629, 6.4708251953125]",5.563367366790772,N
2887,2887,DAKVIW_clean,2510.62451171875,1963.96,0.9379266159228364,"[0.21092915534973145, 0.7713783979415894, 1.3450700044631958, 4.228219509124756, 8.959946632385254]",9.436201095581056,N
2888,2888,KIVFAY_clean,331.9388427734375,782.557,1.4635306407023847,"[0.05350879952311516, 0.24864807724952698, 0.4413077235221863, 1.4058215618133545, 3.028841018676758]",3.46652626991272,N
2889,2889,RUFTET_clean,20.2460994720459,543.951,1.3256162044370223,"[0.013176597654819489, 0.13996699452400208, 0.27228808403015137, 1.1342012882232666, 2.545821189880371]",2.3200056552886963,N
2890,2890,PEVQOY_clean_h,3784.105712890625,3566.94,0.6137665572520336,"[-0.050240278244018555, 0.00785420835018158, 0.1213781088590622, 1.0246856212615967, 4.47180700302124]",4.114845275878906,N
2891,2891,FAPXOM_clean,930.0698852539062,1227.05,1.1298438424682269,"[0.11657107621431351, 0.45489203929901123, 0.8454821109771729, 2.604495048522949, 4.084865570068359]",4.206003665924072,N
2892,2892,CURZEV_clean,346.7962341308594,1075.72,1.2171349935773577,"[0.00449148565530777, 0.15278512239456177, 0.3339576721191406, 1.4128270149230957, 3.3703794479370117]",2.094926118850708,N
2893,2893,HABCEV_clean,781.8344116210938,1866.16,0.9917868108087012,"[0.04727787524461746, 0.39960354566574097, 0.8890917301177979, 3.744209051132202, 6.546443462371826]",6.416194438934326,Y
2894,2894,EGEJIK_manual,2503.1455078125,2916.02,0.6806080502717001,"[0.08652584254741669, 0.34375229477882385, 0.6711845993995667, 2.6386630535125732, 8.0156888961792]",8.169063568115234,N
2895,2895,XADCEM_clean,1228.996826171875,1436.77,1.0370919353931334,"[0.11096780747175217, 0.6825531721115112, 1.4460264444351196, 4.811256408691406, 5.977957248687744]",4.041377067565918,Y
2896,2896,acs.chemrev.6b00346_cr6b00346_si_001_clean,1695.86572265625,2216.25,0.9064602487974064,"[0.07560928165912628, 0.45860815048217773, 0.8858821392059326, 2.645397186279297, 6.329697132110596]",4.634609222412109,N
2897,2897,NETYIV01_clean,652.8890991210938,2380.7,0.7829566925501327,"[0.16450072824954987, 0.6186792254447937, 1.0704561471939087, 2.955612897872925, 4.934837341308594]",5.38399076461792,N
2898,2898,ja4012707_si_004_clean,5308.54443359375,2023.72,0.9785247751636272,"[0.0708075612783432, 0.1471969187259674, 0.2530895471572876, 1.1109626293182373, 4.014163017272949]",4.6224565505981445,N
2899,2899,KOBFIR_clean,448.8683471679688,1773.59,0.929877651802119,"[0.1798475682735443, 0.5213785767555237, 0.7702363729476929, 2.2397947311401367, 3.8918797969818115]",3.921754121780396,N
2900,2900,BUVYIB01_clean,2970.28515625,2915.01,0.6829751724408311,"[0.07339933514595032, 0.2778724730014801, 0.5253490805625916, 2.2722816467285156, 7.286822319030762]",6.399481773376465,N
2901,2901,VOVKUO_clean,590.3944091796875,532.711,2.865015992329309,"[0.07246364653110504, 0.3724730908870697, 0.6086695194244385, 1.6696584224700928, 3.122420072555542]",1.901181936264038,N
2902,2902,ROCZAM_clean,806.1860961914062,1784.26,1.1312934425452632,"[0.04870016127824783, 0.30726540088653564, 0.5808360576629639, 2.077939987182617, 5.420129299163818]",5.824990749359131,N
2903,2903,ZAVQEU_clean,464.05609130859375,954.764,1.3346328774781318,"[0.2148469239473343, 0.8257377743721008, 1.331159234046936, 2.978330373764038, 4.901552677154541]",4.516775131225586,N
2904,2904,NUFBUN_clean,397.7658386230469,1663.69,1.0737232596949762,"[0.32036179304122925, 0.8566684126853943, 1.2519968748092651, 2.398489475250244, 3.274562120437622]",4.475619792938232,N
2905,2905,GARTEB_clean,193.76683044433597,381.641,1.6383088371012458,"[0.11553557962179184, 0.5255794525146484, 0.8279579281806946, 1.8857182264328003, 2.994986057281494]",1.9354231357574463,N
2906,2906,SABKIS_clean,657.269287109375,1021.59,1.383892930001167,"[0.14150822162628174, 0.6320822238922119, 1.0826562643051147, 2.8241899013519287, 4.303770542144775]",5.187306880950928,N
2907,2907,ROMMAJ_clean,1447.921630859375,1716.87,0.9692461269864822,"[0.46829378604888916, 1.3209335803985596, 1.9957019090652466, 4.326565265655518, 7.5211968421936035]",6.432427406311035,Y
2908,2908,PUMDIM_clean,291.8201904296875,225.126,1.225066050528769,"[0.4514729976654053, 1.3400272130966187, 1.9058860540390015, 2.6980080604553223, 3.358403205871582]",3.799776792526245,N
2909,2909,NAYNIK_clean,199.00917053222656,429.005,1.7208433391619575,"[0.12271145731210709, 0.39064303040504456, 0.6164021492004395, 1.6424349546432495, 3.5394651889801025]",2.574304580688477,N
2910,2910,XISPEW02_clean,1277.449951171875,1660.41,1.0857991873971966,"[-0.005155056715011597, 0.168802410364151, 0.4160190224647522, 2.0826966762542725, 5.761488914489746]",4.53619384765625,N
2911,2911,RAJFAM_clean,169.41598510742188,624.887,1.5198289000958274,"[0.30979734659194946, 0.7939314842224121, 1.0467573404312134, 1.3449269533157349, 1.6075130701065063]",1.8746880292892456,N
2912,2912,SOMFAC_clean,729.640380859375,1931.98,1.0487400490964405,"[0.1737014204263687, 0.644108772277832, 1.0134953260421753, 2.229823112487793, 3.676051616668701]",6.225636005401611,N
2913,2913,MUSCAG_clean,24.990781784057617,769.316,1.3507044845455876,"[0.059483420103788376, 0.15798071026802063, 0.25258272886276245, 0.5754533410072327, 1.0525680780410767]",0.6256053447723389,N
2914,2914,CUWZIF_clean,693.1201171875,872.527,1.242199546587115,"[0.13406193256378174, 0.6724211573600769, 1.1307536363601685, 2.8353657722473145, 4.614969253540039]",5.348473072052002,N
2915,2915,XAPCOJ03_clean,1181.3077392578125,1242.19,1.1189917023724003,"[0.12281308323144913, 0.34708189964294434, 0.5487238168716431, 1.3362128734588623, 2.198455572128296]",4.603259086608887,N
2916,2916,MUQSAU_clean,134.51937866210938,861.049,1.1918658736957493,"[0.17412927746772766, 0.6464579701423645, 1.0154507160186768, 2.2974698543548584, 3.7213830947875977]",2.594260931015014,N
2917,2917,NUDMOQ_clean,267.4779968261719,1021.0,1.1586675630950052,"[0.19827142357826233, 0.6385175585746765, 0.9389045238494873, 1.8253729343414307, 2.3645637035369873]",2.097717046737671,N
2918,2918,RUBTAK08_clean,433.6561584472656,788.503,1.6262833911252352,"[0.05663207173347473, 0.6152245402336121, 1.146033525466919, 3.0841381549835205, 4.9655256271362305]",4.506502628326416,Y
2919,2919,LOJLAZ01_clean,1061.5361328125,758.276,1.6713524816024243,"[0.08010207116603851, 0.4071393609046936, 0.7260727882385254, 2.809103488922119, 6.0772600173950195]",5.198136806488037,N
2920,2920,QOTZEG_clean,456.6574096679688,864.914,1.522771055046947,"[0.2207835167646408, 0.8842809200286865, 1.4254571199417114, 3.020714044570923, 4.632258415222168]",4.063989639282227,N
2921,2921,YUTJAA_clean,100.24401092529295,1059.1,1.075414254052464,"[0.19687725603580475, 0.6914848685264587, 1.0584899187088013, 2.162644624710083, 2.879530906677246]",3.0643651485443115,N
2922,2922,acscombsci.5b00188_5024922_clean,4808.75341796875,4830.35,0.2950161245124693,"[0.010534115135669708, 0.08216090500354767, 0.16615542769432068, 0.8419060707092285, 3.821798324584961]",4.130687713623047,N
2923,2923,CUQROX_clean,332.0860290527344,1021.65,1.1200290401959176,"[0.10711030662059784, 0.43869876861572266, 0.7468315362930298, 2.188228130340576, 3.5912272930145264]",4.320892333984375,N
2924,2924,ic402692p_si_005_clean,280.9921569824219,1672.48,1.090268062833858,"[0.2942838668823242, 0.7399070262908936, 1.113324522972107, 2.8761467933654785, 5.2754058837890625]",4.7694854736328125,N
2925,2925,acscombsci.5b00188_24205_clean,728.5185546875,1079.38,1.2624853858360567,"[0.1668260395526886, 0.8074770569801331, 1.3489975929260254, 2.744731903076172, 3.8306467533111572]",4.306997776031494,N
2926,2926,MOSBIG_clean,116.50963592529295,934.602,1.432507846537556,"[0.028656337410211563, 0.32616370916366577, 0.5812543630599976, 1.4539393186569214, 2.204331398010254]",2.099937915802002,N
2927,2927,NIMQAC_clean,284.7406921386719,280.034,1.7929827289614069,"[0.45197486877441406, 0.7441707253456116, 0.8991508483886719, 1.3133782148361206, 1.3942922353744507]",1.046332836151123,Y
2928,2928,VEYREX_clean,240.7021942138672,719.201,1.11905512423082,"[0.0764281153678894, 0.39971402287483215, 0.7399026155471802, 2.2440054416656494, 3.91552996635437]",4.054203033447266,Y
2929,2929,MISQIQ_clean,90.78807830810548,149.576,2.081967590558603,"[0.08293895423412323, 0.27042967081069946, 0.5161519050598145, 1.891310214996338, 2.8818562030792236]",2.592603921890259,N
2930,2930,AQUCUM_clean,172.15255737304688,1225.67,1.198801623826133,"[0.4386179447174072, 1.2361721992492676, 1.588623046875, 1.6480659246444702, 1.513980507850647]",2.2053630352020264,N
2931,2931,WOJZEC_clean,1180.4539794921875,1252.17,1.1776077874245006,"[0.22642876207828522, 0.9083974361419678, 1.592839002609253, 4.2431111335754395, 6.671549320220947]",6.64500617980957,N
2932,2932,JIZWOG_clean,441.8340759277344,1136.73,1.0285978706799124,"[0.08556555211544037, 0.36904633045196533, 0.6632035970687866, 1.9721064567565918, 4.134894847869873]",2.910555124282837,N
2933,2933,FABGUM_clean,1067.6680908203125,534.675,1.2014979839367288,"[0.05578352510929108, 0.15268319845199585, 0.22880904376506805, 1.0488840341567993, 5.060693264007568]",4.927057266235352,N
2934,2934,CUHLUO_clean,142.35977172851562,671.075,1.1222072446148494,"[0.5260153412818909, 0.7092388868331909, 0.822925329208374, 1.8382009267807007, 2.7015509605407715]",1.0702227354049685,Y
2935,2935,GOZNAM_clean,458.0279846191406,1585.58,0.9924049683669172,"[0.08757246285676956, 0.3292899429798126, 0.5925256609916687, 1.9012380838394165, 4.41213846206665]",3.61770224571228,N
2936,2936,ABULOB_clean,97.87519073486328,620.252,1.3192268567786112,"[0.04873146116733551, 0.10738617926836014, 0.17078621685504913, 0.48094499111175537, 2.066767692565918]",2.4856996536254883,N
2937,2937,TONVAV_clean,2278.531005859375,2046.82,0.8111063360120502,"[0.06771153956651688, 0.2722665071487427, 0.5038802027702332, 2.2163238525390625, 7.470554351806641]",6.287402153015137,N
2938,2938,TUYJED_clean,1893.10302734375,1910.63,1.0315436971706078,"[0.16290336847305298, 0.5236030220985413, 0.7972263693809509, 2.2862131595611572, 6.212247848510742]",5.788934707641602,N
2939,2939,DUNXUH06_clean,682.3290405273438,1012.15,1.2165405992022555,"[0.2502264082431793, 0.8794483542442322, 1.4149523973464966, 3.040278434753418, 4.202059268951416]",5.476058006286621,N
2940,2940,WIZKOH_clean,2410.517578125,1671.56,0.9083542251456967,"[0.17562329769134521, 0.762610137462616, 1.4602560997009277, 5.401158332824707, 9.522581100463867]",9.100902557373049,N
2941,2941,BEXSEE_clean,148.45376586914062,1055.86,1.049727714907441,"[0.15201440453529358, 0.45472508668899536, 0.7453857660293579, 1.9997360706329346, 3.433354616165161]",2.073478937149048,N
2942,2942,KODPUP_clean,733.131591796875,678.457,1.5592863818345426,"[0.09104165434837341, 0.45710960030555725, 0.7430037260055542, 1.7401961088180542, 3.3078231811523438]",2.1606204509735107,Y
2943,2943,LAVZOA_clean,5.189061641693115,229.291,2.4043003969908643,"[0.04132433235645294, 0.22433629631996155, 0.40482670068740845, 1.0962764024734497, 2.103759288787842]",2.096902370452881,N
2944,2944,OQIQEM_clean,260.4237365722656,461.191,1.8474420035868884,"[0.03681293502449989, 0.4190729558467865, 0.7342151403427124, 1.8087158203125, 3.066664934158325]",2.813939094543457,N
2945,2945,VONDEJ_clean,97.14171600341795,489.052,1.6060890235899332,"[0.22267873585224152, 0.7442326545715332, 1.1663367748260498, 2.189913749694824, 2.476459264755249]",2.7809345722198486,N
2946,2946,KECRAL11_clean,2583.191162109375,1534.96,1.290946967868846,"[0.08097725361585617, 0.12312997132539749, 0.10738784074783325, 0.28778305649757385, 3.0603091716766357]",3.884586811065674,Y
2947,2947,VITZIJ_clean,184.93484497070312,781.046,1.5239773007689112,"[0.4888555407524109, 1.2901421785354614, 1.7639955282211304, 2.715449333190918, 3.4739222526550293]",3.0611493587493896,N
2948,2948,USUWUC_clean,61.03226852416992,980.043,1.5820966024541097,"[0.004039891064167023, 0.014930836856365204, 0.05881199240684509, 0.25802820920944214, 1.0544440746307373]",1.1507703065872192,N
2949,2949,LASRAB_clean,217.4384613037109,2447.41,0.8402728018165692,"[0.027231913059949875, 0.17821350693702698, 0.3259317874908447, 0.8426455855369568, 1.3216655254364014]",1.3051576614379885,N
2950,2950,CILFIN_clean,2122.849853515625,1780.8,1.0412719318015629,"[0.17298157513141632, 0.8743786811828613, 1.6637136936187744, 5.307051181793213, 8.460763931274414]",8.842976570129395,N
2951,2951,AKEDIF_clean,361.9517211914063,1653.84,0.925870452639907,"[0.29387468099594116, 1.0182132720947266, 1.522800326347351, 2.756985902786255, 4.202251434326172]",4.761753082275391,N
2952,2952,MIXBAY_clean,2816.692626953125,3408.31,0.6402992048600522,"[0.22088763117790222, 0.671484112739563, 1.1138485670089722, 3.3574109077453613, 7.803558349609375]",8.027145385742188,N
2953,2953,GUKYUI_clean,207.34713745117188,384.447,1.2059787556820512,"[0.18960893154144287, 0.6217060089111328, 0.9686731696128845, 2.245584726333618, 3.5804057121276855]",2.3746132850646973,N
2954,2954,MEXDEY_clean,186.88706970214844,241.408,2.7032625506371835,"[0.02860075980424881, 0.1911584734916687, 0.4143913984298706, 1.6033298969268799, 3.8499155044555664]",2.574651002883911,N
2955,2955,NEYYUN_clean,771.1381225585938,1664.63,1.0639880424920911,"[0.16069728136062622, 0.5795437097549438, 0.9014224410057068, 2.224949598312378, 4.143900394439697]",3.4490206241607666,N
2956,2956,SABVOH01_clean,1738.385986328125,1359.97,1.005953411268924,"[0.041251808404922485, 0.3218527138233185, 0.6284222602844238, 2.624558687210083, 6.46470308303833]",6.082120895385742,N
2957,2957,FUVFUZ_clean,202.7760772705078,179.715,1.8467719800106897,"[0.743208110332489, 1.405415415763855, 1.7194701433181763, 2.498948097229004, 2.717576742172241]",2.124162435531616,N
2958,2958,VIDJID_clean,1844.56982421875,2985.17,0.7000859721836961,"[0.08873821049928665, 0.35548675060272217, 0.7337259650230408, 2.826801300048828, 6.9480767250061035]",4.491404533386231,N
2959,2959,LAZXIV_clean,1868.040283203125,2249.36,0.8580978465098942,"[0.1854456067085266, 0.49359843134880066, 0.7530218958854675, 1.875396966934204, 5.225400447845459]",5.995411396026611,N
2960,2960,FUVDEH07_clean,237.6353302001953,189.192,1.795302108171831,"[0.675819993019104, 1.3571101427078247, 1.713786244392395, 2.5151302814483643, 2.8789491653442383]",2.341373443603516,N
2961,2961,OCIMEV_clean,813.219970703125,1089.11,1.0217488561128858,"[0.38243454694747925, 1.132406234741211, 1.6223433017730713, 2.7303194999694824, 3.8358612060546875]",3.98933482170105,Y
2962,2962,UMABIV_clean,1045.8282470703125,1282.82,1.239329171731805,"[0.03741835057735443, 0.38438475131988525, 0.7705582976341248, 2.6436636447906494, 5.821317672729492]",5.824918746948242,N
2963,2963,QUBZAP_clean,40.874507904052734,352.106,1.88519096637768,"[0.09524880349636078, 0.34836244583129883, 0.5289583802223206, 1.3136088848114014, 2.5961806774139404]",3.202868223190308,N
2964,2964,PUWCIT_clean,1429.00830078125,2427.73,0.7831545474857412,"[0.15707993507385254, 0.8027338981628418, 1.4354708194732666, 4.101819038391113, 6.7550249099731445]",6.593955039978027,Y
2965,2965,LAWGAS_clean,3641.219482421875,3698.58,0.5899638927321702,"[0.043648652732372284, 0.11721784621477127, 0.2612568140029907, 1.2728002071380615, 4.4737372398376465]",4.370926856994629,N
2966,2966,RITGIM_clean,923.3887329101562,335.984,2.193370347256168,"[0.16938786208629608, 0.6187591552734375, 1.0098508596420288, 2.5121192932128906, 4.448699951171875]",4.721003532409668,N
2967,2967,SURHEU_clean,1525.6270751953125,796.97,1.6191484520112962,"[0.0640878826379776, 0.3891899883747101, 0.7689688205718994, 2.3952157497406006, 4.617830276489258]",4.650378704071045,Y
2968,2968,PIBGAK_clean,291.5265197753906,1336.01,1.0823148299948868,"[0.14188744127750397, 0.6612362265586853, 1.1130136251449585, 3.070678234100342, 5.934131622314453]",5.612679958343506,N
2969,2969,UMUXEG_clean,112.2418975830078,458.578,2.208767734457158,"[0.2620598077774048, 0.7920311093330383, 1.187536358833313, 2.317350149154663, 3.5090465545654297]",2.840266466140747,N
2970,2970,GUFBOA_clean,160.89569091796875,389.527,1.359366507450606,"[0.5226505398750305, 1.2080129384994507, 1.5489165782928467, 2.10500431060791, 2.7146284580230713]",2.500072479248047,N
2971,2971,ABAYIO_clean,2113.469970703125,1301.9,0.949125310222898,"[0.17945577204227448, 0.5428943634033203, 0.7753173112869263, 1.7883672714233398, 5.897358417510986]",6.7359137535095215,N
2972,2972,SUFROA_clean,1039.0975341796875,897.364,0.9145032622545396,"[0.05364690721035004, 0.2877906560897827, 0.47520196437835693, 1.4332383871078491, 3.3924639225006104]",4.244933128356934,N
2973,2973,ic060030osi20060309_091447_clean,-4.592676639556885,928.821,1.4585092722239537,"[-0.025254160165786743, -0.0017181113362312317, 0.025922104716300964, 0.46984151005744934, 1.011613368988037]",0.1268702447414398,N
2974,2974,YOQLAT_clean,31.264623641967773,330.201,2.03524628829449,"[-0.0028769373893737793, 0.015494689345359802, 0.05169577896595001, 0.21373607218265533, 0.8139823079109192]",1.059231519699097,N
2975,2975,HOBGEL_clean,208.47610473632807,674.178,1.330004940115846,"[0.4883236885070801, 1.0221741199493408, 1.2446141242980957, 1.764901041984558, 2.182497262954712]",2.757223129272461,N
2976,2976,SEMPUX_clean,76.39238739013672,525.08,1.1912040183391397,"[0.4334713816642761, 1.140130639076233, 1.542955994606018, 2.3535759449005127, 3.22878098487854]",4.184198379516602,N
2977,2977,ESUSOC_clean,220.69276428222656,898.519,1.3644319418696138,"[0.17017577588558197, 0.7063451409339905, 1.1031395196914673, 2.0318691730499268, 2.503793478012085]",3.492666482925415,N
2978,2978,MIDSUP_clean,2445.0458984375,2488.34,0.6904429261062123,"[0.040703386068344116, 0.22460171580314636, 0.444757342338562, 2.1726558208465576, 7.6354875564575195]",8.332392692565918,N
2979,2979,ic2017598_si_001_clean_h,3689.116455078125,3537.26,0.6092147514229718,"[0.009216457605361938, 0.08922727406024933, 0.237549290060997, 1.186785101890564, 3.828509569168091]",3.991645812988281,N
2980,2980,HABDAS_clean,991.8721923828124,2009.26,0.9179685350201232,"[0.07104127109050751, 0.5003901124000549, 1.0171823501586914, 3.573059320449829, 6.912148475646973]",6.936589241027832,N
2981,2981,OCUNAC_manual,2638.319091796875,3147.67,0.4275159751961467,"[0.01933615654706955, 0.08415573090314865, 0.19855505228042603, 1.3250970840454102, 5.522190093994141]",4.949650764465332,N
2982,2982,cg5008236_si_002_clean,1420.32568359375,1214.01,1.01237000088276,"[0.5728050470352173, 1.0349516868591309, 1.3715628385543823, 2.619328022003174, 4.021214008331299]",3.4126293659210205,N
2983,2983,UMOBEF04_clean,2952.82958984375,3845.86,0.6412429801912373,"[0.1361750066280365, 0.4450688064098358, 0.8095906972885132, 3.3902931213378906, 8.783336639404297]",8.486918449401855,N
2984,2984,WAVQIV_ion_b,2265.896240234375,2602.16,0.747978823332864,"[0.09177862852811813, 0.41521528363227844, 0.7116304039955139, 2.0072576999664307, 4.741192817687988]",5.09463357925415,N
2985,2985,NOHSUA_clean,749.1644897460938,1669.83,0.8721286325343567,"[0.22272439301013947, 0.8674542307853699, 1.41343355178833, 3.374880790710449, 5.617819786071777]",5.249767303466797,N
2986,2986,XUWFUR_clean,254.5331573486328,1215.37,0.9974564774571176,"[0.23545555770397186, 0.9144489765167236, 1.4847475290298462, 3.3634724617004395, 4.90814208984375]",4.087298393249512,N
2987,2987,MOMRIR_clean,84.17972564697266,81.9379,1.4049962795909383,"[0.05870683491230011, 0.2670883536338806, 0.420653760433197, 0.9592840671539307, 1.4419080018997192]",2.360715866088867,N
2988,2988,BOHWOM_clean,1152.81103515625,767.207,1.224782961690608,"[0.13036876916885376, 0.5556698441505432, 0.9115039706230164, 2.172905206680298, 4.355225563049316]",4.330600738525391,Y
2989,2989,KULMIO_clean,1921.8675537109373,2442.2,0.8414518486358709,"[0.1648484766483307, 0.5608018040657043, 1.0140790939331055, 3.347419023513794, 6.98169469833374]",6.783411979675293,Y
2990,2990,ic502643m_si_009_clean,3250.43212890625,3333.09,0.678351157411971,"[0.06961726397275925, 0.2524212896823883, 0.4496014714241028, 1.6494799852371216, 5.566452503204346]",5.862748146057129,N
2991,2991,YORNIE_clean,559.5457153320312,1617.94,0.8929882128004686,"[0.13430598378181458, 0.8052534461021423, 1.3688870668411255, 3.2571022510528564, 5.723069190979004]",4.676615238189697,N
2992,2992,UMOYOM19_clean,1513.7916259765625,2079.14,0.8104934486848814,"[0.06376343220472336, 0.7663128972053528, 1.5054727792739868, 4.53184175491333, 7.42338228225708]",7.153149604797363,Y
2993,2993,PIYZED02_clean,5219.51904296875,2257.04,1.04841763445837,"[-0.06186920404434204, 0.07926157116889954, 0.1839817315340042, 0.8054248690605164, 3.315920352935791]",4.733181476593018,N
2994,2994,IZENEI_clean,2529.26220703125,803.455,1.227096738013651,"[0.023261509835720062, 0.21874132752418518, 0.4006764888763428, 1.6176502704620361, 4.505512237548828]",4.916104793548584,Y
2995,2995,QUSRUT_clean,37.3807373046875,313.952,2.1647950341406164,"[0.13029244542121887, 0.3766533136367798, 0.5563399791717529, 1.234498381614685, 2.2909271717071533]",1.875566005706787,N
2996,2996,WAHNIF_clean,3513.7255859375,3175.37,0.608069236307943,"[0.09824025630950928, 0.4091857373714447, 0.7136263847351074, 2.4162240028381348, 6.221165657043457]",7.649412631988525,N
2997,2997,QIKYOA_clean,902.437744140625,1114.83,1.0406759433017,"[0.06633759289979935, 0.2868039309978485, 0.5071810483932495, 2.0886032581329346, 5.807058334350586]",5.396836280822754,Y
2998,2998,LITDAV_clean,862.7139892578125,1242.01,1.0100582183063989,"[0.33735013008117676, 1.256674885749817, 1.9532580375671387, 4.184111595153809, 6.251636505126953]",6.073202610015869,N
2999,2999,FIRNIF_clean,3829.491455078125,3487.45,0.714660532312868,"[0.0662480890750885, 0.29653745889663696, 0.5799607634544373, 2.454373836517334, 6.507771015167236]",6.321146965026856,N
3000,3000,VOSVAC_clean,609.4064331054688,577.884,1.2218694125887517,"[0.4054274559020996, 1.057490348815918, 1.4688445329666138, 2.4486677646636963, 3.6700069904327393]",3.412782669067383,N
3001,3001,XANZAQ04_clean,447.2576293945313,1524.37,0.946029020319011,"[0.27551034092903137, 0.9824927449226379, 1.6142297983169556, 3.675611972808838, 5.821740627288818]",4.363412857055664,Y
3002,3002,KUVMIZ_clean,2423.45751953125,4855.76,0.3609923719247762,"[0.04021412134170532, 0.20354939997196198, 0.41630280017852783, 1.8917380571365356, 6.797991752624512]",5.825244426727295,N
3003,3003,FONKEA_clean,84.50446319580078,252.505,1.6920007883785158,"[0.15964940190315247, 0.530656099319458, 0.771278977394104, 1.4692078828811646, 2.4212639331817627]",2.9628918170928955,N
3004,3004,HUJGEA_clean,2315.72900390625,2290.47,0.8226566688227379,"[0.3139490783214569, 1.3707400560379028, 2.3062689304351807, 5.5948286056518555, 7.753008842468262]",7.287528038024902,N
3005,3005,SAMXUC_clean,30.78895378112793,216.788,2.0039863696439326,"[0.35342079401016235, 0.8159820437431335, 0.9969897270202637, 1.1111674308776855, 1.6145329475402832]",1.304714322090149,Y
3006,3006,YILJUA_clean,943.0903930664062,1451.6,1.0664793723293635,"[0.1318672150373459, 0.6668891906738281, 1.2036830186843872, 3.344539165496826, 5.2808098793029785]",4.759513854980469,N
3007,3007,CUVVOG_clean,265.7546081542969,909.478,1.2008432008026468,"[1.2298566102981567, 2.0466718673706055, 2.218177318572998, 2.3672292232513428, 2.800844192504883]",3.136430501937866,Y
3008,3008,VOXVEL_clean,110.95509338378906,820.769,1.3543188267339965,"[0.04833660274744034, 0.21584954857826233, 0.3936160206794739, 1.256488561630249, 3.0899815559387207]",3.1596016883850098,N
3009,3009,XUMNAW_clean,882.1284790039062,1349.12,0.8980939319489057,"[0.26876842975616455, 0.8361068367958069, 1.3209521770477295, 3.1998417377471924, 5.622837066650391]",5.340883255004883,Y
3010,3010,NUCYAN_clean,215.9839630126953,297.158,1.4821368037689333,"[0.3266630172729492, 0.8829465508460999, 1.1621772050857544, 1.7021398544311523, 2.301114082336426]",3.152081251144409,N
3011,3011,QOFDIA03_clean,296.31695556640625,623.456,1.3323504392535896,"[0.16653203964233398, 0.633329451084137, 1.0627532005310059, 2.690800428390503, 4.045536518096924]",3.996871709823608,N
3012,3012,GOQSIQ_clean,159.373779296875,1368.32,1.0054067623546532,"[0.05032435059547424, 0.2778935134410858, 0.5350871086120605, 1.9775876998901367, 3.7879798412323]",2.762359857559204,N
3013,3013,XANMUX04_clean,310.2310485839844,1036.25,1.1558500167930104,"[0.053023211658000946, 0.17324323952198029, 0.29775118827819824, 1.1067023277282715, 4.817400932312012]",3.351386070251465,Y
3014,3014,QOWRAV04_clean,1062.3984375,2738.36,0.7173406735248661,"[0.10372336953878403, 0.7197965383529663, 1.3605703115463257, 4.272848129272461, 7.533428192138672]",7.096688270568848,N
3015,3015,VURNED02_clean,1797.270263671875,1794.43,0.9837630391921764,"[0.16845554113388062, 0.9223044514656067, 1.6905041933059692, 5.11356782913208, 7.455150127410889]",7.743205070495605,Y
3016,3016,GARTUR_clean,361.7471618652344,1117.6,1.3477080005037307,"[0.09597805887460709, 0.20583310723304749, 0.29248476028442383, 0.8468385338783264, 2.9210009574890137]",2.749067068099976,N
3017,3017,CIPCUB_clean,351.15301513671875,417.248,1.7288556055292628,"[0.18430249392986298, 0.6937912702560425, 1.078656554222107, 2.376436948776245, 3.657846689224243]",3.5119669437408447,N
3018,3018,UMEDOH_clean,476.83880615234375,1196.29,1.3303932315874374,"[0.09913161396980286, 0.3755546510219574, 0.6746658086776733, 2.141493320465088, 4.586056709289551]",4.0944647789001465,N
3019,3019,WOFWET_clean,2140.21923828125,1611.51,1.229201860003262,"[0.046271827071905136, 0.12272986024618149, 0.24789202213287354, 1.0541718006134033, 3.3954694271087646]",3.509302854537964,N
3020,3020,QUSSII_clean,229.4078369140625,570.431,1.3039500893821274,"[0.3471883535385132, 1.0883194208145142, 1.5577558279037476, 2.4683122634887695, 3.0473289489746094]",3.573310136795044,N
3021,3021,DOFTOJ_clean,1502.4039306640625,3040.19,0.8586351395046002,"[0.1021808385848999, 0.7555981874465942, 1.4151920080184937, 3.928584337234497, 7.640344142913818]",7.260641574859619,Y
3022,3022,UMOVEZ04_clean,5450.10986328125,5211.58,0.5210595913976991,"[0.007604822516441345, 0.11313316226005554, 0.25457316637039185, 1.3608248233795166, 5.454235076904297]",3.829990148544312,N
3023,3023,QOCSEH_clean,308.2969055175781,775.819,1.442169745443092,"[0.22103910148143768, 0.9702141880989075, 1.5418435335159302, 3.1774590015411377, 4.299559593200684]",3.9751522541046143,N
3024,3024,comp2_clean,85.41913604736328,432.094,1.6978694685713152,"[0.03129174932837486, 0.2445625364780426, 0.44765424728393555, 1.316087245941162, 2.505429744720459]",2.578361988067627,N
3025,3025,MUFZIY_clean,499.6255798339844,592.716,1.297485082623301,"[0.3072052001953125, 1.0036790370941162, 1.5277485847473145, 2.9474499225616455, 4.11668062210083]",3.7183620929718018,Y
3026,3026,DOTFOJ_clean,586.369140625,1491.46,0.9581523383428624,"[0.32521599531173706, 1.1436059474945068, 1.7298603057861328, 3.429993152618408, 4.906665802001953]",4.6341938972473145,Y
3027,3027,XIWLAQ_clean,165.30213928222656,397.341,2.2920864914543966,"[0.03165467083454132, 0.14470668137073517, 0.2981259226799011, 1.3395931720733643, 3.898059606552124]",2.90710711479187,N
3028,3028,YOYPUZ_clean,464.7994384765625,702.958,1.113575887289714,"[0.4066510796546936, 1.2430423498153687, 1.7578315734863281, 3.047938823699951, 4.871067523956299]",3.737274885177612,N
3029,3029,ja109659k_si_002_clean,1038.3367919921875,1031.24,1.1496547048341488,"[0.25686511397361755, 0.6607407331466675, 0.9515050053596497, 2.306701898574829, 5.3042097091674805]",5.118998527526856,N
3030,3030,VOGPEO_clean,2323.90185546875,2588.07,0.7671218503873395,"[0.44887787103652954, 1.3819493055343628, 2.1112563610076904, 4.632742881774902, 7.123715877532959]",7.756126880645752,N
3031,3031,IMAXUR_clean,510.8271484375,1732.54,0.9400763858182156,"[0.38954412937164307, 1.2927120923995972, 1.8821052312850952, 3.423020839691162, 4.480579853057861]",5.229442596435547,N
3032,3032,NUCPEI_clean,1048.539794921875,1503.62,1.0397872820422105,"[0.3788071274757385, 1.3733863830566406, 2.1695568561553955, 4.200571537017822, 5.471860885620117]",5.709458827972412,N
3033,3033,VAMYUG_clean,3184.176513671875,3893.04,0.6404690378773381,"[0.029743529856204987, 0.17508316040039062, 0.3267599642276764, 1.3640480041503906, 4.404018402099609]",5.193312168121338,Y
3034,3034,SARGID_clean,146.55557250976562,1288.48,1.130026799433671,"[0.22933456301689148, 0.8234880566596985, 1.1993309259414673, 1.7595694065093994, 1.6755388975143433]",2.857999563217163,N
3035,3035,SOVLEW_clean,2517.4755859375,2535.34,0.7551524243856427,"[0.20199428498744965, 0.5996222496032715, 0.9798758029937744, 2.897834062576294, 5.951741695404053]",7.302018165588379,Y
3036,3036,SURKUN_clean,1628.0406494140625,803.015,1.6191484520112958,"[0.09664904326200485, 0.38604962825775146, 0.6727450489997864, 2.1215436458587646, 4.251832485198975]",4.822332859039307,Y
3037,3037,TOVJEV_clean,5165.5654296875,4630.63,0.3995775832347518,"[0.05107038840651512, 0.11022157967090607, 0.16598950326442719, 0.8147187232971191, 4.98685359954834]",4.2081499099731445,N
3038,3038,UMEKEE_clean,1621.2109375,3205.89,0.7515835821954413,"[0.07348699867725372, 0.2614988386631012, 0.40872687101364136, 1.609757900238037, 5.872859477996826]",5.276516914367676,N
3039,3039,NATKOL_clean,2024.023681640625,3635.78,0.6958338793452127,"[0.0656617134809494, 0.27586066722869873, 0.5405714511871338, 2.187720775604248, 6.684877872467041]",5.993844985961914,N
3040,3040,SUQHUJ_clean,2545.806396484375,2136.38,1.085396296093365,"[0.03267320245504379, 0.28759557008743286, 0.5913348197937012, 2.640260934829712, 7.133123874664307]",6.553020477294922,N
3041,3041,QOWRAV12_clean,1144.1849365234375,2727.76,0.7223878365014232,"[0.14727705717086792, 0.7408656477928162, 1.3552287817001343, 4.094579219818115, 7.147454738616943]",6.786820888519287,N
3042,3042,IJEXUS_clean,512.1951904296875,1356.52,0.8002774959068747,"[0.07108243554830551, 0.4064992070198059, 0.6760455965995789, 1.5312910079956055, 2.6458733081817627]",1.9136483669281008,Y
3043,3043,SUVNEE_clean,2089.261962890625,1529.13,0.8157002321316608,"[0.04396652430295944, 0.31161749362945557, 0.6263554096221924, 2.679863929748535, 6.7669501304626465]",6.0107502937316895,N
3044,3044,cm501138g_si_008_clean,2289.572265625,2166.15,0.8850001499761453,"[0.5139692425727844, 0.7485756278038025, 0.8393735885620117, 1.3066704273223877, 3.5951836109161377]",4.259052276611328,N
3045,3045,CUSYAR_clean,5728.73974609375,5749.08,0.2472447871949923,"[0.009056959301233292, 0.06829129159450531, 0.12843042612075806, 0.7253501415252686, 3.928825616836548]",3.6847198009490967,N
3046,3046,YEFNOM_clean,5156.7890625,2292.94,1.0364188939498185,"[-0.06982864439487457, 0.06631319969892502, 0.17156332731246948, 0.8153716921806335, 3.4953768253326416]",4.6669745445251465,N
3047,3047,CUSXOE_clean,5345.97705078125,5379.63,0.243853936728882,"[0.034536704421043396, 0.11499924957752228, 0.24113351106643677, 1.1291368007659912, 5.084246635437012]",5.305447578430176,N
3048,3048,JUFREJ_clean,43.96122741699219,204.828,2.3077745294380527,"[0.1081889420747757, 0.180210143327713, 0.19033536314964294, 0.26571574807167053, 0.5300842523574829]",2.3807740211486816,N
3049,3049,SAXRIS_clean,161.9511260986328,1109.0,1.8824411816923825,"[0.08072274923324585, 0.24737343192100525, 0.41174209117889404, 0.976837694644928, 2.3307347297668457]",2.6857798099517822,N
3050,3050,IBAPOS_clean,2492.607666015625,3077.73,0.6887306207827447,"[0.1344325840473175, 0.6288856863975525, 1.1305761337280273, 3.444230556488037, 6.626369953155518]",6.474719524383545,Y
3051,3051,GISZUF_clean,156.02088928222656,394.318,1.312135399554654,"[0.24497921764850616, 0.6589480042457581, 0.9998176693916321, 2.302208185195923, 3.9355852603912354]",3.8468422889709473,N
3052,3052,DUZPUL_clean,1856.1632080078125,2459.25,0.920356770193846,"[0.24424202740192413, 0.824410617351532, 1.3932290077209473, 3.7534186840057373, 7.457507133483887]",6.579034805297852,N
3053,3053,IYOCOQ_clean,731.403564453125,1178.68,1.3443016447144875,"[0.10166469216346741, 0.4158054292201996, 0.759117066860199, 2.454634666442871, 5.130851745605469]",4.553463459014893,N
3054,3054,CUWZAX_clean,1040.036376953125,1785.35,1.11727389518547,"[0.10109256953001022, 0.4626452326774597, 0.8984087705612183, 3.1907756328582764, 6.351754188537598]",6.113595962524414,N
3055,3055,YUYGOQ_clean,598.5017700195312,631.337,1.3496563907139196,"[0.2780511975288391, 0.9890974164009094, 1.485241413116455, 2.653888463973999, 3.7756855487823486]",3.833332777023315,N
3056,3056,XAGPUT_clean,1127.3265380859375,1299.66,1.5807101148853169,"[0.033556193113327026, 0.18028387427330017, 0.36837536096572876, 1.714109182357788, 5.112851142883301]",6.168999671936035,N
3057,3057,VOFFED_clean,19.054391860961918,601.823,1.2035010264744657,"[0.16335585713386536, 0.4696349799633026, 0.6435420513153076, 1.0357905626296997, 1.4830286502838135]",2.8291587829589844,N
3058,3058,QOMRUH_clean,1639.2576904296875,2076.76,0.9464410283107968,"[0.08371050655841827, 0.2641741633415222, 0.43376481533050537, 1.574952244758606, 5.945893287658691]",4.896759033203125,N
3059,3059,JOLYEQ_clean,456.61724853515625,631.099,1.120428297765757,"[0.04932526871562004, 0.24286234378814697, 0.45061248540878296, 1.3136249780654907, 2.553016185760498]",2.2372753620147705,N
3060,3060,CIFMAH_clean,1753.0126953125,2618.62,0.7339302486980209,"[0.1382666379213333, 0.5700852870941162, 1.0861986875534058, 4.009854793548584, 7.7941365242004395]",7.125138282775879,N
3061,3061,HAQKES_clean,416.9152526855469,1315.66,1.2627375402180423,"[0.07693781703710556, 0.3199755549430847, 0.5673648118972778, 1.9095927476882935, 4.071490287780762]",3.754607200622559,N
3062,3062,UQERIT_clean,249.34739685058597,538.343,1.1966956615869706,"[0.17837250232696533, 0.595723569393158, 0.9766921401023865, 2.315002679824829, 3.585117816925049]",3.258788585662842,N
3063,3063,EZESAF_clean,56.39419555664063,422.355,1.2461795943618772,"[0.3560473322868347, 0.8102567791938782, 1.0093156099319458, 1.4147485494613647, 1.743448257446289]",2.596853256225586,N
3064,3064,cm503311x_aloh475K_clean,1373.128662109375,1495.57,0.947448781267309,"[0.07607968896627426, 0.38608914613723755, 0.7184622883796692, 2.357614755630493, 5.21120023727417]",4.00291919708252,N
3065,3065,CUWHUZ_clean,800.8392944335938,1745.33,0.9387992747613207,"[0.10217941552400589, 0.47765305638313293, 0.8705130219459534, 2.590762138366699, 5.103270053863525]",6.332866668701172,Y
3066,3066,UVUDEW_clean,35.04846954345703,206.225,1.4246589069352922,"[0.15559202432632446, 0.4475261867046356, 0.6036311388015747, 0.8594933748245239, 1.451951265335083]",1.3287626504898071,N
3067,3067,RAXQEO_clean,154.24609375,1414.98,0.8480321537888601,"[0.18765509128570557, 0.6496357321739197, 1.0608794689178467, 2.656325578689575, 4.608074188232422]",3.5053651332855225,N
3068,3068,EKEKIQ_clean,827.9215698242188,775.349,1.1670675299624478,"[0.2305736392736435, 0.9099194407463074, 1.425621509552002, 2.876767158508301, 4.003420829772949]",5.155081748962402,N
3069,3069,XILLEL_clean,726.0980834960938,1416.33,0.9886915631081172,"[0.538409411907196, 1.421435832977295, 1.9423776865005493, 2.7843618392944336, 4.180821895599365]",3.346241235733032,N
3070,3070,NUWVIM_clean,36.20034790039063,373.601,1.1703949476055682,"[0.48881399631500244, 1.2332037687301636, 1.5946455001831055, 2.127000570297241, 2.4917078018188477]",2.374729871749878,N
3071,3071,ALEJEI_clean,2922.769287109375,3548.06,0.6007779286935948,"[0.37042301893234253, 1.0807701349258423, 1.6745089292526245, 4.263391494750977, 8.432512283325195]",7.356946468353271,N
3072,3072,JOQSIT_clean,97.50635528564452,836.713,1.352674359218538,"[0.05229869484901428, 0.2705829441547394, 0.4961010813713074, 1.4466185569763184, 2.571525812149048]",2.343656301498413,Y
3073,3073,SAQSOU_clean,67.93729400634766,796.419,1.4492249160884292,"[0.043197959661483765, 0.31447333097457886, 0.5875867009162903, 1.9102264642715454, 3.581528663635254]",2.756047248840332,N
3074,3074,ZISFEO_clean,206.71780395507807,533.607,1.1965283857128255,"[0.20631523430347443, 0.5848850607872009, 0.8206188678741455, 1.2521967887878418, 2.1605215072631836]",2.631316661834717,N
3075,3075,FOJLOH_clean,1264.3350830078125,1774.75,0.82226360602273,"[0.16832731664180756, 0.7210860848426819, 1.3152507543563843, 3.979078769683838, 6.610836505889893]",7.69148063659668,N
3076,3076,RAKCUC_clean,1454.6248779296875,1360.84,1.1944199442428314,"[0.054435208439826965, 0.21470847725868225, 0.4218456745147705, 1.8191293478012085, 5.574132442474365]",5.686561107635498,N
3077,3077,DUWBEE_clean,1992.073974609375,2307.3,0.9723148048092772,"[0.1625666320323944, 0.5955681204795837, 1.004141926765442, 2.9866185188293457, 7.219404220581055]",8.031436920166016,N
3078,3078,cm503311x_aloh250K_clean,1290.7735595703125,1491.21,0.9493509475220648,"[0.0911160260438919, 0.4342440962791443, 0.8037543296813965, 2.572847843170166, 5.281387805938721]",4.013615131378174,N
3079,3079,KAVJEX_clean,434.3245544433594,1376.28,1.1562951721831014,"[0.37405717372894287, 0.823517918586731, 1.0244956016540527, 1.7495559453964233, 3.148604154586792]",2.928867816925049,N
3080,3080,RUYQOT_clean,375.441162109375,1122.56,1.1663883438256062,"[0.34643787145614624, 0.8420637249946594, 1.1555073261260986, 2.230957508087158, 3.558974504470825]",3.836581230163574,N
3081,3081,LEZJOQ_clean,34.83478164672852,194.114,1.615272471022365,"[0.5393074154853821, 1.005310297012329, 1.2088969945907593, 1.5965125560760498, 2.1434009075164795]",1.7577192783355713,Y
3082,3082,BELTUJ_clean,1071.49072265625,966.263,1.0856469217227176,"[0.15705332159996033, 0.6767323017120361, 1.1322205066680908, 2.679048776626587, 4.510120391845703]",4.488069534301758,N
3083,3083,OPAGIX_clean,331.7030029296875,1616.95,0.905897868235138,"[0.2235172986984253, 0.7100626230239868, 1.0072290897369385, 1.62010657787323, 2.0098652839660645]",4.401028156280518,N
3084,3084,WARFIG_clean,1877.3408203125,1447.65,1.2773102076401142,"[0.3673652410507202, 1.1496068239212036, 1.7918251752853394, 4.293914318084717, 7.123908996582031]",6.639667987823486,N
3085,3085,DOTFID_clean,743.9049072265625,1982.45,0.7972238525086216,"[0.15392914414405823, 0.6402880549430847, 1.080622911453247, 3.003896951675415, 5.5287017822265625]",4.91129732131958,N
3086,3086,BIYYEP_charged,21.732580184936523,107.893,1.725865060886797,"[0.09817914664745331, 0.37070292234420776, 0.5606119632720947, 1.2023721933364868, 1.8221787214279175]",2.324274778366089,N
3087,3087,TORJOB_clean,892.2943115234375,912.627,1.1084981495058608,"[0.10272976756095886, 0.3975749611854553, 0.6967573761940002, 2.0947489738464355, 4.340989112854004]",4.743003845214844,N
3088,3088,NACZUP03_clean,1116.958984375,948.693,1.2398328943477703,"[1.8766669034957886, 3.271451473236084, 3.7310543060302734, 4.447066783905029, 4.9762163162231445]",6.519814014434815,N
3089,3089,DOFTID_clean,2252.923583984375,2798.93,0.91347729455941,"[0.08252692222595215, 0.5486452579498291, 1.0633846521377563, 3.409407615661621, 7.17189359664917]",7.102931976318359,Y
3090,3090,CODVAU_clean,325.69891357421875,307.895,1.8680178898542248,"[1.025163173675537, 1.5917586088180542, 1.7959904670715332, 2.5311226844787598, 3.0114376544952393]",2.9094486236572266,Y
3091,3091,ja076167asi20070815_063752_clean,2138.9990234375,2565.85,0.8480758511036605,"[-0.014959953725337982, 0.07726458460092545, 0.2666839361190796, 1.4963271617889404, 4.477272033691406]",4.8645429611206055,Y
3092,3092,UCOHUR_clean,1632.2755126953125,1320.44,1.2195281393375434,"[0.027900662273168564, 0.17515450716018677, 0.3574116826057434, 1.6689488887786865, 5.756292343139648]",5.953339576721191,N
3093,3093,QOZWAF_clean,169.3903045654297,541.008,2.6425002445181813,"[0.10491497069597244, 0.356212317943573, 0.5919724702835083, 1.5534521341323853, 3.451169490814209]",3.320499897003174,N
3094,3094,IQEKUM_clean,331.810791015625,982.343,1.1995159275394285,"[0.04224657267332077, 0.24458611011505127, 0.4725237488746643, 1.5489277839660645, 3.0314154624938965]",2.9573516845703125,N
3095,3095,OBAJAF_clean,463.7115783691406,1513.36,0.9394721049828598,"[0.2865030765533447, 1.0170859098434448, 1.580239176750183, 3.4029552936553955, 4.883231163024902]",5.30540943145752,N
3096,3096,SARGOJ_clean,213.66452026367188,1281.96,1.1310116218322197,"[0.3998643755912781, 1.1921924352645874, 1.5723564624786377, 1.63487708568573, 1.4682539701461792]",2.023029327392578,N
3097,3097,BOYYOF_clean,81.06257629394531,1252.43,1.141993488378811,"[0.09689676761627197, 0.4922844469547272, 0.7883988618850708, 1.7166732549667358, 2.374943971633911]",1.7094835042953491,N
3098,3098,UMUBOV_clean,5341.28173828125,4630.89,0.5814976306714624,"[0.07881702482700348, 0.20619294047355652, 0.35058820247650146, 1.486829400062561, 5.75057315826416]",5.180458545684815,N
3099,3099,LAGVEX_clean,208.65521240234372,790.746,1.130904482643557,"[0.3225939869880676, 0.8959884643554688, 1.2871217727661133, 2.2503721714019775, 3.329716682434082]",3.1208505630493164,N
3100,3100,REHVEH_clean,96.65855407714844,525.585,1.214614998678734,"[0.2773962616920471, 0.8124468922615051, 1.1422148942947388, 2.0175490379333496, 2.9423787593841553]",2.793786764144897,N
3101,3101,SAJDIT_clean,342.25946044921875,896.878,1.1888265652837258,"[0.4375450611114502, 1.2149693965911865, 1.6751042604446411, 2.8886048793792725, 4.090439319610596]",2.544935941696167,N
3102,3102,UBECEM_clean,811.2092895507812,445.284,2.405712559468404,"[-0.014372743666172028, 0.16097146272659302, 0.3420669436454773, 1.1379687786102295, 3.748016357421875]",2.6317248344421387,N
3103,3103,XUFYAA_clean,1629.002197265625,3111.94,0.5891888483284988,"[0.04958178102970123, 0.34595969319343567, 0.6943463087081909, 2.648786783218384, 6.706686973571777]",7.1028008460998535,N
3104,3104,TOBJUR_clean,868.9175415039062,1411.05,1.0696367295210296,"[0.2148488461971283, 1.2792795896530151, 2.0966501235961914, 4.537228584289551, 6.156537055969238]",6.1355180740356445,N
3105,3105,FAVFOA_clean,839.4246215820312,916.582,1.2924686115798043,"[0.4215281009674072, 1.4730607271194458, 2.2021431922912598, 4.135607719421387, 5.961022853851318]",6.019655227661133,N
3106,3106,ETEJOD_clean,1220.665283203125,1763.38,1.1277122115626317,"[0.11306910216808319, 0.4976809620857239, 0.8487065434455872, 2.9455060958862305, 6.950985431671143]",6.959226608276367,N
3107,3107,ECOGEI_clean,672.2044067382812,799.418,0.9987384036673396,"[0.20864856243133545, 0.8190173506736755, 1.339290738105774, 2.989391326904297, 4.744293689727783]",3.875108480453491,N
3108,3108,OWUWUA_clean,346.6140441894531,739.002,1.1447437789861046,"[0.41457128524780273, 1.0167200565338135, 1.3915101289749146, 2.229903221130371, 2.687744379043579]",2.062756061553955,N
3109,3109,ULOLEO_clean,647.8067016601562,1174.22,1.3432604728663329,"[0.11382298171520233, 0.4270987808704376, 0.7555697560310364, 2.310574531555176, 4.864381790161133]",4.872886657714844,N
3110,3110,WOQTUT_clean,-52.335750579833984,677.698,1.375687393717521,"[0.034612640738487244, 0.032431475818157196, 0.009461745619773865, 0.08519341796636581, 0.4727768301963806]",1.52577543258667,N
3111,3111,XUDPIX_clean,3150.759521484375,4384.71,0.5588830435511108,"[0.021815326064825058, 0.21356406807899475, 0.4820336103439331, 2.1656110286712646, 6.097141742706299]",5.78074312210083,N
3112,3112,EVUDAA_clean,1283.0133056640625,1518.95,1.0665450306460733,"[0.22557300329208374, 1.163272738456726, 1.9560291767120361, 4.350921630859375, 6.093807697296143]",6.473616600036621,N
3113,3113,UMOYOM12_clean,5149.072265625,4623.2,0.5993588274120593,"[-0.01697412133216858, 0.0665108785033226, 0.2011360228061676, 1.3242350816726685, 5.873915195465088]",4.43126106262207,N
3114,3114,MISQIQ06_clean,64.8052749633789,150.317,2.085048339222744,"[0.11153852194547653, 0.337189257144928, 0.5841705799102783, 1.7412725687026978, 2.7795002460479736]",2.5521814823150635,N
3115,3115,KAWHEY_clean,1439.0408935546875,3232.71,0.4628791534579602,"[0.1760733425617218, 0.7052403092384338, 1.2027665376663208, 3.105585813522339, 5.440806865692139]",4.995337963104248,N
3116,3116,GIWCOF_ion_b,782.5779418945312,1313.76,1.09484084489127,"[0.04445568472146988, 0.3719163239002228, 0.7019432783126831, 2.3446078300476074, 4.946479797363281]",5.020003318786621,N
3117,3117,KULMAG_clean,1084.436767578125,1730.62,0.9079860808168454,"[0.37061792612075806, 1.3660939931869507, 2.127110004425049, 4.200588226318359, 6.146533012390137]",5.429471969604492,Y
3118,3118,XUJQAV_clean,370.9719848632813,717.252,1.2362236919363163,"[0.3009738326072693, 0.9321061968803406, 1.3634943962097168, 2.5229580402374268, 3.600484609603882]",3.915992021560669,N
3119,3119,TIXCIO_clean,1398.009521484375,2180.24,0.8182680447235662,"[0.12960800528526306, 0.4032161831855774, 0.7786067724227905, 3.1004233360290527, 7.011849880218506]",8.946768760681152,N
3120,3120,PAJSAX_clean,444.6696166992188,774.989,0.847570111584254,"[0.10189048945903778, 0.35775017738342285, 0.6186893582344055, 2.223602056503296, 4.661196708679199]",3.136920213699341,N
3121,3121,TOHMIO_clean,399.3490295410156,1015.2,1.4448155468470565,"[0.40160584449768066, 1.3221913576126099, 1.9090391397476196, 3.343825101852417, 4.61553955078125]",4.168774604797363,Y
3122,3122,QIYDAF01_clean,4530.51953125,5610.39,0.3032465775568679,"[0.04036426544189453, 0.16220343112945557, 0.3089383542537689, 1.360056757926941, 5.331024169921875]",5.295494079589844,N
3123,3123,COYMIN_clean,269.5966796875,967.282,1.3135047894682772,"[0.45064419507980347, 1.0565905570983887, 1.3742218017578125, 2.178334951400757, 3.195019483566284]",3.4233086109161377,N
3124,3124,OXAPAF_clean,835.819091796875,1437.93,1.1132449459006375,"[0.07536481320858002, 0.5480053424835205, 0.9910036325454712, 2.7005743980407715, 4.368481636047363]",4.5685014724731445,Y
3125,3125,RUSWOT_clean,307.6571960449219,983.475,1.1988477909193969,"[0.11652907729148865, 0.5798833966255188, 1.0181649923324585, 2.825059413909912, 4.508103370666504]",3.3992433547973637,N
3126,3126,c6ce00407e_c6ce00407e7_clean,4960.93212890625,6539.09,0.2074615022552016,"[0.1137390062212944, 0.29198765754699707, 0.45178186893463135, 1.275085687637329, 4.319559574127197]",4.537253856658936,N
3127,3127,UGOFED_clean,651.7100830078125,243.68,1.2223016611965505,"[0.25365811586380005, 1.0882571935653687, 1.7433431148529053, 3.604830503463745, 5.131155014038086]",4.559157371520996,N
3128,3128,GANBED_clean,1492.671875,1366.98,0.9284379252720228,"[0.04352979734539986, 0.16229042410850525, 0.2788127660751343, 1.05234956741333, 3.986394166946411]",4.707314014434815,Y
3129,3129,HOQNEI_clean,130.456298828125,715.501,1.1810828058533285,"[0.07648584991693497, 0.3787200450897217, 0.6247958540916443, 1.701972484588623, 2.7742607593536377]",2.5084729194641118,N
3130,3130,IYUHOA_clean,869.759765625,1425.43,1.1501420401616749,"[0.1684161275625229, 0.6489907503128052, 1.1145330667495728, 3.1960363388061523, 5.861842632293701]",5.212266445159912,N
3131,3131,GEZYOB_clean,126.8923568725586,1164.77,1.474701541796024,"[0.09121663868427277, 0.19815698266029358, 0.28473252058029175, 0.6517391800880432, 2.3171188831329346]",2.8207075595855717,N
3132,3132,DOMGET_clean,603.26708984375,513.415,1.1943799373216497,"[0.25042209029197693, 0.9396487474441528, 1.4534268379211426, 3.0440173149108887, 4.551337242126465]",4.355762958526611,N
3133,3133,OXALIJ_ion_b,1326.499267578125,1744.72,0.9426643800456244,"[0.0665120929479599, 0.3542933166027069, 0.6742027997970581, 2.3694941997528076, 5.000032424926758]",5.309127807617188,N
3134,3134,UMOYOM04_clean,4391.57861328125,4786.61,0.5704188556226789,"[0.03714078292250633, 0.23506474494934082, 0.5160129070281982, 2.364229917526245, 7.122904300689697]",5.611632823944092,Y
3135,3135,MUVLUM_clean,486.5906982421875,1223.17,1.0934249773371478,"[0.38063663244247437, 0.9827030301094055, 1.340023398399353, 2.151493787765503, 3.015259265899658]",3.6412463188171382,N
3136,3136,WUDZAY_clean,231.84109497070312,524.169,2.287436619122234,"[0.36296015977859497, 0.8755007386207581, 1.2256993055343628, 2.1263678073883057, 3.1448471546173096]",3.5110015869140625,N
3137,3137,PEQFAT_clean,273.976806640625,1715.65,1.0256317841922955,"[0.10905127227306366, 0.3875500559806824, 0.5920772552490234, 1.2817461490631104, 2.484733819961548]",2.1406641006469727,Y
3138,3138,VAQSEO_clean,482.8369140625,285.365,1.4667618532118394,"[0.5271967649459839, 1.2280253171920776, 1.6301908493041992, 2.7111916542053223, 3.5015716552734375]",3.403814554214477,N
3139,3139,KAKCAD_clean,989.4148559570312,1815.98,0.8872303158567315,"[0.14933326840400696, 0.7263071537017822, 1.324026346206665, 3.994452476501465, 6.973973274230957]",6.502972602844238,N
3140,3140,ONUJUE_clean,594.3098754882812,904.754,1.2037295980994134,"[2.218417167663574, 3.045945644378662, 3.1688849925994873, 3.846679210662842, 4.658173561096191]",5.608949661254883,Y
3141,3141,VUHMUI_clean,355.5729064941406,818.799,1.8443165556678605,"[0.11743812263011932, 0.4662706255912781, 0.8143044710159302, 2.292933225631714, 4.443515300750732]",4.158227443695068,Y
3142,3142,OLOPEM_clean,488.8999633789063,361.253,1.1741884319799971,"[0.3099251091480255, 0.922894299030304, 1.3900129795074463, 2.642751693725586, 3.7133305072784424]",3.190565347671509,N
3143,3143,PUGSOB_clean,2185.296875,2296.41,0.8640989628657724,"[0.162334144115448, 0.6532748937606812, 1.0903102159500122, 2.9120004177093506, 6.138585090637207]",5.665078163146973,N
3144,3144,IGINIX01_clean,200.2066192626953,1003.24,1.272494476600688,"[0.14724916219711304, 0.6849770545959473, 1.14699125289917, 2.745192050933838, 3.8477632999420166]",3.135125637054444,N
3145,3145,MUTCEL_clean,713.5609130859375,1284.87,0.9981563841759592,"[0.1338438093662262, 0.6182030439376831, 1.0880045890808105, 3.005948066711426, 4.810550212860107]",4.492160797119141,Y
3146,3146,TIDKAS_clean,101.45677947998048,583.927,1.0690074576590956,"[0.22238007187843323, 0.7103682160377502, 1.085350513458252, 2.4286348819732666, 3.603442430496216]",3.360440254211426,N
3147,3147,ja510525s_si_003-1_clean,1691.54931640625,2360.39,0.7922978866758598,"[0.043244004249572754, 0.27853310108184814, 0.6018369197845459, 2.596161365509033, 7.131763458251953]",7.181890487670898,N
3148,3148,NENHEU_clean,1234.4237060546875,1543.92,1.106856060131756,"[1.3944965600967407, 2.833549976348877, 3.4884395599365234, 4.370816707611084, 5.201845169067383]",6.247250080108643,N
3149,3149,NIXFUX_clean,477.49462890625,753.513,1.3110990362290482,"[0.6358168721199036, 1.4314825534820557, 1.8622950315475464, 2.897022008895874, 4.073471546173096]",3.989802360534668,Y
3150,3150,KOZSOJ_clean,165.77951049804688,187.64,1.2330905058699186,"[0.2027427703142166, 0.6971555352210999, 1.0802916288375854, 2.4872477054595947, 3.7333741188049316]",2.8783228397369385,N
3151,3151,OMIPEH_clean,2536.593994140625,3032.47,0.6588457767875839,"[0.16677135229110718, 0.20689040422439575, 0.24489131569862366, 0.7281928658485413, 3.164090871810913]",3.653785228729248,N
3152,3152,QODHUO06_clean,273.8253479003906,629.319,1.325277138238387,"[0.17125320434570312, 0.654562771320343, 1.1036584377288818, 2.6819074153900146, 4.023559093475342]",3.4462685585021973,N
3153,3153,REHHUJ_clean,787.9117431640625,1767.81,1.082177936885557,"[0.2574751079082489, 0.9786729216575623, 1.6235160827636719, 3.6116061210632324, 5.083317279815674]",4.543145656585693,Y
3154,3154,MIXYID_clean,1820.9766845703125,1790.87,0.9141041599317676,"[0.08140738308429718, 0.34840333461761475, 0.597278356552124, 2.198801040649414, 6.924956798553467]",6.890425682067871,N
3155,3155,AQOMEA_clean,911.2347412109376,1651.6,0.7492934158194203,"[0.15382367372512817, 0.4633987843990326, 0.789229154586792, 2.9511001110076904, 6.760851860046387]",4.958431243896484,N
3156,3156,KULLAG_clean,1333.1239013671875,2074.95,0.8081374920934713,"[0.10494127869606018, 0.4412153959274292, 0.8078191876411438, 2.5787742137908936, 5.632390975952148]",4.84379768371582,N
3157,3157,ASUWUI_clean,566.4246215820312,761.245,1.1508881486479958,"[0.22732314467430115, 0.9172868728637695, 1.4677531719207764, 3.1109962463378906, 4.816946983337402]",4.092166423797607,N
3158,3158,INIGOD_clean,223.09495544433597,878.104,1.208619318412547,"[0.3317056894302368, 0.6418631076812744, 0.8256986737251282, 1.3012735843658447, 1.7971540689468384]",3.9973769187927246,Y
3159,3159,SEFVEG02_clean,1310.8338623046875,1458.52,0.9017873258216212,"[0.07826384902000427, 0.5328852534294128, 0.9328798055648804, 2.755068302154541, 5.0520501136779785]",4.893350124359131,N
3160,3160,UMODEH07_clean,5596.5634765625,4781.75,0.5580804592787043,"[0.04015779122710228, 0.24500837922096252, 0.49318641424179077, 1.9444154500961304, 5.9196672439575195]",4.844915866851807,N
3161,3161,GOSDID_clean,786.198974609375,1108.46,1.0688726388579746,"[0.19179251790046692, 0.755508542060852, 1.2448970079421997, 2.929872751235962, 4.628147125244141]",4.467039585113525,N
3162,3162,XAPCUN_clean,1586.3563232421875,1319.01,1.2095304987942346,"[0.03111698105931282, 0.18026861548423767, 0.37891483306884766, 1.7177681922912598, 5.8543901443481445]",5.868142604827881,N
3163,3163,IKUTOZ_clean,198.71063232421875,1197.32,1.1688037890154002,"[0.12390130013227463, 0.5930957794189453, 1.0208790302276611, 2.826493978500366, 4.802460670471191]",4.3312835693359375,N
3164,3164,DOLWEI_clean,1322.135009765625,2152.53,0.8751273180650527,"[0.2478734850883484, 0.9158791303634644, 1.4833920001983643, 3.807034730911255, 6.181466102600098]",6.567450523376465,Y
3165,3165,EGEJOQ_clean,548.1493530273438,798.519,1.2500735704719443,"[0.24894481897354126, 0.8281437158584595, 1.3050591945648193, 2.8480405807495117, 3.974062204360962]",4.083882808685303,Y
3166,3166,TOWNEA_clean,1949.5771484375,2962.01,0.7188323802478332,"[0.1029358059167862, 0.36082226037979126, 0.6398057341575623, 2.2087531089782715, 5.091302394866943]",4.240942001342773,N
3167,3167,RUBTAK04_clean,1204.9102783203125,792.672,1.6244722281283372,"[0.10863004624843597, 0.35988396406173706, 0.6554700136184692, 2.1151041984558105, 4.790451526641846]",5.104374885559082,Y
3168,3168,XIGFOJ_manual,735.1216430664062,1898.31,0.6920316003168785,"[0.17748700082302094, 0.9972447752952576, 1.703564167022705, 3.97129487991333, 6.045840263366699]",4.758697509765625,N
3169,3169,BUSRUE_clean,618.0755004882812,1218.19,1.0682173389955971,"[0.31728029251098633, 1.1608444452285767, 1.7631266117095947, 3.5367496013641357, 5.008622646331787]",5.17202615737915,N
3170,3170,ic300665a_si_002_clean,313.3178100585937,924.786,1.0685430027679637,"[0.2481406182050705, 0.8202061653137207, 1.2320139408111572, 2.405512809753418, 3.7787222862243652]",3.9298555850982666,N
3171,3171,ZARMAI_charged,315.9545593261719,1541.14,0.9755016669081424,"[0.13533635437488556, 0.43130970001220703, 0.7193840742111206, 2.4037599563598633, 5.671950340270996]",4.665072917938232,N
3172,3172,ZOQSUV_clean,545.162841796875,775.35,2.0000528378853986,"[0.10535728186368942, 0.43118688464164734, 0.7810388207435608, 2.126068115234375, 4.181666851043701]",4.215581893920898,Y
3173,3173,VEDFUH_clean,1070.7611083984375,1173.22,1.0509262248815523,"[0.005478963255882263, 0.2551655173301697, 0.5455231070518494, 2.1756820678710938, 5.1087565422058105]",5.410567760467529,N
3174,3174,QODHUO10_clean,228.1901092529297,617.768,1.3384270170791008,"[0.15182380378246307, 0.6007404327392578, 1.0268981456756592, 2.5786566734313965, 3.9786953926086426]",4.022291660308838,N
3175,3175,VALWUD_clean,1937.9710693359373,1618.34,0.8677709789620052,"[0.25847309827804565, 0.7746038436889648, 1.1558493375778198, 2.8397107124328613, 6.260232925415039]",5.88786506652832,N
3176,3176,KUVMUL_clean,658.5895385742188,1522.95,0.897743529410433,"[0.14671750366687775, 0.5409166216850281, 0.9158772826194763, 2.421996593475342, 4.480923652648926]",4.137644290924072,N
3177,3177,POHWIU_clean,3104.490234375,4127.88,0.460880553629249,"[0.037716157734394073, 0.17911460995674133, 0.3325272798538208, 1.4998092651367188, 5.7380218505859375]",5.937202453613281,N
3178,3178,FIXVUE_clean,239.63067626953125,999.185,1.6053788597472214,"[0.03496634215116501, 0.14511099457740784, 0.2801332175731659, 0.8214909434318542, 1.5388129949569702]",1.852772831916809,N
3179,3179,UMODEH11_clean,1656.8255615234375,2417.85,0.7509195819886024,"[0.06237797066569328, 0.5551441311836243, 1.0358623266220093, 2.933331251144409, 5.163829803466797]",6.015538692474365,N
3180,3180,TOWXEK_clean,707.3818359375,1248.06,0.9971859238072976,"[0.16400158405303955, 0.6139893531799316, 1.0658589601516724, 3.0456655025482178, 5.469330310821533]",4.943853378295898,N
3181,3181,LAPMAT_clean,564.5599365234375,819.976,1.4089154591746134,"[0.6996423006057739, 1.866646409034729, 2.443882942199707, 3.1554648876190186, 4.201710224151611]",5.7285027503967285,Y
3182,3182,KUHZET_clean,84.63394927978516,287.654,1.5969495853608429,"[1.0528948307037354, 1.8604307174682617, 2.1069796085357666, 2.4629874229431152, 3.0507898330688477]",1.941389560699463,Y
3183,3183,TEJBOB_clean,382.743896484375,706.124,1.310351236749551,"[0.18918514251708984, 0.6779830455780029, 1.1174894571304321, 2.663407802581787, 4.0213799476623535]",3.891310930252075,N
3184,3184,WUZGAB_clean,1447.3104248046875,2474.19,0.7411074151414525,"[0.12441742420196533, 0.5444651246070862, 1.0022553205490112, 3.3181498050689697, 6.738964080810547]",6.051883697509766,N
3185,3185,FEBPUY_clean,217.3719787597656,670.733,1.238230059924024,"[0.13479667901992798, 0.5608446002006531, 0.9122316837310791, 2.2425003051757812, 3.5149893760681152]",4.093413829803467,N
3186,3186,BUXTOF_clean,671.4596557617188,182.9,1.3766217425937726,"[0.3331810235977173, 0.9341744184494019, 1.416743278503418, 3.5490174293518066, 5.940186500549316]",5.265321731567383,N
3187,3187,HICZAW_clean,147.53631591796875,222.29,1.669878606930402,"[0.4326831102371216, 1.2670376300811768, 1.765584111213684, 3.0302789211273193, 3.762392282485962]",2.6003050804138184,N
3188,3188,RIRDED_clean,17.16316795349121,885.53,1.226407605127455,"[0.07918840646743774, 0.27157026529312134, 0.47384876012802124, 1.6130486726760864, 3.2885119915008545]",2.612156629562378,N
3189,3189,BOWNUY_clean,1222.722900390625,1668.4,0.7702715699923836,"[0.2772471010684967, 0.5943940281867981, 0.8869912624359131, 2.2734591960906982, 5.837149620056152]",6.040010929107666,N
3190,3190,KUMGIK_clean,708.0740966796875,752.183,1.3400192862083946,"[0.13877785205841064, 0.5118745565414429, 0.8724592924118042, 2.749147415161133, 4.868563652038574]",4.328968524932861,N
3191,3191,NUDNEH_clean,66.28350830078125,973.844,1.1779176843207846,"[0.14502665400505066, 0.6577752828598022, 1.029602289199829, 1.7870697975158691, 2.081585645675659]",1.7152793407440186,N
3192,3192,LABQEN_clean,418.0074157714844,664.588,2.191078588820793,"[0.10869435220956802, 0.4222662150859833, 0.7785517573356628, 2.318629264831543, 4.2281060218811035]",3.982752799987793,Y
3193,3193,AMUFOF_clean,302.8656616210937,437.404,1.3446091670681055,"[0.057308465242385864, 0.22635620832443237, 0.4237033724784851, 1.139974594116211, 2.127777576446533]",0.9485592842102052,N
3194,3194,YOCCIE_clean,340.9195251464844,634.477,1.4164871111004314,"[0.3453710675239563, 1.1066325902938843, 1.572373390197754, 2.2317726612091064, 2.7199742794036865]",2.52050256729126,N
3195,3195,AXAFAG_clean,143.2844696044922,505.93,2.825254191495384,"[0.04469051584601402, 0.17597699165344238, 0.30465149879455566, 1.080950379371643, 3.094010829925537]",2.757754325866699,N
3196,3196,HIFGEK_clean,163.7576141357422,1070.81,1.317557616824474,"[0.02170957252383232, 0.20966994762420654, 0.398429274559021, 1.345755934715271, 2.656419515609741]",3.82851243019104,N
3197,3197,OFAMUF_clean,286.99530029296875,209.635,1.545451738107508,"[0.5005522966384888, 1.1135833263397217, 1.4224759340286255, 1.7973014116287231, 2.7004292011260986]",3.4806156158447266,Y
3198,3198,IWAXUZ_clean,395.78900146484375,1389.93,1.0265717056079042,"[0.10504579544067383, 0.22839006781578064, 0.3898734450340271, 1.0952723026275635, 2.1505391597747803]",2.338085651397705,N
3199,3199,BOWRAH_clean,34.21458435058594,156.0,2.3099194638653637,"[0.07408561557531357, 0.234953373670578, 0.42195069789886475, 1.1197843551635742, 1.8272157907485962]",2.3424184322357178,Y
3200,3200,LEQCAN_clean,2025.7265625,2592.79,0.7780618600472337,"[0.375613808631897, 1.532299280166626, 2.533914804458618, 5.928933620452881, 8.928877830505371]",9.475295066833496,Y
3201,3201,ETIYEN_clean,107.81475067138672,689.312,1.4635976155721118,"[0.8846827149391174, 1.626012921333313, 1.8610024452209473, 2.1780593395233154, 2.4104156494140625]",3.720033407211304,Y
3202,3202,ILITUT_manual,4017.7724609375,4156.76,0.4919520348013146,"[0.057798393070697784, 0.16608616709709167, 0.2742578387260437, 1.4306702613830566, 5.089179992675781]",5.052961349487305,N
3203,3203,IYESUC_clean,1159.9300537109375,1975.99,0.8792825319627949,"[0.08886748552322388, 0.5788900256156921, 1.0984891653060913, 3.299760580062866, 6.1344313621521]",6.358046531677246,N
3204,3204,BIBXIV_clean,2891.069091796875,1456.91,0.9977043796527534,"[0.12833699584007263, 0.6672266721725464, 1.23105788230896, 3.714423179626465, 9.790348052978516]",7.32952356338501,Y
3205,3205,FEYQUW_clean,333.7872314453125,618.436,1.482784728402557,"[0.11482134461402893, 0.6556151509284973, 1.146309494972229, 2.7581324577331543, 4.437291145324707]",3.308424234390259,N
3206,3206,CUFGIV_clean,1992.821044921875,2583.52,0.9292891523526448,"[0.13611875474452972, 0.46276766061782837, 0.8466594219207764, 2.986786127090454, 6.760307788848877]",7.712522506713867,N
3207,3207,CEYYIQ_clean,280.0846862792969,465.997,2.716128456064282,"[0.03538765013217926, 0.20888376235961914, 0.3704748749732971, 1.0606414079666138, 2.2040772438049316]",1.6597886085510254,Y
3208,3208,ja512437u_si_004_clean,405.0946960449219,891.487,1.3063259527210238,"[0.2222365140914917, 0.829711377620697, 1.2961485385894775, 2.720191240310669, 4.343266487121582]",3.626741886138916,N
3209,3209,MAQBIS_clean,2103.112060546875,2629.95,0.6747729098546416,"[0.26183003187179565, 1.2231049537658691, 2.0618579387664795, 4.750199317932129, 6.895749568939209]",7.150976181030273,N
3210,3210,c6ta00429f_c6ta00429f2_clean,1768.4093017578125,2682.61,0.7224789699048471,"[0.15450531244277954, 0.5504121780395508, 0.9196875691413879, 2.7042157649993896, 5.947691440582275]",6.196739673614502,N
3211,3211,OROKEN_clean,191.48130798339844,784.682,1.650873321147452,"[0.10845573246479034, 0.3586013615131378, 0.5586621761322021, 1.5438597202301025, 3.582948923110962]",3.4493324756622314,N
3212,3212,FECFAV_clean,25.606464385986328,128.262,2.8772672322038324,"[0.06273273378610611, 0.20859190821647644, 0.3274778425693512, 0.9021034836769104, 1.8184512853622437]",2.0327186584472656,N
3213,3213,KUGFAU_clean,674.5570068359375,405.732,2.4325746580527587,"[0.09707245975732803, 0.2625510096549988, 0.3551713228225708, 0.7409335970878601, 2.860151767730713]",2.54653000831604,N
3214,3214,INEXEG_clean,429.4635620117188,905.231,1.234063197223819,"[0.6073454022407532, 1.4022843837738037, 1.7933602333068848, 2.3280203342437744, 2.7381300926208496]",2.224698066711426,Y
3215,3215,FOJKIA_clean,289.5578918457031,972.436,1.0709257584075664,"[0.1977057307958603, 0.7071516513824463, 0.9972257614135742, 1.5125842094421387, 2.448265552520752]",2.4504780769348145,N
3216,3216,WUDVEY_clean,227.28062438964844,386.317,1.392082143090744,"[0.577465832233429, 1.3510000705718994, 1.7665987014770508, 2.7270681858062744, 3.875495433807373]",3.71464204788208,N
3217,3217,cg3002866_si_001_clean,2300.5,2676.95,0.7807907036933341,"[0.1737903654575348, 0.5135819911956787, 0.9299583435058594, 3.5537641048431396, 10.170361518859863]",9.577994346618652,Y
3218,3218,JOKYEN_clean,662.0805053710938,306.519,1.546293371943814,"[0.1125902533531189, 0.3706550896167755, 0.6056696176528931, 1.8309834003448486, 4.169074535369873]",2.063973426818848,N
3219,3219,CUQXUI_clean,337.1213073730469,1670.96,0.7913817835599601,"[0.08024029433727264, 0.368918240070343, 0.6833468675613403, 2.2025413513183594, 4.3102803230285645]",4.029727458953857,N
3220,3220,LUTZEH_clean,2118.337646484375,2476.87,0.5608162950775596,"[0.38134801387786865, 1.0909111499786377, 1.5976767539978027, 3.086477279663086, 5.38671350479126]",5.498755931854248,Y
3221,3221,OGOJAX_clean,1431.5821533203125,2526.97,0.7070693773498044,"[0.08896587789058685, 0.4469967186450958, 0.8407785296440125, 2.561291456222534, 4.782947540283203]",4.919684410095215,Y
3222,3222,DEWQUS_clean,153.67938232421875,722.993,1.7608268604581825,"[0.04918994754552841, 0.24223414063453674, 0.4566495418548584, 1.3621361255645752, 2.5496604442596436]",3.888150453567505,N
3223,3223,cm503311x_alf70K_clean,630.7586059570312,1445.15,0.9670035642307292,"[0.009568709880113602, 0.298392653465271, 0.6523890495300293, 2.4378325939178467, 4.9576029777526855]",4.512711048126221,N
3224,3224,SODXUG_clean,122.04415893554688,468.404,1.3453501099610456,"[0.39080435037612915, 1.0531656742095947, 1.4664578437805176, 2.475429058074951, 3.06465744972229]",2.8790557384490967,N
3225,3225,KOGSOQ_clean,814.0154418945312,1235.88,1.026707062810583,"[0.18847976624965668, 0.820084810256958, 1.3660173416137695, 3.311964750289917, 4.774494647979736]",4.48978328704834,Y
3226,3226,MIPHEA_clean,196.17962646484372,2045.8,0.7495154636615585,"[0.10190863907337189, 0.3838103115558624, 0.6382763981819153, 1.5959745645523071, 2.9842991828918457]",3.1569390296936035,Y
3227,3227,ODIXIK_clean,399.5177001953125,491.274,1.4938846131389805,"[0.19892022013664246, 0.7566937208175659, 1.1986489295959473, 2.4806079864501953, 3.7803938388824463]",4.05718994140625,Y
3228,3228,MECWOH_clean,26.420137405395508,798.532,1.3904515282880356,"[0.7691636681556702, 0.9182447791099548, 0.9871374368667603, 1.5144520998001099, 2.2310709953308105]",1.7187572717666626,Y
3229,3229,ja905009e_si_002_clean,1430.0006103515625,1892.95,1.4016291029319985,"[0.11457556486129761, 0.33125847578048706, 0.5206578969955444, 1.981008768081665, 5.404804706573486]",4.789346218109131,N
3230,3230,WAPTAL_clean,84.2138442993164,451.152,3.156427118054769,"[0.038673900067806244, 0.16498476266860962, 0.2964928150177002, 0.94764643907547, 2.5917887687683105]",2.787969827651977,N
3231,3231,TORJIV_clean,742.6116333007812,750.897,1.1490834177001166,"[0.07000448554754257, 0.2994513511657715, 0.5631636381149292, 1.9495007991790771, 4.4721784591674805]",5.256608486175537,N
3232,3232,TADWOM_clean,928.1116333007812,1994.64,0.879030483454415,"[0.29890215396881104, 0.9761117696762085, 1.5151680707931519, 3.3612043857574463, 4.98622989654541]",5.131345748901367,Y
3233,3233,BIHBEB_clean,2088.00830078125,2146.3,0.7242692729797608,"[-0.042727842926979065, 0.21476995944976807, 0.5944702625274658, 2.9894373416900635, 7.674517631530762]",6.373706817626953,Y
3234,3234,POTREX_clean,4058.379150390625,4026.94,0.4834299581948968,"[0.0994403064250946, 0.4008979797363281, 0.7651126980781555, 3.0351955890655518, 7.651576995849609]",6.041805744171143,N
3235,3235,BOZFIH_clean,1088.9273681640625,1406.78,1.0554706175698727,"[0.27885037660598755, 0.962679922580719, 1.5510841608047485, 3.961620330810547, 6.516223907470703]",6.201702117919922,N
3236,3236,FOPTOU_clean,81.75411987304688,402.624,1.4267667206990533,"[0.12795612215995789, 0.36292076110839844, 0.5204350352287292, 0.9163774847984314, 1.5655872821807861]",1.675224542617798,N
3237,3237,SAMYEN_clean,73.48578643798828,199.56,2.0592661746830503,"[0.3363534212112427, 0.6672720313072205, 0.7710056304931641, 0.7199580073356628, 1.3809549808502197]",1.8691461086273196,Y
3238,3238,HUZXIL_clean,1940.1104736328125,2867.85,0.6693693885600523,"[0.15049594640731812, 0.6658777594566345, 1.1493773460388184, 3.1255552768707275, 5.878282070159912]",6.134362697601318,N
3239,3239,ULOKAJ_clean,687.9760131835938,1214.91,1.3049576128728422,"[0.10031364858150482, 0.39776715636253357, 0.7259706854820251, 2.367866039276123, 4.809240341186523]",4.847378730773926,N
3240,3240,DIKJUD_clean,340.340576171875,749.021,1.0680984903284088,"[0.5862727761268616, 1.3340908288955688, 1.7553918361663818, 2.7473809719085693, 3.7595088481903076]",3.704683542251587,N
3241,3241,BUKRUW02_clean,1819.9814453125,2476.18,0.9006141398125428,"[0.05317622050642967, 0.1657598316669464, 0.27212047576904297, 0.9678453803062439, 4.645068645477295]",4.834431171417236,N
3242,3242,XANMUX_clean,582.988037109375,1065.71,1.1664616353633357,"[0.06303252279758453, 0.21875247359275818, 0.39179563522338867, 1.2215403318405151, 4.198487758636475]",3.799454689025879,Y
3243,3243,cg4012185_si_002_clean,1226.14990234375,1085.75,1.3797512816260775,"[0.5390878915786743, 1.7431565523147583, 2.577885150909424, 4.832088947296143, 6.395407676696777]",6.836018562316895,N
3244,3244,FEVNOL_clean,765.4730834960938,202.767,2.769111044002433,"[0.28304392099380493, 0.9352793097496033, 1.4438083171844482, 2.2798187732696533, 2.845524311065674]",3.381225347518921,Y
3245,3245,jacs.6b08724_ja6b08724_si_011_clean,3706.53173828125,4335.39,0.3228559675164725,"[0.026745576411485672, 0.09255901724100113, 0.22009006142616272, 1.300101637840271, 4.555206775665283]",4.418706893920898,Y
3246,3246,ATEYOP_clean,2845.55712890625,3171.91,0.7223784412895067,"[0.05208880826830864, 0.35360634326934814, 0.6642659902572632, 2.659501791000366, 8.033550262451172]",9.944169998168944,N
3247,3247,FAGMEI_clean,30.57680320739746,175.763,1.1369311188602051,"[0.534677267074585, 1.3033374547958374, 1.7709360122680664, 2.966599941253662, 3.8385884761810303]",3.4711215496063232,N
3248,3248,WANBOE_clean,76.3931884765625,335.593,3.375452088662011,"[0.01751445233821869, 0.1337714046239853, 0.2730756402015686, 0.8755759000778198, 1.9722739458084106]",2.6438729763031006,N
3249,3249,FOKYEL_clean,532.422119140625,745.316,1.1907364614759943,"[0.25724947452545166, 1.086312174797058, 1.7035918235778809, 3.615525722503662, 5.450408458709717]",5.494537353515625,N
3250,3250,CIQQIE_clean,1382.1072998046875,1171.77,1.0321739140553952,"[0.2501281797885895, 1.0223848819732666, 1.7114815711975098, 4.316557884216309, 7.288948059082031]",6.631401062011719,Y
3251,3251,QISNIR_clean,2589.8740234375,2109.07,1.2187168507636748,"[0.12674936652183533, 0.3047930896282196, 0.43945640325546265, 1.7523900270462036, 6.608450889587402]",5.698479175567627,N
3252,3252,QODHUO_clean,205.34454345703125,623.492,1.3345686646495851,"[0.15521502494812012, 0.6036335825920105, 1.0226181745529175, 2.520357131958008, 3.806210994720459]",3.887015819549561,N
3253,3253,LAGDII_ion_b,105.82354736328124,358.196,1.856740750728064,"[0.13327383995056152, 0.39949697256088257, 0.5815868377685547, 1.3215383291244507, 1.6402639150619507]",2.5081658363342285,N
3254,3254,NUTYOS_clean,1773.8070068359375,1860.95,0.835123459330585,"[0.15199340879917145, 0.670967161655426, 1.1839618682861328, 3.684051513671875, 7.100558757781982]",7.031799793243408,N
3255,3255,RUSWUZ_clean,377.6847534179688,988.314,1.2102407355668343,"[0.1944253146648407, 0.7430296540260315, 1.2058058977127075, 2.8560516834259033, 4.53946590423584]",3.729163408279419,N
3256,3256,ja406030p_si_010_clean,891.4085083007812,1466.89,1.0939960566620712,"[0.30739814043045044, 1.3763748407363892, 2.3155715465545654, 5.543819427490234, 8.706286430358887]",8.461586952209473,N
3257,3257,LUFBUL_clean,188.6908721923828,492.491,1.2928258373659058,"[0.2204277515411377, 0.7916014790534973, 1.1807842254638672, 2.2362024784088135, 3.115600109100342]",3.211890697479248,N
3258,3258,YAVWUQ_clean,2691.1435546875,2687.58,0.7477805275625587,"[0.21743744611740112, 0.5907865166664124, 0.9366652369499207, 2.8551900386810303, 6.086843490600586]",6.3468756675720215,N
3259,3259,HOZBUV_clean,91.26162719726562,688.16,1.4712088936508008,"[0.1687050461769104, 0.44616490602493286, 0.6394226551055908, 1.3572232723236084, 2.0139000415802]",2.2287306785583496,N
3260,3260,ic5011133_si_002_clean,520.6203002929688,827.301,1.1889634011408343,"[0.24342338740825653, 0.85454261302948, 1.352067232131958, 3.0804107189178467, 4.615324020385742]",4.165828704833984,N
3261,3261,XANMUX08_clean,620.2340087890625,1408.25,1.16227776905137,"[0.3355206847190857, 1.1698710918426514, 1.8107973337173462, 3.84029483795166, 4.995223045349121]",3.503046751022339,Y
3262,3262,OXAMEG_clean,1729.2135009765625,877.788,1.304858949918033,"[0.03303539752960205, 0.451237291097641, 0.9466999769210815, 3.33246111869812, 6.4237823486328125]",5.043193817138672,N
3263,3263,QOWRAV08_clean,1193.9205322265625,2741.46,0.7185381037367299,"[0.16687893867492676, 0.7747111320495605, 1.383853554725647, 4.060778617858887, 7.214995861053467]",6.908698558807373,N
3264,3264,SOJSUH_clean,861.4920043945312,2222.86,0.8472701294044342,"[0.10736033320426941, 0.48080894351005554, 0.8655118942260742, 2.735689878463745, 5.961839199066162]",5.120018482208252,N
3265,3265,ja110042b_si_003_clean,2635.955810546875,3473.99,0.6107033841689573,"[0.20123526453971863, 0.8495966792106628, 1.4673404693603516, 3.813739538192749, 7.551069736480713]",8.538735389709473,N
3266,3266,XANZAQ08_clean,1007.7506103515624,1512.07,0.9336925396841071,"[-0.04635171592235565, 0.03501397743821144, 0.17794163525104523, 1.1713985204696655, 4.5755181312561035]",3.940145969390869,Y
3267,3267,FAVDAK_clean,390.47454833984375,445.806,2.2236339386460062,"[0.18027907609939575, 0.5757949948310852, 0.9535483121871948, 2.4386508464813232, 4.385162830352783]",4.077921390533447,Y
3268,3268,QUNWAZ_clean,1266.874267578125,1174.48,0.9873191530014576,"[0.19977770745754242, 0.7976242899894714, 1.3546558618545532, 3.657815933227539, 6.022420406341553]",5.2419843673706055,N
3269,3269,COCMOY_clean,2896.67333984375,3659.73,0.5388713066647937,"[0.05206078663468361, 0.1966181844472885, 0.34233570098876953, 1.305122971534729, 4.910632610321045]",4.929731845855713,N
3270,3270,FIFGIM_clean,2899.70166015625,3140.0,0.685361139076231,"[0.03374449536204338, 0.20283818244934082, 0.3603818416595459, 1.410839557647705, 5.116897106170654]",5.21768856048584,N
3271,3271,POHCOG_clean,464.74951171875,737.053,1.5438698554877015,"[0.1306508481502533, 0.5385020971298218, 0.8808435201644897, 2.3684329986572266, 3.8137447834014893]",4.097213745117188,N
3272,3272,HAWVUY_clean,120.54249572753906,562.933,1.5872465091293808,"[0.0744900330901146, 0.4257160425186157, 0.691743791103363, 1.6717917919158936, 2.6073226928710938]",2.585439443588257,N
3273,3273,VOQXIK_clean,1059.8326416015625,2965.5,0.7249408848280459,"[0.08633506298065186, 0.4201274514198303, 0.7960160970687866, 2.947953701019287, 7.196559429168701]",6.438673973083496,Y
3274,3274,MIVFOO_clean,305.0225524902344,1079.26,1.0594132525533846,"[0.10370634496212006, 0.6102543473243713, 1.1188181638717651, 2.869321823120117, 4.256452560424805]",3.891767740249634,N
3275,3275,BETGOY_clean,174.7443389892578,881.878,1.281357582736854,"[0.07043665647506714, 0.5515990853309631, 1.0662026405334473, 3.0326409339904785, 3.9769210815429688]",3.7018613815307617,N
3276,3276,LAJLEP_charged,53.80836868286133,1141.5,0.9744734817628768,"[0.1886720359325409, 0.6301646828651428, 0.9519603252410889, 2.1042990684509277, 3.570791721343994]",3.2599527835845947,N
3277,3277,j.ica.2016.08.030_3_clean,375.4434509277344,1844.26,0.8674235624836018,"[0.13986153900623322, 0.5312101244926453, 0.9054557681083679, 2.642991542816162, 5.400701999664307]",4.533131122589111,N
3278,3278,HICGEG_clean,103.9030532836914,1446.07,1.0587397692403526,"[0.01606915146112442, 0.21647456288337708, 0.4274774193763733, 1.7330937385559082, 3.4707815647125244]",2.519380569458008,Y
3279,3279,YIDSOT_clean,13.212884902954102,514.502,1.4991043584338188,"[-0.008555188775062561, 0.184604674577713, 0.36016106605529785, 0.9220524430274963, 2.9483792781829834]",3.299789905548096,Y
3280,3280,VAHTOQ_clean,317.2543029785156,917.287,1.0684260691561736,"[0.34716588258743286, 1.0506831407546997, 1.5335201025009155, 2.9897525310516357, 4.062483787536621]",3.756981372833252,N
3281,3281,IHAJIL_clean,170.91134643554688,684.336,1.5612884414726156,"[0.15154123306274414, 0.26942089200019836, 0.3285534977912903, 0.7028433680534363, 2.003690719604492]",2.5714423656463623,N
3282,3282,TOHDIF_clean,119.77489471435548,295.402,1.6586379133715985,"[0.42445236444473267, 0.7596313953399658, 0.9088613986968994, 1.4496243000030518, 1.8777586221694946]",1.4154993295669556,Y
3283,3283,BEXQUR_clean,1769.092529296875,3045.73,0.7056557232489938,"[0.027074575424194336, 0.11228033900260925, 0.20708516240119934, 0.8413847088813782, 3.8217475414276123]",2.860690116882324,N
3284,3284,OXANOR_clean,889.2689819335938,1521.37,1.0803082960841826,"[0.12643840909004211, 0.7548346519470215, 1.3145203590393066, 3.2456271648406982, 4.599873065948486]",4.664785385131836,Y
3285,3285,QIYDIN01_clean,2481.79833984375,4522.07,0.3957356789976377,"[0.04633365571498871, 0.24704870581626892, 0.5310389399528503, 2.287517786026001, 6.720745086669922]",5.903849124908447,N
3286,3286,DIBQUC_clean,1759.8797607421875,2637.78,0.7545228836885676,"[0.09794196486473083, 0.43929150700569153, 0.8417385816574097, 3.457041025161743, 7.537795543670654]",6.795982360839844,N
3287,3287,AQOMEA01_clean,867.9074096679688,1619.45,0.7669073453913071,"[0.21848462522029877, 0.6646519899368286, 1.090630054473877, 3.4320991039276123, 6.560324192047119]",5.191168308258057,N
3288,3288,cg200332y_si_002_clean,220.68881225585935,1103.04,1.3222503168795352,"[0.013016343116760254, 0.10744723677635193, 0.221088245511055, 0.7569307088851929, 2.6145660877227783]",3.7539331912994394,N
3289,3289,ZILFOR_manual,3527.103759765625,3656.43,0.6394151353908435,"[0.036057036370038986, 0.1691184937953949, 0.31179970502853394, 1.1987390518188477, 4.600802898406982]",4.672844886779785,N
3290,3290,POKSEP_clean,8.503456115722656,226.329,1.701249581882894,"[0.10025070607662201, 0.4319070279598236, 0.6961711645126343, 1.6248496770858765, 2.266806125640869]",1.5326532125473022,N
3291,3291,AVESUR_clean,540.396240234375,1519.34,1.1845711969925377,"[0.7492825984954834, 1.7210185527801514, 2.2481913566589355, 3.3263590335845947, 4.514390468597412]",4.659591674804688,N
3292,3292,POMMAH_clean,210.00836181640625,1115.01,1.2627808341200533,"[0.10049573332071304, 0.3930515944957733, 0.6341128945350647, 1.980925440788269, 3.8596110343933105]",5.6620941162109375,N
3293,3293,QOSJOZ_clean,448.594970703125,1346.89,1.1435670679934429,"[0.07062826305627823, 0.42910507321357727, 0.7743279933929443, 2.233541250228882, 4.026252746582031]",3.47039008140564,N
3294,3294,COTXEQ_clean,557.431640625,675.02,1.0812268291813016,"[0.2398531436920166, 1.068469762802124, 1.6493080854415894, 3.2330827713012695, 4.905752182006836]",5.319004058837891,N
3295,3295,WIJXAQ_clean,1271.1279296875,1838.43,0.9557900067625936,"[0.22898942232131958, 1.0257699489593506, 1.7315086126327515, 4.4460296630859375, 7.025886535644531]",7.650802612304687,N
3296,3296,QOSKAM_clean,365.7737731933594,1190.99,1.1750515830880404,"[0.09150591492652893, 0.40293407440185547, 0.674331545829773, 1.8134537935256958, 3.379883050918579]",3.369327545166016,N
3297,3297,ALAHUS_clean,539.4918212890625,924.252,1.3660373291949188,"[0.28619349002838135, 0.8424409031867981, 1.1848485469818115, 2.009645938873291, 3.0561726093292236]",2.7312514781951904,N
3298,3298,NEVQAH_charged,43.49248123168945,492.57,1.7630776684200955,"[0.15790683031082153, 0.5255744457244873, 0.8460826873779297, 2.1387271881103516, 3.4015088081359863]",3.710430860519409,N
3299,3299,YENLUA_ion_b,99.3641586303711,1329.02,0.7948292094194752,"[0.03507150337100029, 0.23035776615142822, 0.3723856210708618, 0.8154715895652771, 1.5626007318496704]",1.2477747201919556,N
3300,3300,CUPHUS_clean,2823.14013671875,2969.02,0.6809141547585051,"[0.009227264672517776, 0.11727148294448853, 0.27736154198646545, 1.880537986755371, 8.512008666992188]",8.042980194091797,N
3301,3301,YARZEZ02_clean,2796.916259765625,3338.98,0.7620040703796136,"[0.020764827728271484, 0.11541211605072021, 0.20524176955223083, 0.9132704138755798, 4.539876937866211]",3.192296266555786,N
3302,3302,SAMYIR_clean,67.42839050292969,189.741,2.08891906242456,"[0.26951420307159424, 0.5645120739936829, 0.6862125992774963, 0.832787036895752, 1.583211064338684]",1.641398549079895,Y
3303,3303,VUHNIX_clean,430.35986328125,859.637,1.8259387239471567,"[0.15432003140449524, 0.5674967765808105, 0.949396014213562, 2.4711129665374756, 4.487916946411133]",4.328717708587647,Y
3304,3304,KOZQEX_clean,3784.74169921875,4437.39,0.4309095180791848,"[0.033328182995319366, 0.16136813163757324, 0.3184785842895508, 1.350318193435669, 4.956090927124023]",4.204963207244873,N
3305,3305,USOXEH_clean,36.57556915283203,1122.05,1.178926522563022,"[0.022708285599946976, 0.20035535097122192, 0.3929750323295593, 1.5637935400009155, 3.3458173274993896]",2.4155068397521973,N
3306,3306,IBAQEJ_clean,2457.222900390625,3006.3,0.6839929896153717,"[0.11662104725837708, 0.4994237720966339, 0.888023853302002, 3.045306921005249, 7.0588836669921875]",6.403204441070557,Y
3307,3307,OLICIX_clean,799.6971435546875,1712.16,0.7191270558701,"[0.16429273784160614, 0.4692049026489258, 0.7500880360603333, 2.5898971557617188, 6.258071422576904]",4.6295318603515625,N
3308,3308,jacs.6b02030_ja6b02030_si_004_clean,-3.951683521270752,608.552,1.8397272540332947,"[0.08430377393960953, 0.1554877609014511, 0.2239372879266739, 0.3563406765460968, 0.8753587603569031]",0.8955202102661133,N
3309,3309,PUSSEC_clean,97.38451385498048,262.485,2.061611718352612,"[0.18784312903881073, 0.5021827220916748, 0.731013834476471, 1.5584778785705566, 2.598003387451172]",2.6844165325164795,Y
3310,3310,GUJREK_clean,46.820308685302734,672.553,1.2362189356869415,"[0.255828320980072, 0.8926280736923218, 1.3971426486968994, 2.740837812423706, 3.8002140522003174]",2.717616558074951,N
3311,3311,EFESEP_clean,931.0413208007812,1386.18,0.9101998398647522,"[0.34052592515945435, 1.2883599996566772, 2.0174732208251953, 4.148334503173828, 5.784788131713867]",5.665039539337158,N
3312,3312,HURFOR_clean,1123.0050048828125,1643.4,1.0474430904792666,"[0.12064114958047867, 0.6033673286437988, 1.0494062900543213, 2.8623549938201904, 5.180213451385498]",5.061575889587402,Y
3313,3313,UMOYOM03_clean,4387.28564453125,4730.9,0.5722897538299468,"[0.03806842863559723, 0.24187421798706055, 0.5066986083984375, 2.08622670173645, 6.416318416595459]",5.834626197814941,Y
3314,3314,AVIVAC_clean,1319.1436767578125,1999.08,0.7365154347901388,"[0.1371118128299713, 0.4224397838115692, 0.8199454545974731, 3.2164714336395264, 7.871065616607666]",7.276195049285889,N
3315,3315,HOVQAM_clean,2138.03662109375,4604.7,0.6243215982625381,"[0.06517119705677032, 0.29762300848960876, 0.5812039375305176, 2.387101411819458, 7.253249168395996]",4.961225509643555,N
3316,3316,CAVPIA_manual,5368.0986328125,4643.39,0.4161422508844395,"[0.030314859002828598, 0.10104511678218842, 0.15899154543876648, 0.9023136496543884, 4.567784786224365]",4.295828819274902,N
3317,3317,FIHHOV_clean,882.8809814453125,88.5298,1.353434305259945,"[0.4162598252296448, 1.2800798416137695, 1.8791066408157349, 3.3235204219818115, 5.0948076248168945]",5.312450885772705,Y
3318,3318,XISXEE_clean,2646.265380859375,3130.96,0.6654058392023436,"[0.03423350676894188, 0.18854880332946777, 0.4470685124397278, 2.182088613510132, 5.203793048858643]",5.74094295501709,N
3319,3319,JOKYIR_clean,589.0379638671875,280.162,1.557042988368241,"[0.10143285989761353, 0.3251168727874756, 0.5325242877006531, 1.7090688943862915, 4.179374694824219]",1.843005657196045,N
3320,3320,OTOZEE_clean,970.0328369140624,1668.62,0.9993109143229788,"[0.09404981881380081, 0.730911135673523, 1.3752353191375732, 4.057629108428955, 7.608127593994141]",6.708547592163086,N
3321,3321,LAMGUB_clean,502.60595703125,272.307,1.569050019611995,"[0.10339950770139694, 0.33454951643943787, 0.5694208741188049, 1.924457311630249, 4.369604110717773]",2.014768362045288,N
3322,3322,TOWNUQ_clean,1213.8094482421875,1452.71,0.8772776707278406,"[0.17026542127132416, 0.7894998788833618, 1.446469783782959, 4.109805107116699, 6.567638397216797]",6.989440441131592,N
3323,3323,ERUNOW_clean,1186.917236328125,1822.11,0.88430351993702,"[0.29500165581703186, 1.1103062629699707, 1.7351592779159546, 3.5605719089508057, 5.1525678634643555]",4.347837448120117,Y
3324,3324,VAGBUD_clean,247.21383666992188,706.794,1.5726750471972908,"[0.22565269470214844, 0.8179968595504761, 1.3017741441726685, 2.8688008785247803, 4.239922523498535]",3.7701432704925537,N
3325,3325,BEPREV_clean,3805.570556640625,2783.65,0.7986948292517504,"[0.09671405702829361, 0.38236942887306213, 0.6993803381919861, 2.494382619857788, 6.5501627922058105]",6.482971668243408,N
3326,3326,LOSXIC_clean,603.0988159179688,1083.52,1.1074380440977472,"[0.1328723430633545, 0.493339866399765, 0.8639922142028809, 2.744170665740967, 5.889508247375488]",6.825129985809326,N
3327,3327,FORTIR_clean,566.051513671875,1801.84,0.921680280885084,"[0.09480065107345581, 0.4435814917087555, 0.7802675366401672, 2.1153082847595215, 3.8207857608795166]",3.652891397476196,N
3328,3328,BAQWIC_clean,68.63499450683594,771.54,1.6384788376238668,"[0.01835586130619049, 0.16879600286483765, 0.35043323040008545, 1.4858030080795288, 3.5397512912750244]",2.6170942783355717,N
3329,3329,KINRIK_clean,903.219482421875,1159.59,1.2955688517683952,"[0.02336544543504715, 0.1234448179602623, 0.21576113998889923, 0.9234075546264648, 3.0862956047058105]",3.105168342590332,N
3330,3330,KEDJAG18_clean,442.5042114257813,2110.23,1.054809165692881,"[-0.00687127560377121, 0.0439702644944191, 0.11167630553245544, 0.3363593518733978, 1.1032397747039795]",0.7359422445297241,N
3331,3331,EQOXIT_clean,273.66973876953125,922.389,1.1957511322222052,"[0.26542210578918457, 0.8181743025779724, 1.2187681198120117, 2.2222256660461426, 3.098273515701294]",3.1562511920928955,N
3332,3332,QUSHUJ_clean,151.46104431152344,1472.65,0.9039848376831678,"[0.15692850947380066, 0.47569209337234497, 0.7144407033920288, 1.6086260080337524, 2.874748945236206]",2.599735975265503,N
3333,3333,ZISNEW_clean,2086.706787109375,2691.95,0.7563748461565839,"[0.4133094549179077, 1.0973526239395142, 1.6658540964126587, 3.9918417930603027, 7.58468770980835]",6.842876434326172,Y
3334,3334,CEKNIQ_clean,2171.354248046875,3733.15,0.4504648656384137,"[0.144891619682312, 0.5921964049339294, 1.1243889331817627, 4.004275321960449, 8.684155464172363]",6.441152095794678,N
3335,3335,NOQKOV_clean,699.3572387695312,1265.71,1.0646573800765424,"[0.1702999472618103, 0.6910067200660706, 1.1151237487792969, 2.5832910537719727, 4.08011531829834]",3.817613363265991,N
3336,3336,ic501801f_si_002_clean,940.30419921875,1537.98,0.9218536037453468,"[0.29348480701446533, 1.0136945247650146, 1.5728071928024292, 3.378605842590332, 4.9628682136535645]",5.45062780380249,N
3337,3337,EXEMUR_clean,180.07237243652344,256.349,1.4176814947905227,"[0.24542559683322906, 0.7575997710227966, 1.1464951038360596, 2.5671579837799072, 4.1761345863342285]",4.301702499389648,N
3338,3338,IZIHIK_clean,459.6844787597656,739.071,1.4493839029881777,"[0.26857954263687134, 0.8190334439277649, 1.124141812324524, 1.9596666097640991, 3.3678550720214844]",2.5669169425964355,N
3339,3339,TOVKIA_clean,2205.06787109375,3086.26,0.6972652531174149,"[0.12271382659673691, 0.4745714068412781, 0.9522596597671509, 3.9498398303985596, 8.409213066101074]",7.026291370391846,N
3340,3340,LELDOX_clean,2464.947021484375,3360.9,0.6214113998133596,"[0.0705675408244133, 0.3597605526447296, 0.6482844352722168, 2.044060707092285, 5.31876802444458]",5.905532836914063,N
3341,3341,MISQIQ01_clean,105.21363067626952,150.512,2.0828306992512986,"[0.14780916273593903, 0.419857919216156, 0.6982055306434631, 2.051915407180786, 3.165849447250366]",2.7464945316314697,N
3342,3342,KUDWAJ_clean,1205.866455078125,1926.72,0.9118426327143904,"[0.04532773792743683, 0.3163207769393921, 0.6740806698799133, 2.5377371311187744, 5.497589588165283]",5.669900894165039,N
3343,3343,HUFHOH_clean,1391.857177734375,2355.91,0.791317390290744,"[0.03229716792702675, 0.185524582862854, 0.371276319026947, 1.8000057935714722, 6.533117771148682]",5.960867404937744,N
3344,3344,UMOYOM15_clean,1855.20751953125,2963.94,0.7360513764041313,"[0.06775467097759247, 0.5683456659317017, 1.1125648021697998, 3.755801200866699, 7.4757161140441895]",7.319625377655029,Y
3345,3345,VURLIF_clean,1777.43408203125,2407.22,0.953615249188134,"[0.19564050436019897, 0.626163899898529, 0.8740884065628052, 1.8467583656311035, 4.037112236022949]",5.467600345611572,N
3346,3346,HUYKER_clean,345.12518310546875,1623.96,0.8231895618480575,"[0.18949073553085327, 0.7068710923194885, 1.0423188209533691, 1.9086887836456299, 2.5998144149780273]",1.9573546648025515,N
3347,3347,SOPLIU_clean,842.0296020507812,2472.43,0.7936485659690624,"[0.1360437273979187, 0.5675415992736816, 0.967624306678772, 2.680475950241089, 4.643094062805176]",4.656162261962891,Y
3348,3348,VALXOY_clean,2288.466552734375,1785.91,0.7770827473686606,"[0.13748812675476074, 0.5147455334663391, 0.8602153658866882, 2.5521035194396973, 6.355250358581543]",7.698395252227783,N
3349,3349,OBIBAF_clean,1459.16259765625,1596.45,0.8483035209508356,"[0.15991497039794922, 0.6517891883850098, 1.1371639966964722, 3.4485902786254883, 6.050742149353027]",6.314246654510498,N
3350,3350,c6dt01288d_c6dt01288d2_clean,207.8765869140625,946.506,1.0748602442029864,"[0.44307732582092285, 1.0867232084274292, 1.4995312690734863, 2.5883703231811523, 3.473790407180786]",3.33229398727417,N
3351,3351,WOJYOL_clean,289.2952575683594,235.626,1.6162492659098058,"[0.5761111974716187, 1.4166094064712524, 1.8761886358261108, 2.812790632247925, 3.3806426525115967]",2.719867467880249,Y
3352,3352,UMOZUT_clean,5344.3115234375,4721.75,0.5760089506411484,"[0.012383084744215012, 0.051042743027210236, 0.13899382948875427, 1.0470104217529297, 5.147459506988525]",4.7855305671691895,N
3353,3353,UMOBEF08_clean,1341.573486328125,2781.09,0.7223657234275325,"[0.14297166466712952, 0.6476180553436279, 1.2161403894424438, 3.7147679328918457, 6.299010753631592]",5.490559577941895,N
3354,3354,LACBID_clean,1534.670166015625,2375.25,0.8059111206467199,"[0.0815095603466034, 0.2839307188987732, 0.49315500259399414, 1.7625060081481934, 4.483189105987549]",5.167834281921387,N
3355,3355,jacs.6b01663_ja6b01663_si_003_clean,4532.033203125,4482.28,0.3191210875978338,"[0.049239858984947205, 0.19078461825847626, 0.3341556787490845, 1.3500492572784424, 5.348158836364746]",5.13240909576416,N
3356,3356,HAFWIW_clean,34.16292953491211,1099.61,1.3151842483176075,"[0.021434757858514786, 0.08740353584289551, 0.16905875504016876, 0.6092580556869507, 1.4232409000396729]",1.1779627799987793,N
3357,3357,MAQBEO_clean,1465.90283203125,1277.71,0.9361866944316348,"[0.21963073313236237, 1.016736626625061, 1.7959800958633423, 5.084804058074951, 7.921789646148682]",7.294476509094238,N
3358,3358,EJOQOL_clean,59.49224472045898,925.442,1.290845967450699,"[0.09856850653886795, 0.42691531777381897, 0.683537483215332, 1.3322261571884155, 1.9029574394226074]",0.8486377596855164,N
3359,3359,WIDWOX_clean,79.76561737060547,509.67,1.49155697080427,"[0.05131977051496506, 0.24146905541419983, 0.41905397176742554, 1.330759882926941, 2.7345125675201416]",2.5868327617645264,N
3360,3360,BINROH_clean,2030.51171875,3597.31,0.5038547470431409,"[0.19670481979846954, 0.736172080039978, 1.3446658849716187, 4.391965866088867, 8.388418197631836]",8.74140739440918,N
3361,3361,GOLDAO_clean,-0.4088883399963379,251.771,1.9912955327703483,"[0.26331955194473267, 0.5471451282501221, 0.6909196376800537, 1.1922663450241089, 2.453930377960205]",3.439300298690796,N
3362,3362,NUHQUE_clean,960.6414794921876,1348.84,1.210665663882022,"[0.2912205159664154, 0.9984120726585388, 1.6509462594985962, 3.962463617324829, 5.829705715179443]",5.545067310333252,N
3363,3363,ROYREE_clean,353.60601806640625,860.367,1.173908796402387,"[0.12230266630649567, 0.5589388012886047, 0.9154520034790039, 2.2630577087402344, 4.236233234405518]",4.5355730056762695,N
3364,3364,YOCNAH_clean,42.130313873291016,390.433,1.44634055778259,"[0.2211151421070099, 0.4086618721485138, 0.5502391457557678, 0.7986757159233093, 0.9416800737380981]",1.4758870601654053,N
3365,3365,TOVKAS_clean,1461.634521484375,1747.96,0.8931206828640194,"[0.1119568943977356, 0.5056532621383667, 0.9644259810447693, 3.4879677295684814, 7.200556755065918]",6.146814346313477,N
3366,3366,YINCIJ_clean,803.1115112304688,909.73,1.1515810963153512,"[0.14776349067687988, 0.7692549824714661, 1.2814923524856567, 2.799680471420288, 4.216506481170654]",3.9073171615600586,N
3367,3367,OWILAJ_clean,930.9047241210938,1553.72,0.9689006367284336,"[0.12226594984531403, 0.46512073278427124, 0.8278819918632507, 2.759528636932373, 6.0058698654174805]",6.1833906173706055,N
3368,3368,XILLIP_clean,2046.870849609375,2846.87,0.6991286237381991,"[0.16620680689811707, 0.49991023540496826, 0.9156981706619263, 3.379878520965576, 8.085223197937012]",7.903090476989746,N
3369,3369,FECZAQ_manual,1298.90869140625,1682.75,0.9841663030161664,"[0.12875962257385254, 0.48453861474990845, 0.9569290280342102, 3.3321259021759033, 5.918165683746338]",6.197771072387695,N
3370,3370,ETIXOW_clean,249.2102813720703,621.101,1.5802065951924795,"[0.41246432065963745, 0.9266626238822937, 1.2195380926132202, 1.9920032024383545, 2.293407678604126]",2.967020034790039,Y
3371,3371,XANLAA_clean,2174.276611328125,2455.11,0.794660059704578,"[0.07138419151306152, 0.3394474685192108, 0.6654314994812012, 2.734969139099121, 6.927752494812012]",6.04459810256958,N
3372,3372,acs.inorgchem.6b01762_ic6b01762_si_002_clean,319.5262756347656,602.904,2.3119945701121045,"[0.06172345578670502, 0.275712788105011, 0.5239331126213074, 1.4343620538711548, 3.259584665298462]",3.133055686950684,N
3373,3373,KACGED_clean,140.58865356445312,222.854,2.4780772636083337,"[0.31521645188331604, 0.7592053413391113, 1.0549758672714233, 1.899793028831482, 2.861137628555298]",2.622004985809326,N
3374,3374,UDAWOO_clean,562.2059326171875,986.602,1.6159411124847316,"[0.0565735399723053, 0.2572880685329437, 0.4905683994293213, 1.7646350860595703, 4.164371967315674]",4.28171968460083,Y
3375,3375,UMODEH16_clean,5366.955078125,5055.87,0.4738320235438272,"[0.035341776907444, 0.1563565731048584, 0.3176146149635315, 1.5646135807037354, 6.547750949859619]",4.573523998260498,N
3376,3376,YUBTUM_clean,170.8498077392578,806.783,1.2261754600698906,"[0.012086272239685059, 0.03489258885383606, 0.06496056914329529, 0.41143935918807983, 1.092410683631897]",2.7091546058654785,Y
3377,3377,YOYYUI_clean,658.6810913085938,683.096,1.3653849641165323,"[0.6216246485710144, 1.3919880390167236, 1.8372504711151123, 2.9896368980407715, 3.6248514652252197]",3.903982162475586,Y
3378,3378,HIZTUG_clean,831.739501953125,1579.41,0.949222105467094,"[0.19062724709510803, 0.9404093027114868, 1.6161069869995117, 4.1090593338012695, 6.187189102172852]",6.137395858764648,Y
3379,3379,OCUMOR_clean,595.8308715820312,676.683,1.2929820332111424,"[0.14548301696777344, 0.46245110034942627, 0.7594214081764221, 1.7569973468780518, 2.551725387573242]",2.652771472930908,N
3380,3380,BEFGEA_manual,2606.461181640625,3435.56,0.6525831224848004,"[0.03977736830711365, 0.19787535071372986, 0.38851189613342285, 1.871859073638916, 6.984253883361816]",7.482882499694824,N
3381,3381,SIKGAW_clean,378.9166870117188,1981.46,0.8888713263929927,"[0.0184454545378685, 0.19374752044677734, 0.3947746157646179, 1.6985712051391602, 4.595902442932129]",3.5989251136779785,N
3382,3382,GUVKUE_clean,1297.1953125,1300.79,1.226824707338165,"[0.04810284823179245, 0.23146432638168335, 0.44972413778305054, 1.8327451944351196, 5.485076904296875]",5.370583534240723,N
3383,3383,LASRIJ_clean,424.5393981933594,2583.76,0.7489698193612898,"[0.04705101251602173, 0.21997976303100586, 0.3941589593887329, 1.0271868705749512, 1.710653305053711]",1.1282166242599487,N
3384,3384,HAMJUC_clean,1361.2991943359375,1262.75,1.135565219896714,"[0.48926377296447754, 1.8183746337890625, 2.7408900260925293, 4.600341796875, 5.4570136070251465]",4.388362884521484,Y
3385,3385,WOPSAX01_clean,12.931705474853516,218.858,1.9928135242634508,"[0.12380723655223846, 0.2589978873729706, 0.2818167209625244, 0.3195486068725586, 0.23321236670017242]",0.9196745753288268,Y
3386,3386,ENESOH_clean,1811.7861328125,3519.3,0.639194390785853,"[0.09831661731004715, 0.35268333554267883, 0.6677599549293518, 2.633728265762329, 7.090548038482666]",7.085458755493164,N
3387,3387,KIYTOD_clean,1753.463623046875,2217.58,0.7942220702063927,"[0.23725555837154388, 0.872056245803833, 1.4826734066009521, 3.994313955307007, 6.015968322753906]",6.362373352050781,N
3388,3388,MUWRIH_clean,1087.646240234375,1468.84,1.1127379289142183,"[0.33650195598602295, 1.2055217027664185, 1.9042009115219116, 4.251583099365234, 6.374142646789551]",5.597856044769287,Y
3389,3389,ZUTBUN_clean,80.5032730102539,278.072,2.282820018271478,"[0.03509565070271492, 0.16040965914726257, 0.33121103048324585, 1.1362273693084717, 2.6826517581939697]",3.4277021884918213,N
3390,3390,QAQMON_clean,2541.130126953125,3399.05,0.6075908106970093,"[0.15510784089565277, 0.5045737624168396, 0.8837154507637024, 2.9766554832458496, 7.4226226806640625]",7.155419826507568,N
3391,3391,TASWER_clean,639.3766479492188,1236.57,1.2768663140990373,"[0.02203766629099846, 0.25641101598739624, 0.46906983852386475, 1.3743257522583008, 2.564788341522217]",2.3595101833343506,N
3392,3392,HOWSET_clean,1115.158935546875,1018.69,1.2350247306620268,"[0.28073543310165405, 0.7884546518325806, 1.1741268634796143, 2.200111150741577, 3.358518362045288]",3.740320205688477,N
3393,3393,ETUWIA_clean,500.2022705078125,1384.37,1.3172107902399834,"[0.042843788862228394, 0.1470097005367279, 0.2696773409843445, 0.6839668154716492, 2.0831146240234375]",1.942126750946045,N
3394,3394,YORLEY_clean,76.86988067626953,530.099,1.5065242242501138,"[0.15550577640533447, 0.5591700673103333, 0.887715220451355, 2.175964117050171, 3.6117963790893555]",2.546788454055786,Y
3395,3395,COKQEA_clean,222.12457275390625,1241.2,1.169500956113203,"[0.2766213119029999, 0.6930590271949768, 0.9022912979125977, 1.0381674766540527, 0.7951074242591858]",1.8887507915496824,N
3396,3396,UMEPOT_clean,293.1355895996094,693.02,1.5768097284242877,"[0.08065270632505417, 0.47531628608703613, 0.8320256471633911, 2.2111403942108154, 3.479175329208374]",3.645848274230957,N
3397,3397,VIDWIQ_clean,99.35221862792967,373.358,1.178893328154072,"[0.08536037057638168, 0.47802096605300903, 0.8169761896133423, 2.071098566055298, 3.307652711868286]",2.5139262676239014,Y
3398,3398,MULXUO_clean,138.51608276367188,804.404,1.3333258214531143,"[0.43663597106933594, 0.9815201759338379, 1.2289578914642334, 1.6757084131240845, 2.2993228435516357]",2.94160795211792,Y
3399,3399,TOPKIT_clean,1772.65185546875,2195.08,0.9576334291529932,"[0.3428373336791992, 1.1257983446121216, 1.8402459621429443, 5.051182746887207, 7.336353778839111]",5.57089376449585,N
3400,3400,XATZUQ_clean,442.0652465820313,1720.9,0.8919961391157489,"[0.49996417760849, 1.316899061203003, 1.801438808441162, 2.9338958263397217, 3.7977118492126465]",4.461841583251953,N
3401,3401,HALQUJ_clean,2329.6552734375,2095.64,0.7750406215451664,"[0.03290555253624916, 0.20364350080490112, 0.3782603144645691, 1.8613865375518799, 7.171924591064453]",5.850741863250732,N
3402,3402,FUTZIF_clean,563.4449462890625,1067.26,1.2533045612589917,"[0.316277414560318, 1.0224950313568115, 1.5469322204589844, 3.0911052227020264, 5.021908760070801]",4.596609592437744,Y
3403,3403,IKOPIJ_clean,329.9361877441406,1438.85,1.122086021143592,"[0.4507670998573303, 1.2004575729370117, 1.6972694396972656, 2.749953269958496, 3.657949686050415]",2.6333277225494385,N
3404,3404,BEPREV01_clean,3982.719482421875,2631.85,0.8082071149134833,"[0.12835603952407837, 0.44689956307411194, 0.7297941446304321, 2.4614346027374268, 6.9161272048950195]",6.196901321411133,N
3405,3405,UZOBIW_clean,385.2950134277344,793.807,1.4081931856138483,"[0.3082486391067505, 1.0195986032485962, 1.4797979593276978, 2.478010654449463, 3.3179547786712646]",3.538328170776367,Y
3406,3406,ic400607w_si_001_clean,268.4058837890625,1638.99,1.0878378903139778,"[0.19079019129276276, 0.5785934925079346, 0.8818502426147461, 1.8114808797836304, 2.874324083328247]",3.5391294956207275,N
3407,3407,RUYTIQ_clean,444.910400390625,1174.76,1.136443194428653,"[0.4655459523200989, 1.2103134393692017, 1.6393283605575562, 2.8961243629455566, 4.523735523223877]",3.910785436630249,N
3408,3408,SOZSIL_clean,835.1410522460938,1472.36,0.999349816027535,"[0.1678677499294281, 0.7556252479553223, 1.316414475440979, 3.8657143115997314, 7.076730251312256]",6.608242988586426,N
3409,3409,VUWSAJ_clean,1492.818603515625,1156.03,1.1100733053956309,"[0.1435687243938446, 0.5081135034561157, 0.96889728307724, 3.7174129486083984, 8.714303970336914]",8.155073165893555,N
3410,3410,jacs.6b08724_ja6b08724_si_016_clean,4070.747802734375,4247.5,0.3273521847806474,"[0.056923069059848785, 0.20877104997634888, 0.3896465301513672, 1.6768798828125, 5.5428900718688965]",4.058643817901611,N
3411,3411,VOSWIL_clean,61.39338302612305,721.152,1.3776263697603115,"[0.4960019588470459, 0.9662935137748718, 1.1961805820465088, 1.5343559980392456, 1.9136210680007935]",1.4489372968673706,N
3412,3412,XALBUI_clean,257.164306640625,1504.48,0.880375886746825,"[0.14167630672454834, 0.5360397696495056, 0.838718056678772, 1.794874668121338, 2.886641263961792]",3.062626838684082,N
3413,3413,MUZVUA_clean,486.3454284667969,1594.93,1.0519516901970565,"[0.4410170912742615, 1.0334112644195557, 1.4317245483398438, 2.7351436614990234, 4.253636360168457]",4.479838371276856,N
3414,3414,XUDQEU_clean,2997.4052734375,3635.44,0.7096052364101775,"[0.17280608415603638, 0.7553221583366394, 1.287966012954712, 3.39138126373291, 6.097601413726807]",5.970382690429688,N
3415,3415,RAKDEN_clean,1448.4774169921875,1315.61,1.2092603452586592,"[0.06417796015739441, 0.27393659949302673, 0.5174739360809326, 1.9383829832077026, 5.715602874755859]",5.859805583953857,N
3416,3416,XISPUM_clean,1076.6661376953125,1462.19,1.2176471311394286,"[0.036735959351062775, 0.2749859690666199, 0.5454373955726624, 2.0266125202178955, 4.532881736755371]",4.2663092613220215,N
3417,3417,ja406030p_si_006_manual,2210.145751953125,2877.29,0.6878446369333607,"[0.037947624921798706, 0.23529496788978577, 0.4716813564300537, 1.9518402814865112, 6.204456806182861]",6.429203510284424,N
3418,3418,UFEXOT_clean,94.84547424316406,374.228,2.413911503915533,"[0.20590057969093323, 0.5999559760093689, 0.8967612981796265, 1.9951037168502808, 3.260554313659668]",3.083579063415528,N
3419,3419,TAZLAJ_clean,2287.861083984375,1905.58,1.069795128232447,"[0.2604354918003082, 0.5761577486991882, 0.7967977523803711, 2.002872943878174, 6.582906723022461]",7.72738790512085,N
3420,3420,WILRIS_clean,2717.064697265625,2257.28,1.066454763044768,"[0.0027723610401153564, 0.09268710017204285, 0.17894496023654938, 0.7344698309898376, 2.801039218902588]",3.0424506664276123,N
3421,3421,ZULNAX_clean,226.9698028564453,1068.98,1.3254288809177863,"[0.11985462158918381, 0.38833603262901306, 0.6491968631744385, 1.7299492359161377, 2.545238971710205]",1.5766149759292605,Y
3422,3422,NANPUN_clean,4428.12060546875,1961.5,1.1804060624452135,"[0.0732107013463974, 0.2733060121536255, 0.45801693201065063, 1.2377532720565796, 4.237642288208008]",3.3969051837921143,N
3423,3423,OMUMEQ_clean,713.6863403320312,934.784,1.206377563192968,"[0.27003103494644165, 1.013493537902832, 1.6099339723587036, 3.712792158126831, 5.950820446014404]",5.382781028747559,Y
3424,3424,WIYWAE_clean,139.4489288330078,501.463,1.5245388090880587,"[0.30866146087646484, 1.2285692691802979, 1.8385584354400635, 3.133589506149292, 3.999504804611206]",3.0249123573303223,N
3425,3425,SUNLAP_clean,3432.013671875,5488.78,0.3042211455453594,"[0.04780839383602142, 0.25585445761680603, 0.5296409130096436, 2.437675714492798, 7.013518810272217]",7.395341396331787,N
3426,3426,VABKAN_clean,3879.892822265625,4116.62,0.3970924214372896,"[0.10442133247852325, 0.580930233001709, 1.1046561002731323, 4.160114288330078, 10.11343765258789]",6.854752063751221,N
3427,3427,ZOKGAJ_clean,116.61014556884766,452.263,1.5889162662250935,"[0.21324890851974487, 0.533108115196228, 0.7539834976196289, 1.4639590978622437, 2.233692169189453]",2.322597026824951,Y
3428,3428,OYERER_clean,3833.094482421875,4479.16,0.462365250735881,"[0.04956211894750595, 0.1415288895368576, 0.23873434960842133, 0.9923005700111389, 3.3219211101531982]",2.9810829162597656,N
3429,3429,ja406030p_si_009_manual,2089.20703125,2956.57,0.7086872085834963,"[0.043379731476306915, 0.3009065091609955, 0.5631799101829529, 2.222107172012329, 6.650249004364014]",6.919240474700928,N
3430,3430,KOJZOZ_clean,1046.39404296875,1617.36,1.178685411543374,"[0.12742973864078522, 0.5829347968101501, 0.9371213912963867, 2.028909206390381, 3.6068553924560547]",3.3513572216033936,Y
3431,3431,WITJUG_clean,1389.35205078125,1575.12,1.0236520261560966,"[0.10118468105792999, 0.47566282749176025, 0.9248388409614563, 3.1777942180633545, 5.774234294891357]",5.859176635742188,N
3432,3432,EMIGOX_clean,1102.419677734375,1347.44,1.5344088934207465,"[0.112261563539505, 0.41337502002716064, 0.665234386920929, 2.0931522846221924, 5.263505935668945]",4.486562728881836,N
3433,3433,WUYXEV_clean,1400.0423583984375,2354.78,0.7998690350221704,"[0.11627334356307983, 0.4946735203266144, 0.9110461473464966, 3.2462875843048096, 6.759347438812256]",6.352806091308594,N
3434,3434,AVEQID_clean,1981.358642578125,2594.67,0.8013044498150522,"[0.08773414045572281, 0.5443850159645081, 1.1028200387954712, 4.184698104858398, 8.307421684265137]",8.754079818725586,N
3435,3435,ULOLIS_clean,660.0017700195312,1193.24,1.329405919374178,"[0.08449546992778778, 0.36093002557754517, 0.6865922212600708, 2.298201560974121, 4.567709445953369]",4.552408695220947,N
3436,3436,OQUCOU_clean,1811.089599609375,2429.88,0.8593279190089863,"[0.01822103187441826, 0.3100340664386749, 0.6319220662117004, 2.049468517303467, 5.911340236663818]",6.06284236907959,N
3437,3437,IMUVES_clean,1929.9564208984373,1143.61,1.7454457714006375,"[0.05598621815443039, 0.31399211287498474, 0.5424801111221313, 1.6805949211120605, 5.4460859298706055]",5.527805805206299,Y
3438,3438,WEYQAU08_clean,1408.7376708984375,864.526,1.1275889154796737,"[0.2699059247970581, 0.7857699990272522, 1.2060680389404297, 2.960629463195801, 5.240612506866455]",5.718568801879883,N
3439,3439,SOHNIN_clean,1524.2828369140625,1330.38,1.2127928137074049,"[0.046496614813804626, 0.21364453434944153, 0.41745656728744507, 1.8726134300231934, 6.02105188369751]",5.7011308670043945,N
3440,3440,ZOQTAC_clean,402.9466857910156,702.347,2.145603732945377,"[0.13876423239707947, 0.553432822227478, 0.9688335657119751, 2.45040225982666, 4.174410343170166]",4.077522277832031,Y
3441,3441,DALVIY_clean,1239.842529296875,1782.44,1.0839688431991503,"[0.05926106870174408, 0.3159582316875458, 0.5739899277687073, 2.023911714553833, 5.31744909286499]",5.844541549682617,N
3442,3442,ASOVEL_clean,232.26646423339844,791.129,1.0337716237001635,"[0.06251351535320282, 0.3388529419898987, 0.5949639678001404, 2.0473549365997314, 3.256941080093384]",3.3221232891082764,N
3443,3443,RIYBEI_clean,1479.7646484375,1337.89,1.2042944917907692,"[0.04954289644956589, 0.21293368935585022, 0.41053181886672974, 1.740982174873352, 5.691346168518066]",6.033562660217285,N
3444,3444,ja512437u_si_003_clean,444.9845886230469,890.546,1.1737502547528609,"[0.1610303819179535, 0.6604933738708496, 1.0385067462921143, 2.1960904598236084, 3.7827272415161133]",3.1091887950897217,N
3445,3445,ECIWIW_clean,320.93133544921875,464.129,1.3241023637628966,"[0.36688393354415894, 1.1103558540344238, 1.5763760805130005, 2.6801557540893555, 3.532597541809082]",3.166278600692749,N
3446,3446,cg501730q_si_002_clean,1853.87939453125,2058.4,0.8346885541023491,"[0.07389260083436966, 0.37387627363204956, 0.7336009740829468, 2.766317844390869, 6.761007308959961]",6.286787986755371,N
3447,3447,FOSTUE_clean,2151.093994140625,3509.61,0.5828482120981525,"[0.15816637873649597, 0.5714719295501709, 1.0441774129867554, 3.6069490909576416, 8.116732597351074]",7.971437931060791,N
3448,3448,ja302340b_si_002_clean,91.28426361083984,1191.51,1.034780518187634,"[0.3020719885826111, 0.7487946152687073, 1.051533579826355, 1.7868202924728394, 2.1335999965667725]",2.8659472465515137,N
3449,3449,VONCOS_clean,291.016357421875,806.997,1.2424205272307252,"[0.08589103817939758, 0.5024464726448059, 0.858047604560852, 2.1652681827545166, 4.335207939147949]",3.7422068119049072,N
3450,3450,LABPOW_clean,201.5883026123047,287.476,2.533249765566066,"[0.2130201756954193, 0.6638393998146057, 1.0290204286575317, 2.1981356143951416, 3.357944965362549]",3.7241404056549072,N
3451,3451,RIPTEQ_clean,163.76792907714844,684.263,2.0228918997542755,"[0.07691824436187744, 0.19473721086978912, 0.32826006412506104, 1.0760942697525024, 2.6872611045837402]",3.2921574115753174,N
3452,3452,XUVQOW_clean,761.844970703125,1215.01,1.196975249888521,"[0.2463071495294571, 0.7664608955383301, 1.2975001335144043, 3.59615159034729, 5.8547844886779785]",5.850486755371094,N
3453,3453,SETQIT_clean,976.283447265625,560.063,1.3150429613266206,"[0.048196692019701004, 0.24873989820480347, 0.5017005205154419, 1.9097764492034912, 3.9055216312408447]",4.368358612060547,N
3454,3454,QOFCOF_clean,269.9171447753906,632.771,1.323302642464547,"[0.13591676950454712, 0.5645484328269958, 0.958729088306427, 2.4398560523986816, 3.7947590351104736]",3.716677904129028,N
3455,3455,NUHNUA_clean,213.20811462402344,356.932,0.866151726961224,"[0.4567354917526245, 0.833430826663971, 1.0490590333938599, 1.5610748529434204, 2.703562021255493]",2.352799654006958,N
3456,3456,ja408959g_si_002_clean,4288.0791015625,3309.32,0.440941126164794,"[0.061562955379486084, 0.17188802361488342, 0.3056420683860779, 1.151544451713562, 4.36928129196167]",5.1943559646606445,N
3457,3457,BACGAQ_clean,338.0597229003906,583.08,1.1662180074540602,"[0.2235148698091507, 0.7622816562652588, 1.1531347036361694, 2.478760242462158, 3.688058614730835]",3.315725564956665,N
3458,3458,POFGUO_clean,1991.2481689453125,666.975,0.9337388996929296,"[0.20727752149105072, 0.516406774520874, 0.8545475602149963, 3.136204481124878, 6.904988765716553]",7.246986865997314,N
3459,3459,IQOJAB_clean,932.1563720703124,972.045,1.0289766217942793,"[0.29286283254623413, 1.1342581510543823, 1.7990049123764038, 3.7147159576416016, 5.225512981414795]",5.75588846206665,N
3460,3460,ANIDIL_clean,50.9430046081543,276.863,1.4997986636075198,"[0.14288625121116638, 0.42094549536705017, 0.5970231294631958, 1.0074901580810547, 1.438707709312439]",1.6138676404953003,N
3461,3461,ASEKAM_clean,634.8623657226562,681.235,1.7266190087298152,"[0.07784942537546158, 0.4575423300266266, 0.9002946615219116, 2.9182963371276855, 4.407697677612305]",4.62923002243042,N
3462,3462,GUFXEM_clean,365.2933654785156,1111.85,1.209474456814621,"[0.23320086300373077, 0.6957980990409851, 1.0725854635238647, 2.3368895053863525, 3.6993184089660645]",3.923503875732422,N
3463,3463,VIJNIN_clean,712.201171875,1058.68,1.363625406753043,"[1.193271517753601, 2.337829113006592, 2.9524717330932617, 4.716899871826172, 5.628135681152344]",5.368687152862549,N
3464,3464,SOHNAF_clean,1406.6280517578125,1395.36,1.176078641755803,"[0.03769000992178917, 0.17692449688911438, 0.3605639338493347, 1.678629755973816, 5.833126068115234]",5.595154762268066,N
3465,3465,YOYRAH_clean,482.8761596679688,786.461,1.067181960312363,"[0.3528890609741211, 1.079350471496582, 1.575855016708374, 3.0059704780578613, 5.261368751525879]",2.2026326656341557,N
3466,3466,ZOQTIK_clean,247.159912109375,591.806,2.2684453578529,"[0.14018948376178741, 0.5007820129394531, 0.848800539970398, 2.238342523574829, 4.194265365600586]",3.764254093170166,Y
3467,3467,WAZCUX_clean,18.8832950592041,363.418,1.8519749210120944,"[0.2552332282066345, 0.5121297836303711, 0.6007639765739441, 0.85918128490448, 1.6455228328704834]",2.121979236602783,N
3468,3468,RUWZIU_clean,110.54706573486328,809.138,1.0117971852199976,"[0.28213971853256226, 0.7535271644592285, 1.0554680824279785, 1.9129557609558105, 2.774451732635498]",2.233503818511963,N
3469,3469,WEYQAU03_clean,1388.0133056640625,883.309,1.1251556444441826,"[0.2802221477031708, 0.7817917466163635, 1.186349868774414, 2.937288284301758, 5.348660469055176]",5.616231441497803,N
3470,3470,DALSUH_clean,432.6751403808594,749.574,1.3475318417686717,"[0.21154680848121643, 0.7340381145477295, 1.1794695854187012, 2.8638906478881836, 4.682858467102051]",5.044885635375977,N
3471,3471,WIPLOY_clean,1143.7828369140625,1154.12,1.181100565988185,"[0.24123640358448029, 1.0609148740768433, 1.8042048215866089, 4.311713218688965, 6.494121074676514]",6.524323463439941,N
3472,3472,ja907023c_si_001_clean,2511.203125,2462.92,0.6666884161697616,"[0.11748705804347992, 0.41151708364486694, 0.6947895884513855, 2.4828717708587646, 5.768502712249756]",4.797307968139648,N
3473,3473,HIZQEN01_clean,203.5970458984375,519.958,1.5072704484859267,"[0.24530892074108124, 0.899476170539856, 1.3501255512237549, 2.4856176376342773, 3.710655450820923]",3.1725873947143555,N
3474,3474,MAJKAM_clean,1621.0802001953125,1540.18,1.0916145514027118,"[0.1963873952627182, 0.6526052951812744, 1.0591576099395752, 2.471517562866211, 4.244584560394287]",5.404711246490479,Y
3475,3475,JUSGUB_clean,66.36837005615234,488.992,1.352376956759794,"[0.22987216711044312, 0.6304293274879456, 0.8658788800239563, 1.3176347017288208, 1.7385659217834473]",2.1038973331451416,Y
3476,3476,JOZWOM_clean,3146.227294921875,3890.72,0.4822476060454,"[0.028483953326940536, 0.17333760857582092, 0.3780629634857178, 1.608871579170227, 6.162326335906982]",5.279307842254639,N
3477,3477,QOFBIY_clean,168.67578125,626.937,1.3362771523682295,"[0.16736379265785217, 0.6308720111846924, 1.0262326002120972, 2.4242498874664307, 3.619800567626953]",3.669657468795776,N
3478,3478,MOXNIY_clean,386.25726318359375,778.952,1.119375908172246,"[0.2568214535713196, 0.8210224509239197, 1.1722220182418823, 1.9817067384719849, 3.2689077854156494]",2.793583631515503,N
3479,3479,YIXYUB_clean,108.8931121826172,517.011,1.6464211417986867,"[0.5325888991355896, 1.299203634262085, 1.7039878368377686, 2.4297256469726562, 2.8238766193389893]",3.7168376445770255,N
3480,3480,ZAQWEW_clean,75.9771957397461,764.465,1.3995695385044276,"[0.2433110922574997, 0.7687572240829468, 1.1425467729568481, 2.2138540744781494, 3.258169651031494]",2.1658482551574707,N
3481,3481,BIWSEG_ion_b,1861.9747314453125,2259.38,0.4669347084239815,"[0.052062757313251495, 0.29030367732048035, 0.49639928340911865, 1.8413124084472656, 5.668608665466309]",6.131305694580078,N
3482,3482,YAGHAS_clean,131.43446350097656,215.001,1.4689165422369592,"[0.43298542499542236, 0.9540740847587585, 1.2932482957839966, 2.495584011077881, 3.4869894981384277]",2.8313958644866943,Y
3483,3483,EPECOT_clean,337.201416015625,341.44,1.2697543361114103,"[0.32350391149520874, 0.9666075706481934, 1.4299246072769165, 2.9145328998565674, 4.01236629486084]",4.236562728881836,Y
3484,3484,WUYLOS_clean,95.85963439941406,1038.68,1.319885270649474,"[0.1328870952129364, 0.4963831901550293, 0.8060980439186096, 1.9253425598144531, 3.125986099243164]",2.8057727813720703,N
3485,3485,OWUWOU_clean,434.5106506347656,835.822,1.1473962876360884,"[0.37311792373657227, 0.9023630023002625, 1.2300119400024414, 1.989422082901001, 2.8050246238708496]",3.141099214553833,N
3486,3486,KAVNIH_clean,252.20330810546875,937.508,1.0387169182092666,"[0.2764046788215637, 0.8546174168586731, 1.2493757009506226, 2.2865428924560547, 3.327136754989624]",3.046415090560913,N
3487,3487,WOYJEB_clean,2298.2685546875,2537.85,0.8023233326657118,"[0.37721163034439087, 1.176149606704712, 1.8707817792892456, 4.937509059906006, 9.134328842163086]",8.615519523620605,N
3488,3488,WABVIF04_clean,847.47900390625,1402.85,1.182539091471642,"[0.011237956583499908, 0.06345323473215103, 0.13821834325790405, 0.42034193873405457, 1.8004143238067627]",1.2802486419677734,N
3489,3489,YOYPEJ_clean,498.04205322265625,673.313,1.1362724460785725,"[0.483467161655426, 1.4613944292068481, 2.0604567527770996, 3.398066759109497, 4.809717655181885]",3.5854604244232178,N
3490,3490,NIYJAI_clean,43.67197036743164,782.085,1.1310557998726725,"[0.3707088828086853, 0.9328390955924988, 1.2967674732208252, 2.3281173706054688, 3.0065367221832275]",2.966090679168701,N
3491,3491,ZAXTAV_clean,558.4437866210938,623.367,1.170898218294985,"[0.6622795462608337, 1.6867706775665283, 2.2998580932617188, 3.9026362895965576, 5.097614765167236]",4.565253734588623,Y
3492,3492,UWALEL_clean,539.4564819335938,1625.79,0.9780544700158008,"[0.2215784788131714, 0.75522780418396, 1.2614654302597046, 3.1350088119506836, 4.630247116088867]",3.423331022262573,N
3493,3493,IBUBAL_clean,443.2874755859375,1055.19,1.3765937592897657,"[0.10999137163162231, 0.3557639420032501, 0.5692965388298035, 1.7027995586395264, 4.179856777191162]",2.9871983528137207,N
3494,3494,ja6b00695_si_001_clean,784.6629028320312,1557.37,0.9268020100487584,"[0.3609812259674072, 1.2472128868103027, 1.93582284450531, 3.878676414489746, 5.7837724685668945]",5.511577129364014,N
3495,3495,BAZFUF01_clean,5450.86767578125,5440.97,0.3420583911564354,"[0.049050360918045044, 0.1370180994272232, 0.21706664562225342, 0.84718257188797, 4.0757598876953125]",3.73561429977417,N
3496,3496,IWEWAK_clean,448.0686645507813,672.961,2.2172178727364904,"[0.1728333830833435, 0.5868428349494934, 0.965541660785675, 2.521033763885498, 4.693346977233887]",3.8287394046783447,Y
3497,3497,FORTUD_clean,665.5588989257812,1712.05,0.7860848342590817,"[0.16021209955215454, 0.5143684148788452, 0.8279343247413635, 2.127497673034668, 4.632505893707275]",3.840409755706787,N
3498,3498,UCOJIH_clean,1346.52490234375,1313.95,1.2209174287583502,"[0.06633519381284714, 0.2686222195625305, 0.5074363946914673, 1.9882349967956543, 5.920155048370361]",6.019047260284424,N
3499,3499,XOGXAU_clean,210.61944580078125,743.028,1.229158503446942,"[0.31094035506248474, 0.8709225058555603, 1.2712441682815552, 2.4438703060150146, 3.505009651184082]",3.624630928039551,N
3500,3500,OLEKUM_manual,1701.8975830078125,1574.01,1.0235914502084231,"[0.051250990480184555, 0.29391801357269287, 0.6288484334945679, 3.0056982040405273, 7.197912693023682]",7.27786111831665,N
3501,3501,LACYEW_clean,1126.4833984375,1943.59,0.9656947624248308,"[0.05964406579732895, 0.4131893217563629, 0.909279465675354, 3.822836399078369, 7.273510456085205]",6.000154495239258,Y
3502,3502,ja411887c_si_002_clean,3362.09765625,3405.04,0.619257649592216,"[0.09478157013654709, 0.43752267956733704, 0.809527575969696, 2.9333596229553223, 6.775798320770264]",7.308034420013428,N
3503,3503,ULOJUC01_clean,462.90234375,820.341,1.866690401929028,"[0.10783800482749939, 0.41600561141967773, 0.7271747589111328, 2.177865743637085, 4.587281703948975]",4.33551549911499,Y
3504,3504,VERPOZ_clean,127.1384735107422,443.082,1.2896026876621425,"[0.14365074038505554, 0.5285148024559021, 0.8198375105857849, 1.700507402420044, 2.507981538772583]",2.76645827293396,N
3505,3505,KEGZOL04_clean,1925.76611328125,2178.3,0.9847348146626712,"[0.019961204379796982, 0.12452884018421173, 0.26203209161758423, 0.9695164561271667, 3.1436657905578613]",2.768249273300171,N
3506,3506,NIXKIQ_clean,1325.965087890625,1747.37,0.9120473668629524,"[0.2896999418735504, 1.1868091821670532, 1.931946873664856, 4.302831649780273, 6.652922630310059]",6.3782639503479,Y
3507,3507,BAMKOS_clean,121.10144805908205,1144.62,1.113334111095765,"[0.12202317267656326, 0.352064311504364, 0.5552272796630859, 1.4262363910675049, 2.333294630050659]",1.9740126132965088,N
3508,3508,PORLAL_clean,596.2761840820312,1049.72,1.100000376053402,"[0.27315524220466614, 0.875314474105835, 1.2855486869812012, 2.594295024871826, 4.313791275024414]",3.596747875213623,N
3509,3509,WUDZIG_clean,418.057373046875,755.502,2.054578663681778,"[0.1258278638124466, 0.45036596059799194, 0.7820554375648499, 2.146369218826294, 4.165143013000488]",3.80214786529541,Y
3510,3510,KARMUN_clean,1702.1636962890625,1864.58,0.743607544287736,"[0.126730814576149, 0.9567466974258423, 1.7052499055862427, 4.4516119956970215, 7.80757999420166]",7.352165222167969,N
3511,3511,UMABOB_clean,1239.6217041015625,1166.62,1.0446191969469756,"[0.02733425423502922, 0.42373108863830566, 0.8790699243545532, 2.959843873977661, 5.320382118225098]",5.272653579711914,N
3512,3512,ELOHOE_clean,466.85589599609375,333.563,1.149988207679253,"[0.320615291595459, 1.1128758192062378, 1.6838805675506592, 3.3944225311279297, 4.813677787780762]",4.175761222839356,N
3513,3513,LOFJAT_clean,2383.658203125,2816.54,0.7402922603606816,"[0.4028019905090332, 1.0397324562072754, 1.5353978872299194, 3.348423719406128, 7.7806010246276855]",7.839328289031982,Y
3514,3514,QOSXOM_clean,593.2684936523438,1056.34,1.0400097330202596,"[0.28928011655807495, 1.0057743787765503, 1.5660167932510376, 3.0018365383148193, 4.290481090545654]",4.193953514099121,N
3515,3515,YOBYAR_clean,2148.170654296875,3417.96,0.6523395151990997,"[0.042190998792648315, 0.302474707365036, 0.6206902861595154, 2.302297353744507, 5.54817008972168]",6.0328779220581055,N
3516,3516,VIVXOP_clean,565.1676635742188,883.603,1.0714225067470802,"[0.28047704696655273, 1.0072884559631348, 1.5750397443771362, 3.177338123321533, 4.718628883361816]",5.097681045532227,N
3517,3517,DOLRAZ_clean,358.0547180175781,730.881,1.1297162852840257,"[0.25678518414497375, 0.9964253306388855, 1.5073938369750977, 2.7813503742218018, 3.678800344467163]",3.635550737380981,N
3518,3518,TEPJAB_clean,573.6419677734375,902.121,1.3298909459654662,"[1.0387290716171265, 2.6186909675598145, 3.402867555618286, 4.681155681610107, 5.5859761238098145]",4.975982666015625,Y
3519,3519,FIJFEK_manual,1110.098388671875,854.743,1.5828098742862815,"[0.20954418182373047, 1.1866823434829712, 1.9789408445358276, 4.276617527008057, 5.759439468383789]",6.61298131942749,N
3520,3520,ONEYIQ_clean,1741.659912109375,2057.12,0.6628972950795673,"[0.20713722705841064, 0.7428212761878967, 1.1574780941009521, 2.420246124267578, 3.646183729171753]",3.417248010635376,Y
3521,3521,PUZJOL_clean,109.09998321533205,649.866,1.2425825107748132,"[0.044407911598682404, 0.3191593289375305, 0.5225688815116882, 1.1629563570022583, 1.9159362316131592]",2.519760847091675,N
3522,3522,FUWFUA_clean,1168.8162841796875,1588.53,1.059202323640244,"[0.09743815660476685, 0.40068793296813965, 0.7223490476608276, 2.433917284011841, 5.489587306976318]",6.123163223266602,Y
3523,3523,ARINUL_clean,113.61530303955078,309.057,1.125443113547749,"[0.2889951467514038, 0.8020716309547424, 1.1675355434417725, 2.3761119842529297, 3.6541128158569336]",3.4914638996124268,N
3524,3524,REWSUJ_clean,320.26922607421875,945.549,1.1710559948046315,"[0.24851498007774353, 0.8281071782112122, 1.2176697254180908, 2.3666832447052, 3.9393198490142822]",3.2961175441741943,N
3525,3525,BADYAJ_clean,991.7965698242188,1872.89,0.9847178107649472,"[0.1566891223192215, 0.623444676399231, 1.0804680585861206, 3.26995587348938, 6.113621234893799]",5.4406514167785645,N
3526,3526,SOZSAD_clean,626.3202514648438,1514.67,0.9795922479717316,"[0.10422463715076447, 0.6961471438407898, 1.3046261072158813, 4.029244899749756, 6.972867012023926]",6.455688953399658,N
3527,3527,RORRIB_clean,168.78125,543.273,2.0995677286075294,"[-0.017223872244358063, 0.20638829469680786, 0.5329791903495789, 2.1815013885498047, 4.006099224090576]",3.432461738586426,N
3528,3528,ic402058f_si_005_clean,475.5521240234375,279.284,1.4048547276520769,"[0.22877316176891327, 0.863274872303009, 1.3119529485702515, 2.546318292617798, 3.6015992164611816]",4.08111572265625,N
3529,3529,VOYGOH_clean,2197.3740234375,1951.54,1.2842098487632028,"[0.0714113861322403, 0.27197057008743286, 0.4760819673538208, 1.8313417434692383, 5.979955196380615]",5.533324718475342,N
3530,3530,UNIMAG_clean,487.5364074707031,919.458,1.2735948484500828,"[0.07718238234519958, 0.26056599617004395, 0.4638795852661133, 1.6948179006576538, 4.030457019805908]",2.98036527633667,Y
3531,3531,OQERUY_clean,1030.411376953125,803.433,1.1834729503154051,"[0.1281009167432785, 0.5692743062973022, 1.0763721466064453, 3.6424384117126465, 6.071752548217773]",5.179887294769287,N
3532,3532,APEBUU_clean,29.638755798339844,419.41,1.495791913330556,"[0.09609521180391312, 0.28405606746673584, 0.41259247064590454, 0.8449422121047974, 1.5471429824829102]",1.1963353157043457,N
3533,3533,cg801267m_si_003_clean,1698.702880859375,2492.19,0.8139384182382418,"[0.2579832673072815, 1.0366309881210327, 1.6705434322357178, 4.221506595611572, 6.386298656463623]",7.453508377075195,N
3534,3534,PAPVAF_clean,2485.210693359375,2720.0,0.817092067375715,"[0.12894321978092194, 0.6237353086471558, 1.1507253646850586, 3.716557502746582, 7.230840682983398]",8.646571159362793,N
3535,3535,ESUSIW_clean,244.27560424804688,855.38,1.3920236121609493,"[0.18778201937675476, 0.6955184936523438, 1.036464810371399, 1.780372142791748, 2.0094070434570312]",2.9996016025543213,N
3536,3536,YATVUN_clean,1275.19873046875,1862.92,0.903944233637412,"[0.20020930469036102, 0.9506576657295227, 1.6735156774520874, 4.687018871307373, 8.328377723693848]",8.148270606994629,Y
3537,3537,HIWLUW_clean,190.9706115722656,615.235,1.5910354471624222,"[0.1510085016489029, 0.2539941966533661, 0.24573729932308197, 0.39390793442726135, 2.5587353706359863]",2.710012197494507,N
3538,3538,acs.chemmater.6b02817_cm6b02817_si_004_clean,2409.83984375,1544.36,0.8976845608661673,"[0.07990799844264984, 0.4983277916908264, 0.8770706057548523, 2.55446457862854, 6.292703151702881]",6.27599573135376,N
3539,3539,LABMUZ_clean,165.0359649658203,352.13,2.330620500346647,"[0.2701883912086487, 0.7725836634635925, 1.132101058959961, 2.19551682472229, 3.298926591873169]",2.7530128955841064,N
3540,3540,ZEBMEA_clean,273.4068298339844,696.21,1.5340339996082537,"[0.13339605927467346, 0.4921623766422272, 0.781715989112854, 1.9206148386001587, 3.0972328186035156]",3.584625005722046,Y
3541,3541,VOKNAM_clean,112.65127563476562,536.104,1.3180667352000337,"[0.5414036512374878, 1.241695523262024, 1.5942130088806152, 2.297808885574341, 3.0009841918945312]",2.0612123012542725,N
3542,3542,BIPBAF_clean,2703.370849609375,2821.19,0.7817900662278962,"[0.4185979962348938, 1.1847095489501953, 1.7702393531799316, 3.8096587657928467, 6.065675735473633]",6.382105827331543,Y
3543,3543,ja808995d_si_002_clean,1459.1962890625,1625.59,0.7517771406029349,"[0.260464072227478, 0.791305422782898, 1.2438774108886719, 2.70072078704834, 3.7858855724334717]",4.894314765930176,N
3544,3544,IBIYOI_ion_b,91.12583923339844,278.049,1.9756462847111396,"[0.28734683990478516, 0.8307414054870605, 1.1637476682662964, 1.8507009744644165, 2.61283278465271]",3.496081113815308,N
3545,3545,KIRFIA_clean,726.799560546875,2395.12,1.0251570219619957,"[0.0029155462980270386, 0.07577542960643768, 0.16139303147792816, 0.4313030242919922, 1.2121095657348633]",0.8121353387832642,N
3546,3546,XEDPUT_clean,81.15938568115234,579.009,1.509711817900881,"[0.19924139976501465, 0.7109073996543884, 1.0302256345748901, 2.0155136585235596, 3.496793031692505]",2.095627784729004,Y
3547,3547,YAJXIT_clean,390.1389465332031,145.733,1.6014628027422195,"[0.16096645593643188, 0.6825398802757263, 1.125588059425354, 2.5286829471588135, 3.764911651611328]",3.5163702964782715,N
3548,3548,IZENUY_clean,2452.86962890625,1534.32,0.9076204793852618,"[0.11282946169376373, 0.5297386050224304, 0.9135082960128784, 2.6636204719543457, 6.075587272644043]",6.267143249511719,N
3549,3549,XOCQUD_clean,420.4430541992188,187.248,2.1558993672529403,"[0.14476874470710754, 0.5040254592895508, 0.8116052150726318, 1.791372537612915, 3.378713369369507]",3.1323771476745605,Y
3550,3550,RIWNAO_clean,973.3495483398438,1279.17,1.0420203462570186,"[0.38048720359802246, 1.2091563940048218, 1.7746655941009521, 3.370312213897705, 4.405144691467285]",4.452108860015869,Y
3551,3551,FUYKER_clean,314.9612121582031,823.394,1.2057826495919843,"[0.20619553327560425, 0.5137329697608948, 0.6993099451065063, 1.302460789680481, 2.1617774963378906]",1.9804909229278564,N
3552,3552,HUVNAP_clean,-0.2463345527648925,869.726,1.184075901606903,"[0.09372284263372421, 0.23317790031433105, 0.35605382919311523, 0.7903788089752197, 1.2211692333221436]",1.837156891822815,Y
3553,3553,HOQMIL01_clean,239.94189453125,775.862,1.1604068844035709,"[0.14516419172286987, 0.4725794494152069, 0.7049942016601562, 1.6132439374923706, 2.5085904598236084]",2.3358395099639893,N
3554,3554,NIRFIE_clean,538.059814453125,138.754,1.5040608809538134,"[0.30304062366485596, 0.9846160411834717, 1.477082371711731, 2.8373863697052, 3.721001386642456]",2.7415664196014404,Y
3555,3555,YOYPOT_clean,426.2873840332031,687.612,1.119884118545279,"[0.461165189743042, 1.380656361579895, 1.9173173904418945, 3.0536603927612305, 4.488735675811768]",3.3782002925872803,N
3556,3556,AKIXEZ_clean,1439.6419677734375,1094.16,1.3773581923238298,"[0.7446576952934265, 1.8115005493164062, 2.5601320266723633, 5.079463481903076, 8.4667329788208]",7.763223171234131,N
3557,3557,MOPQIT_clean,155.24819946289062,458.62,1.336882324110021,"[0.11942590773105621, 0.3458980917930603, 0.5103209614753723, 1.1129941940307617, 2.5453312397003174]",2.8572380542755127,N
3558,3558,IZIHAC_clean,676.3631591796875,955.467,1.3206960117541489,"[0.36043524742126465, 1.109220266342163, 1.6018282175064087, 2.7438249588012695, 4.106325149536133]",3.0737144947052,N
3559,3559,OKUKEM_clean,1311.548583984375,2631.58,0.7224447180628155,"[0.2678629755973816, 0.8421801328659058, 1.3178598880767822, 2.987361192703247, 5.326666831970215]",5.869285583496094,Y
3560,3560,NAVLIG_clean,272.169189453125,131.072,1.162219934042379,"[0.17972514033317566, 0.6250472664833069, 0.9856130480766296, 2.059037685394287, 3.351033926010132]",2.736863136291504,N
3561,3561,IWEVUD_clean,567.4093627929688,746.403,2.072353618546788,"[0.12275908887386322, 0.4400308430194855, 0.7797740697860718, 2.207627058029175, 4.113931179046631]",4.2220869064331055,Y
3562,3562,ASIQIE_clean,347.3489074707031,1508.35,0.8935600652686179,"[0.21597705781459808, 0.7405203580856323, 1.1836992502212524, 2.6562347412109375, 4.146487712860107]",3.7186031341552734,N
3563,3563,KOMHIF_clean,60.78114700317383,216.208,2.1075553088916896,"[0.44766706228256226, 1.0450365543365479, 1.2837435007095337, 1.8620195388793945, 2.5573575496673584]",1.0545504093170166,Y
3564,3564,ENCDBZ01_clean,1019.7572021484376,676.769,1.3322417876367707,"[0.1317560225725174, 0.41419509053230286, 0.6557799577713013, 2.235271453857422, 6.1656880378723145]",6.151013851165772,Y
3565,3565,c5sc00614g_c5sc00614g2_clean,653.4068603515625,1302.16,1.2358959940473244,"[0.21417631208896637, 0.9186383485794067, 1.582129716873169, 4.287967681884766, 7.646915435791016]",6.861900806427002,Y
3566,3566,YAGHUM_clean,2907.872314453125,2455.6,0.807680613005903,"[0.14608249068260193, 0.4144575595855713, 0.6361101865768433, 1.5191055536270142, 4.678904056549072]",4.859043598175049,Y
3567,3567,UMOBEF03_clean,5440.9658203125,4919.06,0.5426137625375278,"[0.03186408057808876, 0.18870925903320312, 0.3863700032234192, 1.8110467195510864, 6.2355170249938965]",4.220414638519287,N
3568,3568,ESURER04_clean,266.3983459472656,904.085,1.365374647040165,"[0.20356790721416473, 0.7816171646118164, 1.1804821491241455, 1.9376897811889648, 2.405463933944702]",3.521043062210083,N
3569,3569,DADLEC_clean,453.4332275390625,679.936,1.095213570517522,"[0.2493637353181839, 0.7877740859985352, 1.1881885528564453, 2.3445091247558594, 3.8018264770507812]",3.9524004459381104,N
3570,3570,INECOV_clean,571.655029296875,481.611,1.3399241470353038,"[0.5243096351623535, 1.436985969543457, 1.9639822244644165, 3.0445830821990967, 4.236717224121094]",4.001780033111572,N
3571,3571,XIDSUZ_clean,1403.197509765625,3626.99,0.4932624990428547,"[0.1592579185962677, 0.6397330164909363, 1.1117817163467407, 3.244462490081787, 6.51954460144043]",6.47044849395752,N
3572,3572,QAVPOU_clean,69.15843200683594,497.749,2.0971924960229638,"[0.06192424148321152, 0.18192362785339355, 0.353609561920166, 1.197516918182373, 2.4732868671417236]",2.9063167572021484,Y
3573,3573,VUHNAP_clean,394.7784118652344,866.78,1.7656448352416123,"[0.13815787434577942, 0.47262823581695557, 0.8257219791412354, 2.388780117034912, 4.677386283874512]",3.974746465682984,Y
3574,3574,UMOYOM08_clean,4331.94384765625,4692.09,0.5476511966223703,"[0.015448875725269318, 0.2325078248977661, 0.5332720875740051, 2.357959270477295, 6.7003068923950195]",6.011209011077881,Y
3575,3575,CUGXAF_clean,1032.3953857421875,1651.96,0.8921382033520635,"[0.23644478619098663, 0.8940788507461548, 1.4810338020324707, 3.5200135707855225, 5.262796401977539]",5.017238140106201,N
3576,3576,LUMZAW_clean,490.9087524414063,1236.34,1.304760409825079,"[0.09411733597517014, 0.25904181599617004, 0.4347515106201172, 1.5859956741333008, 4.325221538543701]",4.308796405792236,N
3577,3577,WASQEP_clean,2732.537353515625,3041.32,0.6669679811017701,"[0.08655544370412827, 0.3119066655635834, 0.6228275895118713, 2.767808437347412, 8.671860694885254]",8.67402458190918,N
3578,3578,TUJGIQ_clean,61.48098373413086,634.49,1.2023951451717685,"[0.2109757512807846, 0.5922291874885559, 0.8388081789016724, 1.4768315553665161, 2.177034616470337]",1.3463194370269775,N
3579,3579,CAVMIX_clean,784.0047607421875,1438.54,0.9430072497366304,"[0.27860260009765625, 0.9908576011657715, 1.5856525897979736, 3.5535991191864014, 4.906225681304932]",5.399657249450684,N
3580,3580,AVIVIK_clean,1417.8553466796875,2076.02,0.7342738223777935,"[0.14875027537345886, 0.4403761923313141, 0.849815845489502, 3.248479127883911, 8.545170783996582]",8.558893203735352,N
3581,3581,OPIFUQ_clean,298.4866943359375,1477.6,0.7904389994348314,"[-0.006911866366863251, 0.3320503234863281, 0.7149482369422913, 2.517080307006836, 5.373103141784668]",6.364413738250732,N
3582,3582,XANZAQ_clean,783.4057006835938,1549.4,0.9316068194717466,"[-0.022194527089595795, 0.00621187686920166, 0.10429266840219498, 0.7791028022766113, 4.4825334548950195]",4.188282489776611,Y
3583,3583,UKOLOV_clean,782.44580078125,530.094,1.766140577122614,"[0.18667106330394745, 0.4877524971961975, 0.7895036339759827, 1.9740045070648193, 2.980720043182373]",4.775423049926758,Y
3584,3584,UZOBAN_clean,1899.8466796875,1986.47,0.8645547522671373,"[0.09188812971115112, 0.448903888463974, 0.8727558851242065, 3.2049245834350586, 7.958620548248291]",7.375211715698242,N
3585,3585,WOLROF_clean,1750.983642578125,2128.75,0.9148651149231628,"[0.053639061748981476, 0.6637617349624634, 1.1871037483215332, 3.2019686698913574, 6.108042240142822]",4.422194004058838,Y
3586,3586,EPECEJ_clean,1210.2169189453125,1837.37,0.9085331425429934,"[0.12643387913703918, 0.5772870779037476, 1.0301949977874756, 3.2497482299804688, 6.253011226654053]",6.350059986114502,N
3587,3587,ic7025158-file001_clean,1009.801513671875,943.025,1.8252259785317213,"[0.09932725876569748, 0.49657005071640015, 0.7700043320655823, 2.034989595413208, 4.860292434692383]",3.585484266281128,N
3588,3588,FUVDEH11_clean,108.9102783203125,263.098,1.6382688167787405,"[0.42316168546676636, 0.8701744675636292, 1.1027204990386963, 1.5184129476547241, 2.1606767177581787]",1.7300397157669067,Y
3589,3589,GACBOE_clean,1362.6512451171875,1978.99,1.0451471142903654,"[0.15972888469696045, 0.7843685746192932, 1.4705723524093628, 4.255252838134766, 6.9147562980651855]",7.923755645751953,N
3590,3590,IYIHUU_manual,3855.797607421875,2970.97,0.6344604639442207,"[-0.003338254988193512, 0.15267890691757202, 0.3787001967430115, 1.7563198804855347, 5.72700309753418]",5.57194185256958,Y
3591,3591,CUFFEP_clean,2411.3701171875,2681.28,0.8997270882947388,"[0.05441968888044357, 0.22546330094337463, 0.3970264196395874, 1.6506733894348145, 5.859623908996582]",6.635757446289063,N
3592,3592,YOZYOD_clean,787.69580078125,1124.83,1.1991334472350186,"[0.2743217945098877, 0.9049124717712402, 1.405411720275879, 2.8936779499053955, 4.345273494720459]",4.229873180389404,N
3593,3593,VUKTUS_clean,789.8712158203125,760.071,1.341310449237631,"[0.1515960693359375, 0.7611681818962097, 1.2731308937072754, 3.1517045497894287, 5.110459327697754]",4.489551067352295,N
3594,3594,COWDEZ_clean,103.84191131591795,243.703,4.137173934817061,"[0.4050459861755371, 0.7600071430206299, 0.9344050288200378, 1.4458215236663818, 1.9737294912338257]",2.28262710571289,Y
3595,3595,BIYVEM_clean,174.2262725830078,941.302,1.4215316255028894,"[0.028718717396259308, 0.3062853217124939, 0.5518001317977905, 1.4005765914916992, 2.1648824214935303]",2.0007362365722656,N
3596,3596,UGOCAW_clean,1866.957763671875,1680.23,1.07399863223505,"[0.28092244267463684, 0.9400259852409363, 1.410447597503662, 2.731097459793091, 4.274045944213867]",3.9209890365600586,Y
3597,3597,OVEDAW_clean,2341.302490234375,2939.94,0.6500061147826252,"[0.036657415330410004, 0.17720137536525726, 0.29967713356018066, 1.195542812347412, 4.891704559326172]",6.481305122375488,Y
3598,3598,ic5005374_si_003_clean,2531.85986328125,2959.88,0.6244395417888429,"[-0.02192670851945877, 0.20339490473270416, 0.5532525181770325, 2.701310157775879, 7.4559783935546875]",5.771822929382324,N
3599,3599,TENQOS_clean,332.3381652832031,1684.52,1.0562269909151425,"[0.08847880363464355, 0.3298988938331604, 0.5670822858810425, 1.5457359552383423, 3.2581779956817627]",2.835844039916992,N
3600,3600,USAWIW_clean,817.5477294921875,1481.13,1.0095273545582972,"[0.24969249963760376, 0.8150463104248047, 1.2841061353683472, 3.2486860752105713, 5.273642063140869]",3.810357093811035,N
3601,3601,JOHQUT_clean,-2.800663471221924,249.094,1.904526698181338,"[0.3297300934791565, 0.6221515536308289, 0.699585497379303, 0.8595422506332397, 1.6581544876098633]",1.925555229187012,N
3602,3602,PEKZIP_clean,-6.829744815826416,279.673,1.4154531537890829,"[0.2187763899564743, 0.550343930721283, 0.7570008635520935, 1.3911681175231934, 1.925840139389038]",2.896535873413086,N
3603,3603,IFESAP_clean,987.4373168945312,1277.19,1.3867175525960465,"[0.39740848541259766, 0.9846484065055847, 1.4581658840179443, 3.231360673904419, 5.185046672821045]",4.014597892761231,Y
3604,3604,XASNUD_clean,2512.74365234375,1876.13,0.9680023037941556,"[0.25084978342056274, 0.5854869484901428, 0.798609733581543, 2.0315825939178467, 7.268113613128662]",7.302871704101562,N
3605,3605,WIWQOI_clean,691.2777099609375,1829.19,1.3011646653063096,"[0.050514981150627136, 0.13597534596920013, 0.20061522722244263, 0.5707444548606873, 2.1677470207214355]",2.4589109420776367,N
3606,3606,HEGNOX_clean,54.9647102355957,276.922,1.953664758655252,"[0.09874365478754044, 0.23532068729400635, 0.38405758142471313, 1.035735011100769, 2.2835376262664795]",2.039217233657837,N
3607,3607,cg501279y_si_002_clean,339.005859375,564.531,1.153443014876812,"[0.6317192316055298, 1.7715331315994263, 2.3330514430999756, 3.071972370147705, 4.275674819946289]",4.705897331237793,N
3608,3608,MOFBIU_clean,46.07072067260742,294.772,1.3515296211966683,"[0.4521099328994751, 1.0235751867294312, 1.3386988639831543, 2.1790225505828857, 3.272451162338257]",2.979532480239868,N
3609,3609,acscombsci.5b00188_5020072_clean,4481.1572265625,4438.04,0.4296174953378436,"[0.026555325835943222, 0.1252087503671646, 0.23169797658920288, 0.9462363719940186, 3.859839677810669]",3.452653408050537,N
3610,3610,LACQIS_clean,1071.5921630859375,1767.44,0.9668392542059652,"[0.006954915821552277, 0.1429828703403473, 0.395305335521698, 1.6236493587493896, 2.843445062637329]",3.167724847793579,N
3611,3611,POFSIN03_clean,5178.04638671875,2263.84,1.0455676199947004,"[-0.06410282850265503, 0.07103767991065979, 0.1732398271560669, 0.7918616533279419, 3.3666810989379883]",4.700662612915039,N
3612,3612,ECAFOG_clean,72.0841293334961,962.383,1.1261306232486712,"[0.2547459006309509, 0.7885324954986572, 1.175032138824463, 2.4005608558654785, 3.413269281387329]",2.270092487335205,N
3613,3613,WIJXIY_clean,2694.100830078125,3615.64,0.475114792954149,"[0.050388507544994354, 0.2440427541732788, 0.5069261789321899, 2.16839861869812, 6.728744983673096]",5.4106879234313965,N
3614,3614,YOMZIL_clean,48.13325881958008,421.744,1.2329080960272043,"[0.27371692657470703, 0.7634052038192749, 1.0919777154922485, 2.0605406761169434, 2.94401216506958]",3.0351369380950928,N
3615,3615,KACKIL_clean,2434.294921875,1473.77,1.061808706456585,"[0.060501523315906525, 0.2426793873310089, 0.40751200914382935, 1.487347960472107, 5.679000377655029]",5.6597676277160645,N
3616,3616,XILTAP_clean,1288.8597412109375,1899.65,0.8931707117588944,"[0.10471256077289581, 0.5685824155807495, 1.0888018608093262, 3.4806747436523438, 6.474205017089844]",4.624692440032959,N
3617,3617,ZOFZUR_clean,1680.28173828125,3972.87,0.5654416964159669,"[0.18816125392913818, 0.806816577911377, 1.3968290090560913, 3.7377188205718994, 7.114365100860596]",6.906726360321045,N
3618,3618,RUWZOA_clean,78.07489776611328,811.451,1.0683848936119391,"[0.4759390950202942, 1.019317626953125, 1.3314225673675537, 2.143437147140503, 3.0808722972869873]",2.554139852523804,N
3619,3619,UMOVEZ03_clean,5566.9677734375,5146.46,0.5373022818718579,"[0.01352497935295105, 0.11866800487041473, 0.2587234675884247, 1.4130364656448364, 5.777180194854736]",4.062544345855713,N
3620,3620,VONDOT_clean,164.35813903808594,542.432,1.467280091073388,"[0.3072187602519989, 0.5785560607910156, 0.8223240375518799, 1.7686827182769775, 2.5253942012786865]",2.3846263885498047,Y
3621,3621,MAVRAE_clean,2703.5439453125,3179.64,0.6104154772644446,"[0.058103203773498535, 0.18962033092975616, 0.32728034257888794, 1.2237415313720703, 3.9849534034729004]",4.467119216918945,Y
3622,3622,XISLUI_clean,398.5275268554688,1048.85,1.217736078909368,"[0.4551934003829956, 1.278747320175171, 1.7212966680526733, 2.4825305938720703, 3.4276154041290283]",3.563663959503174,N
3623,3623,OTIJAE_clean,142.50856018066406,1856.18,1.017196690604982,"[-0.01605866849422455, -0.016787201166152954, 0.018558375537395477, 0.09040213376283646, 0.7708480358123779]",0.7072381973266602,N
3624,3624,LAVDOE_clean,116.76349639892578,621.657,1.356725358515393,"[0.11004647612571716, 0.4240744113922119, 0.649117112159729, 1.5139511823654175, 2.517442226409912]",2.6323235034942627,Y
3625,3625,HIHGEM_manual,1455.255615234375,1412.13,1.0501703532794149,"[0.25189006328582764, 0.9719000458717346, 1.578007459640503, 3.637148857116699, 5.9624834060668945]",6.346316814422607,N
3626,3626,XIJJEH_clean,1439.556884765625,1426.51,0.8736167142281126,"[0.00810346007347107, 0.2634515166282654, 0.5472784042358398, 1.8822559118270874, 5.941442012786865]",6.072947502136231,N
3627,3627,DAFYAN_clean,2042.3970947265625,3000.22,0.7273336849947059,"[0.05258399620652199, 0.2329215407371521, 0.37418150901794434, 1.5546424388885498, 5.189347267150879]",6.408215999603272,N
3628,3628,IYITOB_clean,578.6358032226562,1363.97,1.1680395740233334,"[0.058652907609939575, 0.25792670249938965, 0.4899885058403015, 1.7626420259475708, 3.928849935531616]",2.6654481887817383,N
3629,3629,QOSJIT_clean,449.75201416015625,1346.24,1.1351719706441152,"[0.06198945268988609, 0.407066285610199, 0.7479720711708069, 2.203547716140747, 4.020726203918457]",3.602818727493286,N
3630,3630,TIDLEZ_clean,1649.405517578125,1778.64,1.0385598569378829,"[0.046522483229637146, 0.1794530749320984, 0.3283514976501465, 1.3546704053878784, 4.7223896980285645]",3.4149787425994877,N
3631,3631,cm071462f-file004_clean,173.2891845703125,929.026,1.5524120544583278,"[0.06375788152217865, 0.25441983342170715, 0.4924355745315552, 1.6622694730758667, 3.7706048488616943]",2.732081174850464,N
3632,3632,XOBDUO_clean,447.1758117675781,306.618,2.129507714949367,"[0.12825080752372742, 0.6071483492851257, 1.0783393383026123, 3.00976300239563, 5.134475231170654]",4.0273518562316895,Y
3633,3633,IFEQER_clean,122.66604614257812,294.259,1.575316694618008,"[0.5742776393890381, 1.2051626443862915, 1.5048861503601074, 1.9217312335968018, 2.466029405593872]",2.38104510307312,Y
3634,3634,WURNOO_clean,145.6798858642578,690.42,1.3289443509167636,"[1.1827772855758667, 1.9968012571334839, 2.2992281913757324, 2.6904094219207764, 2.9387035369873047]",2.207282304763794,N
3635,3635,VORHER_clean,909.8157958984376,1119.82,1.0541231914371392,"[0.3416343331336975, 1.0795482397079468, 1.616004228591919, 2.9529919624328613, 4.113529682159424]",4.031519889831543,Y
3636,3636,QOMSES_clean,1782.083740234375,1909.24,0.9496569037129192,"[0.06707097589969635, 0.24693727493286133, 0.4251061677932739, 1.647567629814148, 6.320735454559326]",4.542445659637451,N
3637,3637,TINFIH_clean,412.27923583984375,583.093,2.4635877401023896,"[0.033432185649871826, 0.26562565565109253, 0.5143648386001587, 1.9694172143936157, 4.065783977508545]",3.0577754974365234,N
3638,3638,XANMUX03_clean,499.4966430664063,1545.14,0.9429630225140984,"[-0.0026843398809432983, 0.06299519538879395, 0.1526009887456894, 0.8962874412536621, 5.0070600509643555]",4.109590530395508,Y
3639,3639,QOWRAV03_clean,1065.8663330078125,2738.41,0.7171812172405824,"[0.10093550384044647, 0.7148514986038208, 1.354190707206726, 4.26361608505249, 7.499512672424316]",7.084771633148193,N
3640,3640,HAVVUX_clean,16.497251510620117,388.201,2.218614185227137,"[0.1990886628627777, 0.7383759617805481, 1.124721646308899, 2.061648368835449, 2.513091802597046]",1.93961763381958,N
3641,3641,NUHQIS_clean,931.954345703125,1360.83,1.2052830436024953,"[0.27301791310310364, 0.9195653200149536, 1.5369970798492432, 3.914435625076294, 5.85415506362915]",5.43829870223999,N
3642,3642,QIVJAG_clean,641.1430053710938,2794.96,0.924764509198891,"[-0.002150893211364746, 0.03305267542600632, 0.09024876356124878, 0.27972322702407837, 1.4278744459152222]",1.2841006517410278,N
3643,3643,WANHOL_clean,2131.055419921875,2379.47,0.8424164795002148,"[0.14465844631195068, 0.6979181170463562, 1.294594168663025, 3.8247017860412598, 7.971141338348389]",7.696591377258301,Y
3644,3644,EZEQEH_clean,101.59260559082033,530.41,1.2333542723088546,"[0.1599908173084259, 0.6213894486427307, 0.9406617283821106, 1.8819013833999634, 2.4914190769195557]",2.714184284210205,N
3645,3645,MAHCOQ_clean,4150.4169921875,4032.93,0.5274485664109102,"[0.07094550877809525, 0.21475130319595337, 0.355255126953125, 1.603496789932251, 5.972638130187988]",5.602790355682373,N
3646,3646,UZIZOU_clean,304.6405944824219,821.92,1.3822678936848174,"[0.4395137429237366, 1.2492982149124146, 1.7118051052093506, 2.529078722000122, 3.384702205657959]",3.835214376449585,Y
3647,3647,ZUNZIT_clean,163.52366638183594,564.357,1.547032256948306,"[0.18857017159461975, 0.8189409971237183, 1.2683054208755493, 2.348468065261841, 3.176616668701172]",2.940661668777466,N
3648,3648,UMESIQ_clean,412.3658752441406,704.903,1.6593168885441538,"[0.08617940545082092, 0.5110160708427429, 0.9013333320617676, 2.487215757369995, 4.177495956420898]",4.654432773590088,N
3649,3649,AGONEQ_clean,1584.66552734375,1853.99,1.0825337706648996,"[0.019217323511838913, 0.1999577283859253, 0.44906163215637207, 2.361898183822632, 6.64322566986084]",5.691586971282959,N
3650,3650,ERALEQ_clean,2900.57666015625,1900.98,0.9778227788179118,"[0.2636042833328247, 0.8862454295158386, 1.4680544137954712, 4.376636028289795, 9.127410888671875]",5.855612754821777,Y
3651,3651,CUWXUP_clean,601.9225463867188,531.874,1.398851500992233,"[0.2876569330692291, 1.0447473526000977, 1.5822800397872925, 3.020472764968872, 4.337765693664551]",4.828953266143799,N
3652,3652,OCIZAD_clean,297.9389343261719,958.08,1.1163752415210606,"[0.2048809677362442, 0.6723174452781677, 1.0374953746795654, 2.1698079109191895, 3.6981592178344727]",3.61090874671936,Y
3653,3653,ITIWAK_clean,674.9093017578125,590.27,1.1025482235796802,"[0.37372106313705444, 1.3186233043670654, 1.929511547088623, 3.444401502609253, 4.654912948608398]",4.856161117553711,N
3654,3654,FAMQAO_clean,2655.19091796875,3256.93,0.6667315681909755,"[0.24777205288410187, 0.7500351667404175, 1.1883162260055542, 3.592796802520752, 9.273197174072266]",7.551907539367676,N
3655,3655,SUGSEU_clean,3524.541259765625,2323.54,0.8345392594280747,"[0.2240418940782547, 0.980945348739624, 1.6326364278793335, 3.9766921997070312, 8.023204803466797]",7.788924694061279,N
3656,3656,cm501138g_si_012_clean,2297.8515625,2122.74,0.8833023973789285,"[0.5384365916252136, 0.7589952349662781, 0.8227742910385132, 1.2231589555740356, 3.540236473083496]",4.311260223388672,N
3657,3657,EYINOR_clean,2005.508544921875,2281.38,0.9973196682353824,"[0.14146727323532104, 0.5004281401634216, 0.892274796962738, 2.992250680923462, 6.564114093780518]",7.0660319328308105,N
3658,3658,cg060732osi20070605_042406_clean,2807.707275390625,2579.46,0.9212811482756768,"[0.17597690224647522, 0.4599633812904358, 0.69584059715271, 2.1740400791168213, 7.240865230560303]",8.617788314819336,N
3659,3659,KAHPUE_clean,899.0432739257812,1196.29,1.108775383690113,"[0.10926040261983871, 0.33825504779815674, 0.5607994794845581, 1.7669259309768677, 3.9944818019866943]",2.8739824295043945,N
3660,3660,LORMOW_clean,142.99758911132812,292.634,1.6386916479696096,"[0.4355372190475464, 1.195080041885376, 1.6651169061660767, 2.799372434616089, 3.5128748416900635]",2.674374580383301,N
3661,3661,XANZAQ03_clean,582.4466552734375,1563.92,0.9186289298961172,"[0.14563044905662537, 0.7787339091300964, 1.2173961400985718, 2.259902238845825, 3.394777297973633]",1.8730353116989136,Y
3662,3662,DACSEI_clean,1180.5479736328125,1084.44,1.458430246814699,"[0.6952849626541138, 1.6015691757202148, 2.1605606079101562, 3.699389934539795, 5.580443382263184]",6.080597400665283,Y
3663,3663,FUYCUZ_clean,2167.559814453125,2269.06,0.9245380860038032,"[0.18452128767967224, 0.8131443858146667, 1.376985788345337, 3.604999303817749, 6.514811992645264]",6.504839897155762,N
3664,3664,ic502921j_si_002_clean,1428.9620361328125,1585.08,1.0351326544338142,"[0.13147124648094177, 0.6284118294715881, 1.0638115406036377, 2.8304660320281982, 4.563300132751465]",4.397716522216797,N
3665,3665,FIFGAE_clean,2377.366455078125,2630.82,0.8627286347417432,"[0.13670802116394043, 0.3359578549861908, 0.5114884376525879, 1.8623933792114258, 6.8184003829956055]",6.703022003173828,N
3666,3666,cm503311x_alf150K_clean,520.6439208984375,1447.71,0.9628243724652158,"[0.03699134290218353, 0.2740429639816284, 0.5485538840293884, 2.20064640045166, 4.635037422180176]",3.5427701473236084,N
3667,3667,RUSHIY_clean,123.91055297851562,291.303,2.813223447632257,"[0.019940577447414398, 0.20369784533977509, 0.39412766695022583, 1.2926342487335205, 2.2573347091674805]",2.418966054916382,N
3668,3668,YIWNEX_clean,1707.62451171875,868.828,1.3941175387155855,"[0.12739643454551697, 0.3176380693912506, 0.523848295211792, 1.7045059204101562, 4.659483909606934]",3.537230968475342,N
3669,3669,JUTCOS_clean,438.36328125,770.702,1.3109484372868567,"[0.22262117266654968, 0.4133192002773285, 0.5468167662620544, 0.9409615993499756, 1.6252481937408447]",1.992144227027893,Y
3670,3670,WOSZEL_charged,388.90728759765625,340.692,1.1814231204860433,"[0.2956323027610779, 0.8543665409088135, 1.200953483581543, 2.01218581199646, 2.92996883392334]",2.6163291931152344,N
3671,3671,EYOCUS_clean,808.3563232421875,865.115,1.3095285976487774,"[0.29504168033599854, 1.0889419317245483, 1.6956095695495605, 3.4432640075683594, 5.104981422424316]",5.181074142456055,N
3672,3672,cg3015354_si_002_clean,197.6973419189453,482.447,1.5068414311737273,"[0.03850323706865311, 0.13813450932502747, 0.2542370557785034, 0.9241717457771301, 2.1010594367980957]",1.5587139129638672,N
3673,3673,RUYVEO_clean,963.4449462890624,1423.05,0.9627757177177694,"[0.4876224994659424, 1.6090165376663208, 2.4217593669891357, 4.90539026260376, 6.933323383331299]",5.117777824401856,N
3674,3674,TUBCEA_clean,148.4272918701172,381.245,1.7379422643154394,"[0.35065650939941406, 1.015695333480835, 1.4003164768218994, 2.2182846069335938, 2.9944992065429688]",3.2883877754211426,N
3675,3675,DUWSAR_clean,1012.2958374023438,2085.0,0.9155356824446405,"[0.039847176522016525, 0.10914865136146545, 0.2234065979719162, 0.7886202931404114, 2.1412110328674316]",2.8122079372406006,N
3676,3676,UMOBEF06_clean,1365.25537109375,2972.19,0.7049039814128922,"[0.11868862062692642, 0.6699402928352356, 1.2732093334197998, 3.715334177017212, 6.181367874145508]",6.369485855102539,N
3677,3677,FUVDEH02_clean,55.56077194213867,256.691,1.6404428017780546,"[0.30024027824401855, 0.6957041025161743, 0.9032654762268066, 1.3005201816558838, 1.9148237705230713]",2.2621326446533203,Y
3678,3678,OYEROB_clean,2181.02734375,2531.3,0.7903418804730977,"[0.0035747215151786804, 0.10103455930948257, 0.25637364387512207, 1.4347131252288818, 4.879760265350342]",4.701807498931885,N
3679,3679,ESURER01_clean,184.8472595214844,845.645,1.4049627316847615,"[0.2123081237077713, 0.8463267683982849, 1.2718513011932373, 2.1597304344177246, 2.5331971645355225]",3.568871259689331,N
3680,3680,ja205976v_si_004_clean,62.44567489624024,927.262,1.4067265335810493,"[0.2738942503929138, 0.7687332034111023, 0.9894974827766418, 1.0140560865402222, 1.1259634494781494]",1.163546800613403,N
3681,3681,OQUGAK_clean,1037.3138427734375,668.935,1.4861913421459227,"[0.7882847785949707, 1.622749924659729, 2.061704158782959, 3.104344606399536, 4.740610599517822]",5.196065902709961,Y
3682,3682,ja4015666_si_003_clean,2441.637939453125,2977.37,0.7181427365816748,"[0.058803703635931015, 0.36765506863594055, 0.6457796096801758, 2.047912836074829, 5.514401435852051]",5.499410629272461,N
3683,3683,NUDMAC_clean,105.19862365722656,1006.47,1.1698502710318468,"[0.15942460298538208, 0.505699872970581, 0.7340459823608398, 1.375128984451294, 2.0090062618255615]",2.5628066062927246,N
3684,3684,OQUXEF_clean,239.80709838867188,186.915,3.1579679599299992,"[0.08867773413658142, 0.40486475825309753, 0.6925942301750183, 1.807002067565918, 3.2915639877319336]",3.020108699798584,N
3685,3685,ic8008859_si_001_clean,242.599853515625,1160.8,0.9299743690079092,"[0.3801746964454651, 1.0624221563339233, 1.5331612825393677, 2.8607311248779297, 4.168611526489258]",2.7536401748657227,Y
3686,3686,UJILAA_clean,3465.275634765625,4693.37,0.4203286663760092,"[0.036531925201416016, 0.1674574315547943, 0.28055334091186523, 0.684176504611969, 2.030400514602661]",2.1306421756744385,N
3687,3687,WOYWIS_clean,329.7066650390625,875.185,1.0806374197688648,"[0.4168550968170166, 1.2774611711502075, 1.8415076732635498, 3.2141506671905518, 4.092487335205078]",4.370715618133545,Y
3688,3688,XEXMAQ_clean,384.5564270019531,1132.91,1.1208633291035175,"[0.4214089512825012, 1.3212573528289795, 1.8577525615692139, 2.838029623031616, 3.454423189163208]",3.144578456878662,N
3689,3689,MILQIJ_clean,39.96434020996094,368.452,1.2746435979237831,"[0.024861767888069153, 0.1368376612663269, 0.28570395708084106, 0.9161761999130249, 1.822326421737671]",1.1081159114837646,N
3690,3690,VASGUU_clean,1260.3780517578125,1618.7,1.0739488454092034,"[0.028438258916139603, 0.266913503408432, 0.5941911935806274, 2.2717173099517822, 4.653381824493408]",3.973205327987671,N
3691,3691,GALHOS_ion_b,410.35986328125,1005.76,0.96234553964298,"[0.17844045162200928, 0.6661137938499451, 1.0161716938018799, 1.950964093208313, 2.920989751815796]",3.5158567428588867,N
3692,3692,WOBHOM_clean,1317.346435546875,1816.54,1.0624723704385204,"[0.07739295810461044, 0.354658842086792, 0.6725836992263794, 2.818373918533325, 7.313072204589844]",6.0323991775512695,N
3693,3693,MUNLUE_clean,260.2621154785156,1028.16,1.3305071833114936,"[0.3999266028404236, 1.2474064826965332, 1.7938841581344604, 2.9780402183532715, 3.7641892433166504]",3.464648723602295,N
3694,3694,OZASOZ_clean,1780.9720458984375,1999.88,0.7137983908793786,"[0.23622627556324005, 0.919830322265625, 1.5030412673950195, 3.512183427810669, 6.138065338134766]",6.929264545440674,N
3695,3695,JOKYIR10_clean,588.3928833007812,280.162,1.557042988368241,"[0.10121342539787292, 0.32438284158706665, 0.5315387845039368, 1.7083699703216553, 4.17767858505249]",1.8450586795806885,N
3696,3696,CAXTEC_clean,378.4930419921875,2068.96,0.8371477727337384,"[0.16541659832000732, 0.31120428442955017, 0.46007347106933594, 1.1179319620132446, 2.1706278324127197]",2.20373272895813,N
3697,3697,LURRUM_clean,2243.041015625,882.597,1.5379642648284284,"[0.43279558420181274, 1.5251909494400024, 2.3918042182922363, 4.8694634437561035, 7.066228866577148]",5.755721092224121,Y
3698,3698,HOQMIL04_clean,183.1165771484375,805.719,1.1406860157226355,"[0.17615672945976257, 0.5962430834770203, 0.8899487257003784, 1.9781591892242432, 3.032012939453125]",2.5922584533691406,N
3699,3699,FIFGEI_clean,4372.40869140625,4216.65,0.4127892428051553,"[0.014615412801504135, 0.13200265169143677, 0.21100904047489166, 0.8609651923179626, 4.7095723152160645]",5.038415431976318,N
3700,3700,GEBPEK_clean,4156.29345703125,4186.48,0.4625238484021907,"[-0.008090317249298096, 0.04398825392127037, 0.12643010914325714, 0.8906571269035339, 4.691633701324463]",5.303652763366699,N
3701,3701,MOJNAC_clean,913.022705078125,451.307,1.6242816010906134,"[0.23813305795192719, 0.8282977342605591, 1.302007794380188, 2.7981507778167725, 4.4285359382629395]",4.136105060577393,N
3702,3702,XAZFEJ_clean,219.5663909912109,796.184,1.6128212494593224,"[0.07835906744003296, 0.3079235553741455, 0.6188996434211731, 2.2020044326782227, 4.8790106773376465]",4.157103538513184,N
3703,3703,cm301726k_si_004_clean,393.7028198242188,748.072,1.2274911917119191,"[0.7771653532981873, 1.5363394021987915, 1.8305943012237549, 1.9212300777435303, 2.261457920074463]",3.0848429203033447,N
3704,3704,ZIDBEV_clean,823.5173950195312,2250.11,0.8070474262602575,"[0.09064824879169464, 0.2230556309223175, 0.2937338948249817, 0.8292146325111389, 4.3411335945129395]",2.520119428634644,N
3705,3705,YIWNAT_clean,1970.1832275390625,1271.54,1.2907692829957649,"[0.08585932850837708, 0.2292308211326599, 0.3796963691711426, 1.3345460891723633, 4.297255516052246]",2.8398029804229736,N
3706,3706,EDIKIL_clean,354.76043701171875,1000.23,1.341212783912316,"[0.05761994048953056, 0.10587625950574875, 0.1949440836906433, 0.6115080714225769, 1.7388583421707153]",0.9157615303993224,N
3707,3707,DACSAE_clean,1132.5047607421875,1570.62,1.1433355100918918,"[0.7340335845947266, 1.674709677696228, 2.258500337600708, 3.6399898529052734, 5.842550277709961]",4.890173435211182,N
3708,3708,cm500700z_si_002_clean,2101.0517578125,2209.15,0.9257510264338727,"[0.11843791604042053, 0.5761578679084778, 1.1491632461547852, 4.5226731300354, 9.243614196777344]",8.810674667358398,N
3709,3709,LULVOF_clean,588.564208984375,252.418,1.2076140723140485,"[0.21738958358764648, 0.7282587289810181, 1.1002891063690186, 2.132530689239502, 3.084282875061035]",3.41890549659729,N
3710,3710,KEDJAG16_clean,421.22698974609375,2074.17,1.058082130137411,"[-0.006644256412982941, 0.041973862797021866, 0.11071998625993729, 0.33063173294067383, 1.078295111656189]",0.7671202421188354,N
3711,3711,ic500323r_si_002_clean,159.20458984375,488.348,1.6843071433896697,"[0.06940983235836029, 0.31966182589530945, 0.5464757084846497, 1.6478227376937866, 3.2604799270629883]",1.9054914712905884,N
3712,3712,WOVDES_clean,122.9483871459961,329.422,1.2213696635239388,"[0.18276968598365784, 0.5548338294029236, 0.8440414667129517, 1.9570902585983276, 2.798552989959717]",2.9006335735321045,N
3713,3713,LAJLAL_charged,239.6002349853516,1197.9,0.919376122283585,"[0.14903107285499573, 0.580080509185791, 0.9052806496620178, 2.1044363975524902, 3.4545695781707764]",2.994286298751831,Y
3714,3714,YINCOP_clean,687.384521484375,811.636,1.184499983245656,"[0.16648802161216736, 0.7166373133659363, 1.163690209388733, 2.4529833793640137, 3.8583436012268066]",3.938087940216065,N
3715,3715,GORWUF_clean,1602.443359375,1418.44,0.9693704893441172,"[0.024036280810832977, 0.3209022879600525, 0.6776226758956909, 2.3359720706939697, 7.16057825088501]",3.6094255447387695,N
3716,3716,VOZVAJ01_clean,568.476806640625,970.953,1.411267542383828,"[0.07544192671775818, 0.3341991901397705, 0.6387020945549011, 2.1619749069213867, 4.622121810913086]",3.8170266151428223,N
3717,3717,EXALAR_clean,376.44049072265625,1594.46,0.8191191416735033,"[0.1588064730167389, 0.5617222189903259, 0.9751575589179993, 2.9380714893341064, 5.9814066886901855]",4.115689277648926,N
3718,3718,UGEMOK_clean,3463.10400390625,3936.38,0.4890656795650493,"[0.19681797921657562, 0.5504700541496277, 0.7823116779327393, 1.7652058601379395, 4.961214542388916]",6.657971858978272,N
3719,3719,CUSZIB_clean,1731.772705078125,2913.45,0.7508310122714463,"[0.06118291988968849, 0.22520682215690613, 0.39728403091430664, 1.544373869895935, 5.150702953338623]",5.939331531524658,N
3720,3720,IHAJEH_clean,354.8384094238281,1078.15,1.390932757221672,"[0.13017278909683228, 0.20200419425964355, 0.261671781539917, 0.8436721563339233, 3.137174367904663]",2.6522958278656006,N
3721,3721,TOHDEB_clean,77.07935333251953,138.532,2.566099199428501,"[1.046149492263794, 1.5684974193572998, 1.6885477304458618, 2.11598801612854, 2.2222800254821777]",2.567582607269287,Y
3722,3722,ERAQAR_clean,812.0073852539062,1039.57,1.4044693422942696,"[0.08414880186319351, 0.5331704020500183, 0.9425142407417297, 2.080360174179077, 3.53080677986145]",4.353670597076416,Y
3723,3723,HUZXUX_clean,1409.9287109375,2464.3,0.7225798313321137,"[0.18597185611724854, 0.7653361558914185, 1.2605111598968506, 3.107166051864624, 5.4161696434021]",6.095409393310547,N
3724,3724,EWUGEK_clean,427.4249572753906,93.0664,1.5964538550113003,"[0.5310031771659851, 1.0805559158325195, 1.4099465608596802, 2.2843282222747803, 3.0774576663970947]",1.831470489501953,N
3725,3725,QOFCEV_clean,224.74024963378903,632.569,1.327282327158722,"[0.16335120797157288, 0.6112473011016846, 1.000680923461914, 2.424889326095581, 3.66792893409729]",3.62992525100708,N
3726,3726,LIDSEY01_clean,869.5885009765625,1025.66,1.238592031222092,"[0.6531140804290771, 1.9560952186584473, 2.699857711791992, 4.182348728179932, 5.151886463165283]",5.695785999298096,N
3727,3727,UMIZEX_clean,525.3477172851562,1012.0,1.4364604312141156,"[0.2826146185398102, 1.0107312202453613, 1.5637738704681396, 3.185744047164917, 4.5081071853637695]",4.508127689361572,N
3728,3728,OJORUC_clean,1121.1868896484375,1810.96,0.8684126834023853,"[0.26510536670684814, 1.0494012832641602, 1.7088123559951782, 4.1015729904174805, 6.180839538574219]",6.443840503692627,N
3729,3729,MANDUD_clean,1667.2657470703125,2281.61,0.9013395472163402,"[0.11994031071662903, 0.5576656460762024, 1.0454387664794922, 3.531364679336548, 7.08896017074585]",6.62714958190918,N
3730,3730,XOMDOU_clean,326.4088134765625,539.751,1.1820055947504282,"[0.1266724318265915, 0.5233360528945923, 0.9174389839172363, 2.4525723457336426, 4.3162384033203125]",2.7508511543273926,N
3731,3731,COTXIU_clean,607.3729858398438,659.184,1.0834079863400248,"[0.23819319903850555, 0.9737939834594727, 1.4940202236175537, 3.0025763511657715, 4.329232692718506]",5.134634494781494,N
3732,3732,WUYXOF_clean,2288.021240234375,2380.86,0.7590365127642031,"[0.13256937265396118, 0.599634051322937, 1.1124391555786133, 3.651108503341675, 6.989542484283447]",6.415961265563965,N
3733,3733,TILVOZ_clean,5178.5126953125,2236.34,1.055976570452286,"[-0.055695585906505585, 0.0728573426604271, 0.16938310861587524, 0.7612422704696655, 3.3010141849517822]",4.730947494506836,N
3734,3734,TILWAM_clean,5437.82763671875,2185.6,1.1294506563068207,"[0.043788399547338486, 0.2706242501735687, 0.4683024287223816, 1.3349354267120361, 4.265270233154297]",4.996267795562744,N
3735,3735,YEDKUO_clean,1452.9609375,2790.33,0.8274810734142327,"[0.06006689369678497, 0.2461261749267578, 0.46505534648895264, 1.529119849205017, 3.857922315597534]",3.8215506076812735,N
3736,3736,CAYQAV_clean,73.08445739746094,927.98,1.3965003129717977,"[0.020461667329072952, 0.24492782354354858, 0.4576147794723511, 1.2746988534927368, 2.0898067951202393]",3.2896008491516118,N
3737,3737,XIGWUF_clean,2694.237548828125,6751.24,0.4784065056735034,"[0.1244935616850853, 0.24258503317832947, 0.3569994568824768, 1.2777085304260254, 5.594352722167969]",4.8309712409973145,N
3738,3738,POKSIT_clean,13.034324645996094,187.663,2.0203858723155905,"[0.06090213358402252, 0.33084604144096375, 0.5521440505981445, 1.4665889739990234, 2.195871591567993]",1.640125036239624,N
3739,3739,TAZSAP02_clean,245.7134704589844,278.266,1.9651692342932576,"[0.14436981081962585, 0.5984011292457581, 0.8551087975502014, 1.5370872020721436, 2.286979913711548]",2.544679641723633,N
3740,3740,ERIWAF_clean,2284.79345703125,2322.9,0.840530276498038,"[0.27286088466644287, 0.863950788974762, 1.362489938735962, 3.080331802368164, 4.928250789642334]",5.504356384277344,N
3741,3741,YOGKOW_clean,1403.96240234375,1466.6,0.9263320743781104,"[0.6381201148033142, 1.8899792432785034, 2.578453302383423, 3.739377498626709, 4.047662258148193]",5.25664758682251,N
3742,3742,IYAJOJ_clean,417.78656005859375,1131.66,1.1753236811116794,"[0.17974430322647095, 0.6744780540466309, 1.0502021312713623, 2.451664924621582, 3.684962034225464]",4.258754253387451,N
3743,3743,BULBER_clean,0.7792201042175293,804.648,1.4946679033616752,"[0.09200753271579742, 0.5052649974822998, 0.8690176606178284, 2.1378676891326904, 3.913581371307373]",3.924261331558228,N
3744,3744,REHHET_clean,772.5623168945312,1699.32,1.12745371928432,"[0.2999280095100403, 1.022100806236267, 1.6163914203643799, 3.410379409790039, 5.437544822692871]",4.332077026367188,Y
3745,3745,XUDNUH_clean,2531.390869140625,4616.58,0.4926477100529617,"[0.02778996154665947, 0.09919463098049164, 0.23202142119407654, 1.3163950443267822, 5.010172367095947]",4.616225242614746,N
3746,3746,RUDPOW_clean,5.1780104637146,357.56,2.717848094523693,"[0.4715725779533386, 0.8928977847099304, 1.1299173831939697, 1.798004150390625, 2.778729200363159]",2.0208001136779785,Y
3747,3747,DIVPUU_clean,670.8906860351562,726.15,1.3418435632640822,"[0.13857334852218628, 0.4587901830673218, 0.7739751935005188, 2.5842363834381104, 5.325173854827881]",6.125468730926514,N
3748,3748,KEBFII_clean,508.0878601074219,697.587,1.4246353246865309,"[0.10329291224479675, 0.4882790744304657, 0.8290250897407532, 2.148362159729004, 3.919692277908325]",3.238855600357056,N
3749,3749,EFESIT_clean,890.0999145507812,1056.11,1.00623693196819,"[0.26159459352493286, 1.1663295030593872, 1.9242141246795654, 4.371603012084961, 5.927605152130127]",5.473827362060547,N
3750,3750,KELJAN_clean,40.6116828918457,936.641,1.5007678284686066,"[-0.06324957311153412, -0.0916561409831047, -0.07790762186050415, 0.1398838311433792, 0.9657200574874878]",0.4269952476024627,N
3751,3751,NUWPOM_clean,241.3627471923828,991.034,1.2543282555367965,"[0.13876257836818695, 0.46025267243385315, 0.7065446376800537, 1.4691954851150513, 2.160764694213867]",2.5690181255340576,N
3752,3752,PACZOK_clean,408.7015075683594,1851.55,1.0884434506542648,"[0.09521237015724182, 0.1587713062763214, 0.2613438665866852, 1.1962896585464478, 2.9468305110931396]",3.2796006202697754,N
3753,3753,USOXIL_clean,31.11916160583496,511.195,1.2807485755971255,"[0.03726791590452194, 0.27449411153793335, 0.49551522731781006, 1.5797011852264404, 3.0537750720977783]",2.140077352523804,N
3754,3754,jacs.6b04608_ja6b04608_si_003_clean,4357.51416015625,4141.81,0.4721488538556544,"[0.12048909068107605, 0.23649489879608154, 0.37915223836898804, 1.2420847415924072, 5.602757453918457]",5.272243022918701,N
3755,3755,INIRII_clean,118.98005676269533,264.156,2.368158174950992,"[0.0855363979935646, 0.3356333076953888, 0.5219972133636475, 1.1880522966384888, 2.110128879547119]",2.1242849826812744,N
3756,3756,RULMUI_clean,1074.663330078125,2186.17,0.8306687392080129,"[0.21464110910892487, 0.7899872064590454, 1.2690284252166748, 2.9060702323913574, 4.96204948425293]",4.970457553863525,Y
3757,3757,VUHPOF_clean,449.7994384765625,727.743,2.141014670091859,"[0.15579189360141754, 0.5686700940132141, 0.9480138421058655, 2.2410037517547607, 3.875802993774414]",3.826396942138672,Y
3758,3758,VASFIH_clean,673.8536376953125,786.579,1.5579809005396963,"[0.03833775222301483, 0.2926575541496277, 0.6244155764579773, 2.488957405090332, 5.078164577484131]",4.4443864822387695,N
3759,3759,ZOJWAY_clean,1536.872802734375,1318.64,1.284689247042021,"[0.6306248903274536, 1.5190924406051636, 2.0923821926116943, 3.335036039352417, 4.0251665115356445]",6.4877610206604,N
3760,3760,VUKTAY_clean,480.5252380371094,462.885,1.405612457786575,"[0.1892549693584442, 0.809562087059021, 1.3156912326812744, 3.165945529937744, 4.841413497924805]",4.293524742126465,N
3761,3761,SUKKUG_clean,1321.0787353515625,1382.66,1.1763806310377254,"[0.6621070504188538, 2.0282859802246094, 2.9512875080108643, 5.080144882202148, 7.9511308670043945]",6.414389610290527,Y
3762,3762,COKQAW_clean,241.97607421875,1111.26,1.3079980057632885,"[0.06026610732078552, 0.3259519636631012, 0.5252459049224854, 1.0138890743255615, 1.483582854270935]",2.323598146438598,N
3763,3763,VATVOE_clean,312.4560241699219,721.722,1.2791592475384477,"[0.08919673413038254, 0.4158380329608917, 0.7111498117446899, 2.003164291381836, 3.6508493423461914]",3.044811725616455,N
3764,3764,MAPLEX_clean,79.8798599243164,490.1,1.4398188826062883,"[0.25769472122192383, 0.8934668302536011, 1.3623086214065552, 2.809762477874756, 3.9936838150024414]",2.5456702709198,N
3765,3765,WUSLED_clean,1583.13818359375,2370.12,0.7914960487883647,"[0.14575931429862976, 0.49052825570106506, 0.9017699956893921, 3.0221107006073, 6.436268329620361]",6.970609188079834,N
3766,3766,YOCSEQ_clean,5.402101993560791,380.59,2.091582792694964,"[0.1530018448829651, 0.5472959876060486, 0.8321008086204529, 1.7775453329086304, 2.7217116355895996]",1.948628664016724,N
3767,3767,HADPOU_clean,490.2723693847656,318.086,1.9386185121784216,"[-0.04457777738571167, 0.3640231490135193, 0.7812567353248596, 2.991333246231079, 5.50058650970459]",3.434720754623413,N
3768,3768,KOYRAT_charged,751.9644165039062,982.803,1.0724539442633458,"[0.31321173906326294, 1.1748276948928833, 1.7973153591156006, 3.3457589149475098, 4.401467323303223]",4.188931941986084,N
3769,3769,YUFLIW_clean,703.4307861328125,2379.8,0.8313383628318016,"[0.08440686762332916, 0.3127208650112152, 0.49807417392730713, 1.4976886510849, 4.152056694030762]",5.207297325134277,N
3770,3770,FALRIV01_clean,229.7281036376953,612.62,1.0648029628907958,"[0.27663663029670715, 0.9078622460365295, 1.3196797370910645, 2.410865068435669, 3.289097547531128]",3.619863510131836,Y
3771,3771,IDUTUW_clean,67.2869644165039,144.685,3.2621165173632534,"[0.06722211837768555, 0.1861017346382141, 0.31804466247558594, 0.7773346900939941, 1.8629732131958008]",1.550093173980713,N
3772,3772,WUNVAD_clean,607.2236328125,622.309,1.0937217174985463,"[0.22660082578659058, 1.0883702039718628, 1.771877408027649, 3.8346328735351562, 5.429924488067627]",5.121166229248047,N
3773,3773,GATQOK_clean,1689.9324951171875,1615.38,1.0487164972338543,"[0.1538514941930771, 0.550360381603241, 0.9923663139343262, 3.333242654800415, 7.496922969818115]",6.973646640777588,Y
3774,3774,ATIXUX_clean,191.9193420410156,388.859,1.5504781769371998,"[0.025611355900764465, 0.08990830928087234, 0.1572653204202652, 0.6078760623931885, 1.431033968925476]",1.589175820350647,N
3775,3775,QOWRAV10_clean,1180.59814453125,2740.12,0.719898415313658,"[0.17094679176807404, 0.7823594212532043, 1.3967833518981934, 4.1033854484558105, 7.264654636383057]",6.836714744567871,N
3776,3776,HOWPEQ_clean,720.594970703125,1423.17,1.216683251720136,"[0.0038985610008239746, 0.12507373094558716, 0.2576024532318115, 1.4161657094955444, 4.899295806884766]",3.760456800460816,N
3777,3777,YUJCOX_clean,294.8377990722656,822.026,1.6106351677977095,"[0.1827722191810608, 0.5343577861785889, 0.8227937817573547, 1.8167833089828491, 2.724940061569214]",2.5360798835754395,N
3778,3778,DEBWAK_clean,511.1775512695313,976.735,1.0541702402791415,"[0.3059523105621338, 0.9719749093055725, 1.4373950958251953, 2.728558301925659, 3.995347738265991]",3.869107723236084,N
3779,3779,SIVGIP_clean,399.8108520507813,1122.49,1.106735637590497,"[0.05504126846790314, 0.3609551787376404, 0.6755326986312866, 2.0482804775238037, 4.0710978507995605]",3.901862144470215,N
3780,3780,BEFLUV_clean,242.53794860839844,207.324,1.5677377944524509,"[0.005950596183538437, 0.052501946687698364, 0.16073095798492432, 0.8999291062355042, 2.9365291595458984]",2.7525696754455566,N
3781,3781,AXINAX_clean,1846.5068359375,3281.08,0.4246346932069633,"[0.16346821188926697, 0.8012521266937256, 1.432572364807129, 3.940875291824341, 6.627183437347412]",6.182486534118652,Y
3782,3782,MAPCIP_clean,136.80844116210938,1101.83,1.5824970390713653,"[0.013782866299152374, 0.09391192346811295, 0.23176796734333038, 0.9543959498405457, 2.5352094173431396]",3.2224628925323486,N
3783,3783,NAWWUG_clean,995.2507934570312,868.111,1.112003121681034,"[0.18953359127044678, 0.6161404848098755, 0.9978646636009216, 2.9407944679260254, 5.924954891204834]",6.048247337341309,N
3784,3784,CUBHOY_clean,263.7415466308594,845.019,1.4362931885066978,"[0.07180649787187576, 0.45045924186706543, 0.8009462952613831, 2.2300913333892822, 3.530879259109497]",3.5636003017425537,N
3785,3785,cm503311x_F-mil-53-Al-lp-ortho_clean,1676.42626953125,1475.54,0.9694757517115988,"[0.08152825385332108, 0.36093947291374207, 0.7306547164916992, 3.446467161178589, 7.289697647094727]",7.080963134765625,N
3786,3786,OWIHOT_clean,1185.3323974609375,1086.45,1.3248752337984695,"[0.19492220878601074, 0.7474801540374756, 1.180228352546692, 2.4192798137664795, 3.407094955444336]",4.718467712402344,N
3787,3787,SITFUY_clean,964.9012451171876,1222.09,1.0053857065997245,"[-0.021113738417625427, 0.310318261384964, 0.7431744933128357, 3.222621202468872, 6.231666088104248]",4.123641014099121,N
3788,3788,CUGZAH_clean,311.394775390625,298.942,2.243660686506998,"[0.5405141115188599, 1.289312720298767, 1.8101997375488281, 3.369009494781494, 4.065698146820068]",3.572194576263428,Y
3789,3789,QALHES_clean,269.31982421875,994.611,1.4239877499276508,"[0.13474178314208984, 0.4298342764377594, 0.7039454579353333, 1.3844382762908936, 1.540647029876709]",1.347793459892273,N
3790,3790,cm503311x_F-mil-53-Al-lp-mono_clean,1613.1082763671875,1470.21,0.9719935074749758,"[0.0914931446313858, 0.4130815267562866, 0.79779052734375, 3.465057849884033, 7.221877574920654]",7.076762199401856,N
3791,3791,EMIREX_clean,56.4600715637207,817.166,1.1945623037881845,"[0.5431965589523315, 1.0279911756515503, 1.3574621677398682, 2.5108914375305176, 3.868243932723999]",3.86449933052063,N
3792,3792,MAFFUW_clean,1774.890869140625,2310.03,0.8617010356379611,"[0.41812264919281006, 1.3567650318145752, 2.0589559078216553, 4.390558242797852, 7.473572254180908]",6.858639717102051,Y
3793,3793,QADWIE_clean,18.547334671020508,205.548,1.847409780876185,"[0.13119074702262878, 0.3654826879501343, 0.4776266813278198, 0.792941153049469, 1.6155046224594116]",1.3812860250473022,N
3794,3794,LIPQOR_clean,1296.774658203125,1720.63,0.8979272230057657,"[0.046574171632528305, 0.33967018127441406, 0.6206973791122437, 2.5100107192993164, 7.567859172821045]",6.078269958496094,N
3795,3795,XANZAQ06_clean,922.2689819335938,1578.2,0.9391031564700012,"[0.005794614553451538, 0.15017038583755493, 0.3071264624595642, 1.372943639755249, 5.036647796630859]",4.1847124099731445,Y
3796,3796,VAMQOS_clean,163.09727478027344,1245.67,1.1754107703999055,"[0.33761751651763916, 0.8944333791732788, 1.1484538316726685, 1.1490932703018188, 0.8393358588218689]",2.085177183151245,N
3797,3797,XAPGUQ_clean,1095.640380859375,742.993,1.3335605511633566,"[0.09168276190757751, 0.2637314200401306, 0.4497317671775818, 1.649466872215271, 4.4726033210754395]",5.458863735198975,N
3798,3798,CIGXIA_manual,1404.5531005859375,1907.35,0.684424514731799,"[0.1466713696718216, 0.4536278247833252, 0.7562508583068848, 2.024378776550293, 3.6144254207611084]",3.2119140625,N
3799,3799,NOSTUM01_clean,726.4791870117188,1543.27,0.9463258958301052,"[0.04135773330926895, 0.1758096069097519, 0.32049450278282166, 1.361816644668579, 5.73166036605835]",4.02581787109375,N
3800,3800,YAQKEI_clean,-0.8391213417053223,316.631,1.9174540526639277,"[0.17605125904083252, 0.38981038331985474, 0.4641234278678894, 0.6512075662612915, 1.3258036375045776]",2.040315866470337,N
3801,3801,OKUJOV_clean,1361.0576171875,2443.17,0.7755426631747123,"[0.31063395738601685, 1.2186018228530884, 1.924445629119873, 3.950711488723755, 6.422563076019287]",6.874704360961914,N
3802,3802,NUZCIV_clean,42.13774490356445,357.036,1.8519527299507623,"[0.09749121963977814, 0.3166283965110779, 0.46635115146636963, 1.1182808876037598, 2.015148878097534]",1.9485046863555908,N
3803,3803,QOWRAV06_clean,1168.00830078125,2741.04,0.7178991429201339,"[0.17126944661140442, 0.8708628416061401, 1.5410702228546143, 4.335598945617676, 7.501748561859131]",6.713442802429199,N
3804,3804,XANMUX06_clean,799.4625244140625,1146.02,1.1615401047684275,"[0.10174153745174408, 0.33119940757751465, 0.614162266254425, 1.8693833351135254, 4.880486011505127]",3.714784383773804,Y
3805,3805,ic400777c_si_002_clean,758.8351440429688,833.974,1.34579907937332,"[0.1631079614162445, 0.8174508810043335, 1.4402756690979004, 3.667165994644165, 5.519330024719238]",6.326749324798584,Y
3806,3806,ZAVRAR_clean,778.0201416015625,925.773,1.376711862036763,"[0.2291054129600525, 0.8502357602119446, 1.3942478895187378, 3.2695882320404053, 5.196324825286865]",5.2497735023498535,N
3807,3807,ZUQBUK_clean,1065.6849365234375,1360.58,0.987051250488782,"[0.12598676979541779, 0.5354587435722351, 0.948115348815918, 2.965960741043091, 6.377440452575684]",4.651237487792969,N
3808,3808,XEKJIH_clean,393.6308288574219,197.893,1.4765998910768892,"[0.28614336252212524, 0.9128571152687073, 1.3823658227920532, 2.221691608428955, 2.9085237979888916]",3.996207475662232,N
3809,3809,QODPOQ_clean,232.0746307373047,641.159,1.3151864292313122,"[0.10450142621994019, 0.48962417244911194, 0.8711199760437012, 2.29921817779541, 3.6706252098083496]",3.6389005184173584,N
3810,3810,TAKGOE_clean,239.68087768554688,723.607,1.5317378829276986,"[0.21415428817272186, 0.8529288172721863, 1.3656972646713257, 2.9455220699310303, 4.362674713134766]",3.609091520309448,N
3811,3811,WUNTEF_clean,572.1591186523438,638.541,1.0886342191080756,"[0.3215675950050354, 1.155412197113037, 1.7332444190979004, 3.3117942810058594, 4.586720943450928]",5.0189738273620605,N
3812,3812,ORIBAU_clean,1255.080078125,2038.71,0.9482529628628432,"[0.06290602684020996, 0.24091836810112, 0.4389745593070984, 1.4921581745147705, 3.753526449203491]",5.061738014221191,N
3813,3813,WONJUG_clean,1095.10302734375,860.08,1.4713227853337223,"[0.7477259635925293, 1.4704351425170898, 1.9830224514007568, 4.018064022064209, 5.88514518737793]",3.824894905090332,Y
3814,3814,HUYKIV_clean,85.4368667602539,2083.39,0.5803372878037291,"[0.07792748510837555, 0.4456516206264496, 0.7791314721107483, 2.2551684379577637, 3.668144464492798]",2.9362804889678955,N
3815,3815,SOPLEQ_clean,1764.92724609375,2772.27,0.7317340592634783,"[0.1230340451002121, 0.6336966156959534, 1.1656278371810913, 3.504415988922119, 6.174463272094727]",6.457952499389648,N
3816,3816,FEWXIQ_clean,3839.662841796875,4607.11,0.4828936331111608,"[0.03368973359465599, 0.10980349034070969, 0.16175317764282227, 0.7826830744743347, 3.8944194316864014]",4.286197185516357,Y
3817,3817,MEFZUU_manual,1542.640869140625,2314.72,0.8432205431760812,"[0.12446333467960358, 0.5469202995300293, 0.9885070323944092, 3.3310739994049072, 6.735798358917236]",7.490278720855713,N
3818,3818,GUXSEY_clean,478.0201110839844,233.588,1.4986807789474044,"[0.09665168821811676, 0.5578727722167969, 1.1093192100524902, 3.94356369972229, 6.877490520477295]",6.367476940155029,N
3819,3819,LOXWEC_clean,77.32701873779297,723.705,1.274389402196081,"[0.12262409180402756, 0.4095861613750458, 0.595899224281311, 1.0657663345336914, 1.8404250144958496]",2.108783721923828,N
3820,3820,IWEWOY_clean,756.9570922851562,1209.71,0.8727569107778081,"[0.406582236289978, 1.2721506357192993, 1.8556350469589233, 3.3777353763580322, 4.74281120300293]",4.246427536010742,Y
3821,3821,QOFDIA01_clean,252.9681701660156,636.943,1.3158629604776593,"[0.129451721906662, 0.5703856945037842, 1.005887746810913, 2.672874927520752, 4.140484809875488]",3.720869064331055,N
3822,3822,IGUCIY_clean,79.15644836425781,234.164,1.6546580984862649,"[0.09026475250720978, 0.4483737051486969, 0.7823482751846313, 2.2508418560028076, 4.072951793670654]",2.406273126602173,N
3823,3823,QOFDIA_clean,354.5010986328125,640.711,1.3147999806511614,"[0.15786907076835632, 0.6337193846702576, 1.0848920345306396, 2.7817904949188232, 4.341832160949707]",3.8822481632232666,N
3824,3824,EWUKAK_clean,205.079345703125,1491.2,1.112844963757281,"[0.34792691469192505, 0.8725978136062622, 1.297105312347412, 3.0237417221069336, 5.288628578186035]",5.047152519226074,N
3825,3825,HEGNAJ_clean,24.2612419128418,281.142,1.898716844899726,"[0.14927273988723755, 0.21926715970039368, 0.31616735458374023, 0.9026209712028503, 1.693873405456543]",2.4452805519104004,N
3826,3826,UTOCEN_clean,121.67694854736328,1267.51,1.022963336181918,"[0.2219160944223404, 0.5722252726554871, 0.7557288408279419, 1.5326247215270996, 2.8019611835479736]",5.0683183670043945,N
3827,3827,SAMVIO_clean,749.671875,1344.49,1.036870306104126,"[0.03571010008454323, 0.20592424273490906, 0.46006906032562256, 1.7668052911758423, 3.4963061809539795]",4.526547431945801,Y
3828,3828,UMODEH22_clean,5265.64013671875,4903.04,0.5577575855071751,"[0.12303626537322998, 0.30168619751930237, 0.4968252182006836, 1.9190562963485718, 6.826061725616455]",5.234570026397705,N
3829,3829,XAPDAU_clean,1529.931396484375,1310.06,1.2117020341243352,"[0.03927859663963318, 0.20213767886161804, 0.40640342235565186, 1.8090094327926636, 5.952712059020996]",5.8971757888793945,N
3830,3830,YUFLOC_clean,2213.379150390625,2144.93,0.9845847384842746,"[0.023157209157943726, 0.2430957853794098, 0.4649006724357605, 1.6866583824157715, 5.615850448608398]",6.365121841430664,N
3831,3831,ja907023c_si_004_clean,2462.92431640625,2446.46,0.6658116782628407,"[0.09524046629667282, 0.3098658621311188, 0.508858323097229, 1.6844370365142822, 5.083698749542236]",5.465185642242432,N
3832,3832,OHAQAR_clean,1244.2724609375,1990.09,0.8839721526103101,"[0.18096840381622314, 0.7021012902259827, 1.2259137630462646, 3.8249473571777344, 7.811013221740723]",7.1293625831604,Y
3833,3833,DUZKEQ_clean,378.8752136230469,1863.62,0.7449837930071729,"[0.07176414132118225, 0.2618500292301178, 0.43392646312713623, 1.1255762577056885, 1.9024882316589355]",1.2088407278060913,Y
3834,3834,GONNAA_clean,1105.273193359375,2595.24,0.9443247809954874,"[0.01935116946697235, 0.13984981179237366, 0.29787200689315796, 1.4607105255126953, 4.126489639282227]",4.978979587554932,N
3835,3835,OKIVUA_clean,556.8549194335938,622.841,1.0897123655251897,"[0.32600295543670654, 1.2979867458343506, 1.9799439907073975, 3.7183117866516113, 5.319699287414551]",4.903680801391602,N
3836,3836,ZUGDEM_clean,1153.6689453125,2334.07,0.8534510934572895,"[0.1425791233778, 0.4742196798324585, 0.771970272064209, 2.400399684906006, 6.192005634307861]",6.204128265380859,N
3837,3837,JUMCOL_clean,1661.2576904296875,1632.23,0.9880613221277952,"[0.009979914873838425, 0.0277656689286232, 0.1964176595211029, 1.9057132005691528, 6.140348434448242]",5.910312175750732,N
3838,3838,ADUWON_clean,2462.7333984375,4291.57,0.5212418208790949,"[0.09785139560699463, 0.6524652242660522, 1.2139322757720947, 3.6772639751434326, 7.472544193267822]",7.896117210388184,N
3839,3839,WAHKUO_clean,3391.767333984375,3342.36,0.5809624131338983,"[0.08509012311697006, 0.366877019405365, 0.6669110655784607, 2.4715683460235596, 6.901022434234619]",5.8729424476623535,N
3840,3840,HOKLIE_clean,296.7855529785156,485.386,1.3136829794363614,"[0.322815477848053, 0.8393226265907288, 1.1825425624847412, 2.1368789672851562, 2.9593887329101562]",2.798509359359741,N
3841,3841,SOZGOF_clean,596.2596435546875,1352.82,1.0397262403896703,"[0.1823408305644989, 0.6718243956565857, 1.1869103908538818, 3.7436022758483887, 6.713460445404053]",5.960968494415283,N
3842,3842,cm901983a_si_001_clean,593.2216186523438,2100.13,0.6307716132511879,"[0.20127955079078674, 0.8533417582511902, 1.4256435632705688, 3.2442548274993896, 4.691895484924316]",5.202117443084717,N
3843,3843,HUWSUN_clean,2314.0107421875,1856.16,0.8378947513292734,"[0.05456911772489548, 0.7108002305030823, 1.3182464838027954, 3.523237705230713, 6.619028568267822]",6.19349479675293,N
3844,3844,OVEHUT_clean,1264.9056396484375,1412.46,1.1754752426041537,"[0.14562952518463135, 0.41707608103752136, 0.7494091391563416, 3.1897997856140137, 7.992236137390137]",6.314033508300781,N
3845,3845,DEJJIN_clean,251.83868408203125,1293.98,1.1565431366708558,"[0.23369048535823822, 0.8314207792282104, 1.2191107273101807, 2.214099168777466, 3.0015029907226562]",2.592956066131592,N
3846,3846,VIDVUB_clean,1847.3011474609373,2548.46,0.8870899068908558,"[0.22031031548976898, 0.6294724345207214, 1.0300285816192627, 3.237046480178833, 8.391317367553711]",9.32923412322998,Y
3847,3847,DITYOW_clean,15.616458892822266,258.055,1.4273268056431143,"[0.05069474130868912, 0.27315083146095276, 0.4587923288345337, 1.2292304039001465, 2.443748712539673]",1.2845112085342407,N
3848,3848,QUQGAL_clean,101.36064910888672,824.856,0.9483768131851176,"[0.08593680709600449, 0.45850902795791626, 0.8899664878845215, 2.6860485076904297, 4.488686561584473]",4.2409515380859375,N
3849,3849,IYOTAT_clean,2480.65771484375,2182.35,0.94695604130452,"[0.09120651334524155, 0.3874051868915558, 0.7570993304252625, 3.4240353107452393, 9.022834777832031]",9.121718406677246,N
3850,3850,MUVNEX_clean,153.6313934326172,434.564,2.217459290748382,"[0.07488953322172165, 0.2053668200969696, 0.32701531052589417, 0.9818822145462036, 2.4072718620300293]",3.106487274169922,N
3851,3851,ODEZAB_clean,2158.626220703125,2250.11,0.7990953345757406,"[0.16454142332077026, 0.6497299075126648, 1.1882328987121582, 4.136289596557617, 7.2516961097717285]",7.573279857635498,N
3852,3852,QOFDAS_clean,248.5648956298828,634.532,1.3232197949214752,"[0.12340857088565826, 0.5319486260414124, 0.9019172191619873, 2.307626724243164, 3.5994150638580322]",3.607399225234986,N
3853,3853,NEXVET_clean,3503.948486328125,3801.0,0.5722955352449486,"[0.005832858383655548, 0.045884765684604645, 0.15848955512046814, 0.9562691450119019, 3.985853672027588]",3.961027383804321,N
3854,3854,YATWAU_clean,1533.1298828125,1796.18,0.9238536237828504,"[0.15608865022659302, 0.8010294437408447, 1.4889287948608398, 4.4223408699035645, 8.037602424621582]",8.254050254821777,Y
3855,3855,TASWIV_clean,572.8463745117188,1308.42,1.250002726584538,"[0.03028927743434906, 0.27350160479545593, 0.4918951392173767, 1.4170202016830444, 2.6711642742156982]",2.8102118968963623,N
3856,3856,HUYKOB_clean,418.42474365234375,1512.73,0.8123109747531064,"[0.28552156686782837, 0.8319000601768494, 1.1886097192764282, 2.306572914123535, 3.6285040378570557]",3.793714046478272,N
3857,3857,XEVHAJ_clean,6.959044933319092,222.092,2.1561333733113006,"[0.29628029465675354, 0.5940882563591003, 0.6992495059967041, 1.4796421527862549, 2.2218050956726074]",0.9665468335151672,Y
3858,3858,KEDJAG_clean,396.8405151367188,1987.61,1.0660646975455073,"[-0.009291157126426697, 0.03191250562667847, 0.10485178977251053, 0.32941934466362, 1.050193428993225]",0.9328729510307312,N
3859,3859,WURKEB_clean,734.2987060546875,1442.85,0.9992263553561188,"[0.0183703675866127, 0.2002619206905365, 0.4463568925857544, 1.9318022727966309, 5.0426483154296875]",5.131296157836914,N
3860,3860,UMUBAH_clean,5400.2158203125,4679.31,0.5767178342020495,"[0.020101048052310944, 0.050271980464458466, 0.1366613656282425, 1.0639564990997314, 5.0801100730896]",4.812980651855469,N
3861,3861,SARPIL_clean,652.8736572265625,3292.18,0.9251021358976672,"[0.23320168256759644, 0.5891824960708618, 0.9160212874412537, 2.4224557876586914, 4.949174880981445]",6.275888442993164,Y
3862,3862,OCILIY_clean,369.8311767578125,907.514,1.124602010687639,"[0.410311758518219, 0.9666987657546997, 1.3048665523529053, 2.1537129878997803, 3.0159237384796143]",3.247711181640625,Y
3863,3863,ASIVEF_clean,3551.856689453125,3364.65,0.6232553804498572,"[0.038321301341056824, 0.20410098135471344, 0.381877064704895, 1.4757120609283447, 5.178172588348389]",5.364019393920898,Y
3864,3864,KOSLIP_clean,299.90631103515625,1262.13,1.1977755337793907,"[0.21859808266162872, 0.7307670712471008, 1.0648388862609863, 1.5420570373535156, 1.991837501525879]",2.7032594680786133,N
3865,3865,KOMJAZ_clean,30.135053634643555,224.625,2.186282115918468,"[0.2919761538505554, 0.6122071743011475, 0.7216246724128723, 1.5074841976165771, 2.3619370460510254]",1.05346941947937,Y
3866,3866,XAPCOJ06_clean,1228.555908203125,1241.41,1.1160654966731525,"[0.1953532099723816, 0.49951425194740295, 0.7165103554725647, 1.4959659576416016, 2.315762996673584]",4.9599928855896,N
3867,3867,XUKNIC_clean,932.6915283203124,2123.09,1.003748821907951,"[0.329057514667511, 1.277036428451538, 2.0712413787841797, 4.259329319000244, 5.797100067138672]",5.796965599060059,N
3868,3868,VASFAZ_clean,93.86687469482422,798.794,1.5457372700398455,"[0.01225113496184349, 0.3458741009235382, 0.758289635181427, 2.7930080890655518, 5.210937976837158]",3.639150381088257,N
3869,3869,COKQIE_clean,113.62175750732422,1286.34,1.1277822443436678,"[0.3128640651702881, 0.8493378162384033, 1.1773267984390259, 1.805557370185852, 1.9365050792694092]",2.0715627670288086,N
3870,3870,KEGZOL01_clean,1898.6680908203125,2242.87,0.9736141944165796,"[0.0020309463143348694, 0.1269683837890625, 0.2723587453365326, 0.8817615509033203, 3.3924059867858887]",2.641963481903076,N
3871,3871,QIVQAP_clean,28.34010505676269,600.376,1.0872081774178135,"[0.2373111993074417, 0.7356523275375366, 1.0468268394470215, 1.8138880729675293, 2.6390254497528076]",1.9157798290252688,N
3872,3872,YOCLIN_clean,2318.35693359375,2168.24,0.8763995247459377,"[0.5326354503631592, 0.7944177389144897, 0.912476658821106, 1.4878913164138794, 4.05668306350708]",4.317659854888916,N
3873,3873,CEYPUT01_clean,193.01171875,524.022,1.2282424143465471,"[0.21841827034950256, 0.7627846598625183, 1.0255569219589233, 1.5315016508102417, 1.8191161155700684]",3.267648220062256,N
3874,3874,GOMFOF_clean,316.5259094238281,1307.36,0.8870769189366602,"[0.16805383563041687, 0.31791606545448303, 0.5100097060203552, 1.6879398822784424, 3.6354944705963135]",3.807660579681397,N
3875,3875,OQUFUD_clean,958.4142456054688,1574.27,1.0655313835026743,"[0.35564857721328735, 1.2505959272384644, 1.9844189882278442, 4.928637981414795, 7.7636895179748535]",5.771232604980469,Y
3876,3876,FUTZEB_clean,1250.2117919921875,1504.99,1.0782753051684677,"[0.07432404160499573, 0.3383883237838745, 0.6382492780685425, 2.520477294921875, 6.2169060707092285]",6.295169353485107,N
3877,3877,LACZIB_clean,1071.8277587890625,2526.4,0.7523959144560153,"[0.1008145809173584, 0.5089346170425415, 1.030826449394226, 4.021292209625244, 8.132519721984863]",6.639729976654053,N
3878,3878,RUYNEG_clean,19.477436065673828,856.518,1.4949693976989673,"[0.17802570760250092, 0.5517518520355225, 0.8415272831916809, 1.7825895547866821, 2.39553165435791]",2.342237710952759,Y
3879,3879,OZUKUR_clean,390.4671936035156,1372.15,1.073827616870372,"[0.21240271627902985, 0.7321231961250305, 1.0404037237167358, 1.5539315938949585, 1.6125141382217407]",2.897085905075073,N
3880,3880,XUFWOL_clean,1881.5797119140625,1320.51,1.0557474743948172,"[0.25938454270362854, 0.8550207614898682, 1.360205054283142, 3.3354034423828125, 5.712936878204346]",5.550976276397705,Y
3881,3881,DAPXID_ion_b,411.4921569824219,2174.36,0.7648887492090441,"[0.021465878933668137, 0.03361847251653671, 0.08260654658079147, 0.5022586584091187, 1.7453831434249878]",1.9535900354385376,N
3882,3882,YODWOF_clean,3543.8115234375,4782.9,0.3543740729710994,"[0.1545708179473877, 0.4104805588722229, 0.7604097127914429, 2.7148802280426025, 9.011175155639648]",8.67591381072998,N
3883,3883,QOYYOU_clean,1508.865234375,1193.9,0.9282195568978374,"[0.28958767652511597, 1.0519508123397827, 1.758848786354065, 4.198644161224365, 6.284389495849609]",5.878861427307129,N
3884,3884,ja507119n_si_002_clean,226.09588623046875,896.136,1.4287903587694608,"[0.06204001605510712, 0.30692586302757263, 0.5598287582397461, 1.6068994998931885, 3.0989432334899902]",2.7890331745147705,Y
3885,3885,SOZSEH_clean,596.5193481445312,1465.13,0.9988089771462738,"[0.1342829465866089, 0.7400578260421753, 1.3420802354812622, 4.026132583618164, 7.151863098144531]",6.773187160491943,N
3886,3886,IYASOS_clean,235.79702758789065,919.88,1.4220138677873055,"[0.1023385226726532, 0.47233846783638, 0.8281177282333374, 2.230910539627075, 3.6224820613861084]",2.8100602626800537,N
3887,3887,OXOZUY_clean,1218.46728515625,1491.9,0.9567030117405072,"[0.13182798027992249, 0.5510291457176208, 1.0029189586639404, 3.39700984954834, 6.780257701873779]",6.828826427459717,N
3888,3888,UZOBES_clean,330.7151184082031,851.6,1.3601315054427772,"[0.44145143032073975, 1.2155407667160034, 1.650679588317871, 2.3592591285705566, 3.1820595264434814]",4.03199577331543,Y
3889,3889,WEYQAU10_clean,1726.2122802734375,1001.86,1.1039127604728405,"[0.13592121005058289, 0.35087934136390686, 0.5796836614608765, 1.871161699295044, 4.976031303405762]",4.906768321990967,N
3890,3890,WABVIF01_clean,808.3463745117188,1254.63,1.227508291944711,"[0.017581641674041748, 0.08839286118745804, 0.17897957563400269, 0.4894334375858307, 1.6948885917663574]",1.438464879989624,N
3891,3891,PITPEP_clean,36.16511154174805,1432.9,0.9528787496073888,"[0.03855786472558975, 0.29840195178985596, 0.5701736807823181, 1.7024030685424805, 3.0434815883636475]",3.708807229995728,N
3892,3892,HUFHEX_clean,1289.8228759765625,2467.42,0.8038480242914688,"[0.09712439030408859, 0.3012392818927765, 0.5533337593078613, 2.222440481185913, 6.272975921630859]",6.451174736022949,N
3893,3893,IZIHOQ_clean,622.8237915039062,864.631,1.4086833265765906,"[0.31749284267425537, 1.0072815418243408, 1.4677324295043945, 2.751812219619751, 3.930830955505371]",3.1580049991607666,N
3894,3894,QIWCOQ_clean,582.301513671875,1633.4,0.8875469560023046,"[0.3447819948196411, 1.244165301322937, 1.8983817100524902, 3.616485834121704, 4.926721096038818]",5.5211687088012695,N
3895,3895,ORIVOC_clean,64.27474212646484,1204.12,1.2299113525055332,"[0.3810417652130127, 1.1080214977264404, 1.46808922290802, 1.647797703742981, 1.729296088218689]",2.114614963531494,N
3896,3896,TIVYAZ_clean,1347.1461181640625,2082.71,0.889173649515597,"[0.17469438910484314, 0.406635582447052, 0.5483779907226562, 1.4237534999847412, 5.135137557983398]",4.666560649871826,N
3897,3897,KUNMUD_clean,671.251220703125,581.068,1.106029183714784,"[0.39680254459381104, 1.411562442779541, 2.0773959159851074, 3.698328971862793, 5.184298515319824]",5.010044097900391,N
3898,3898,NIMPOQ_clean,2813.565673828125,4440.83,0.5585468968648786,"[0.11502493917942047, 0.4120674729347229, 0.7878715991973877, 3.1476857662200928, 8.316832542419434]",8.646310806274414,N
3899,3899,OWIHEJ_clean,1195.280029296875,1094.23,1.333136203768873,"[0.16381290555000305, 0.5421997308731079, 0.8778522610664368, 2.054164171218872, 3.3464958667755127]",3.3635239601135254,N
3900,3900,GIFKEL_clean,122.6603546142578,765.633,1.2804313456026282,"[0.31377315521240234, 0.9886497259140015, 1.3919320106506348, 2.3212480545043945, 3.6654059886932373]",2.3365190029144287,N
3901,3901,NAWXER_clean,2520.704345703125,4264.52,0.6650028679564388,"[0.06357590854167938, 0.3452100455760956, 0.6557823419570923, 2.1858530044555664, 5.508938789367676]",6.223738193511963,N
3902,3902,AVAGIP_clean,118.40586853027344,409.816,1.4044649211327134,"[0.28333228826522827, 0.9057027697563171, 1.3665152788162231, 2.797431468963623, 4.027400970458984]",2.344947576522827,N
3903,3903,IXIPAG_clean,589.6968383789062,204.563,3.372026818621837,"[0.14097297191619873, 0.3483005166053772, 0.5113892555236816, 1.2808839082717896, 3.229390859603882]",3.3795652389526367,N
3904,3904,YOYPAF_clean,230.402099609375,629.93,1.1425701656331342,"[0.42943912744522095, 1.4392582178115845, 2.0643649101257324, 3.2740588188171387, 4.472062110900879]",3.872978925704956,N
3905,3905,OYERIV_clean,1058.0552978515625,1663.05,0.792691409076008,"[0.08636067062616348, 0.41142529249191284, 0.7405045032501221, 2.4133260250091553, 3.963087558746338]",6.132980346679688,N
3906,3906,IBABOF_clean,756.5049438476562,1154.5,1.101635303463488,"[0.09361269325017929, 0.4827801585197449, 0.8419926166534424, 2.273756742477417, 4.095092296600342]",4.069875240325928,N
3907,3907,cm503311x_aloh325K_clean,1227.763427734375,1480.44,0.9487390164417042,"[0.07469139248132706, 0.40213286876678467, 0.7615882158279419, 2.4962775707244873, 5.2483296394348145]",3.798466920852661,N
3908,3908,OMUMIU_clean,1059.15966796875,851.998,1.1647344026735933,"[0.2388586401939392, 0.9090503454208374, 1.476083755493164, 3.542809009552002, 5.604806423187256]",5.737390995025635,Y
3909,3909,VINHOR_clean,336.1905212402344,2519.5,0.808983758339908,"[-0.0012728199362754822, 0.032285578548908234, 0.09412909299135208, 0.277312308549881, 1.0520321130752563]",0.9640050530433656,N
3910,3910,LITHUR_clean,1105.122314453125,1217.63,1.8521731971153732,"[0.10203661024570465, 0.26794132590293884, 0.36677324771881104, 0.770677924156189, 2.2273616790771484]",1.4898194074630735,N
3911,3911,EKEMEO_clean,1524.312744140625,1580.58,1.0960330594833172,"[0.49045562744140625, 1.538212776184082, 2.2986698150634766, 4.643284320831299, 7.905619144439697]",7.263766765594482,N
3912,3912,EXOFIH_clean,1104.6685791015625,774.564,1.3543481185761028,"[0.03932919353246689, 0.29936671257019043, 0.6812676787376404, 2.9627835750579834, 6.868485450744629]",5.672037601470947,N
3913,3913,IFEPUG05_clean,39.84413909912109,275.97,1.6557572323944252,"[0.5993817448616028, 1.1860802173614502, 1.406551480293274, 1.746147871017456, 2.1002631187438965]",1.8045172691345213,Y
3914,3914,DUNXUH15_clean,670.2252197265625,1034.3,1.2101834703046126,"[0.23480255901813507, 0.8315865993499756, 1.3732134103775024, 3.2065043449401855, 4.632809162139893]",5.531689167022705,N
3915,3915,GURPIT_clean,653.8939208984375,3239.41,0.7097027775604634,"[-0.010398060083389282, 0.00937516987323761, 0.06420689821243286, 0.26015010476112366, 1.2476515769958496]",0.793336033821106,N
3916,3916,XEKCAT_clean,575.4403686523438,2210.09,0.9409421095849108,"[0.1949196606874466, 0.6919012665748596, 1.1472653150558472, 3.065377950668335, 5.336148738861084]",5.348367214202881,N
3917,3917,cm503311x_alf350K_clean,880.6992797851562,1420.33,0.9651595307527092,"[0.02118469774723053, 0.2793908417224884, 0.5905758142471313, 2.38041615486145, 5.45973014831543]",4.110342025756836,N
3918,3918,XEFGAQ_clean,32.61274719238281,147.965,1.2364443673226246,"[0.1630939096212387, 0.5481144785881042, 0.7638005018234253, 1.4438585042953491, 2.9331471920013428]",2.6746914386749268,N
3919,3919,NUFCAU_clean,861.0449829101562,2374.18,0.8451549556505042,"[0.36448830366134644, 1.1955643892288208, 1.9632951021194458, 4.5237507820129395, 6.71929407119751]",7.181100845336914,N
3920,3920,cg501141m_si_003_clean,1420.419677734375,975.416,1.0898165413402698,"[0.09315892308950424, 0.5034615993499756, 0.912015438079834, 2.999622344970703, 6.059981346130371]",5.951833724975586,Y
3921,3921,GASTIG_clean,365.5643615722656,405.842,1.3265771111839666,"[0.565339982509613, 1.3876556158065796, 1.8151767253875732, 2.7002134323120117, 3.2226054668426514]",3.4595630168914795,Y
3922,3922,FAVGAN_clean,57.61692428588867,510.471,1.5270496392751611,"[0.22400382161140442, 0.7322863936424255, 1.0789871215820312, 1.9921308755874634, 2.7204482555389404]",2.326223373413086,N
3923,3923,cm503311x_aloh500K_clean,1389.3250732421875,1502.26,0.9473092375301184,"[0.07878975570201874, 0.3906853199005127, 0.7154398560523987, 2.3176257610321045, 5.156618595123291]",4.034374237060547,N
3924,3924,UNAGOH_clean,1592.9652099609375,1672.45,0.9818589787547972,"[0.11680828779935837, 0.32096341252326965, 0.44095391035079956, 1.400830626487732, 5.700589179992676]",6.6413984298706055,N
3925,3925,RUQVEF_clean,1765.7332763671875,1801.08,1.011551767707629,"[0.1406054049730301, 0.8620191216468811, 1.6028776168823242, 5.151562690734863, 8.202103614807129]",7.523228168487549,N
3926,3926,WIMWIA_clean,504.81549072265625,775.042,1.188687468478698,"[0.2300698161125183, 0.978582501411438, 1.5556341409683228, 3.2187647819519043, 4.683524131774902]",4.789687633514404,N
3927,3927,ja308995t_si_002_clean,651.63037109375,762.382,1.1582026159934018,"[0.2957621216773987, 1.2415502071380615, 1.9734513759613037, 3.98059344291687, 5.543581485748291]",5.136037349700928,N
3928,3928,COTXOA_clean,574.822998046875,642.838,1.0845175408604637,"[0.25685083866119385, 1.0573068857192993, 1.6155694723129272, 3.0498578548431396, 4.427336692810059]",4.982125759124756,N
3929,3929,TIDLID_clean,1252.5089111328125,298.244,1.313768574836159,"[0.1042516827583313, 0.29598772525787354, 0.48514628410339355, 1.5714925527572632, 4.666929244995117]",2.434203624725342,N
3930,3930,NUMPAO_clean,914.4531860351562,2730.02,0.7645986542492754,"[0.06091204285621643, 0.2750304341316223, 0.4988367557525635, 1.6941442489624023, 3.9918694496154785]",3.4631502628326416,Y
3931,3931,ISENIF_clean,751.44775390625,528.252,2.5998545473169967,"[0.692062258720398, 1.5666173696517944, 2.164515972137451, 3.767587184906006, 5.652603626251221]",4.711879730224609,N
3932,3932,IPEBEM_clean,466.9782104492188,421.43,1.5079550585279404,"[0.2697700262069702, 0.7564467191696167, 1.171553373336792, 2.6495518684387207, 4.436592102050781]",3.38857364654541,Y
3933,3933,TETZEX_clean,73.13499450683594,588.774,1.908556693354181,"[0.06221649423241615, 0.1752181500196457, 0.34540462493896484, 1.2537676095962524, 2.6400957107543945]",2.892186164855957,N
3934,3934,ROCZUG_clean,1167.64892578125,2532.98,0.9261035202799014,"[0.07797976583242416, 0.29013124108314514, 0.5262575745582581, 1.9888930320739746, 5.567633152008057]",5.60421085357666,N
3935,3935,KOSKUA_clean,41.79288101196289,1255.41,1.1710522069914258,"[0.16847288608551025, 0.47968050837516785, 0.670696496963501, 0.979878306388855, 0.8833157420158386]",2.0607476234436035,N
3936,3936,OWIJAH_clean,1144.99658203125,1095.78,1.32603279656443,"[0.18093520402908325, 0.5668787956237793, 0.900123655796051, 2.1204335689544678, 3.7169370651245117]",3.1319429874420166,N
3937,3937,UMODEH18_clean,5574.24609375,5100.41,0.5276701854643897,"[0.04532283544540405, 0.29270949959754944, 0.5721145272254944, 2.1144351959228516, 6.204257965087891]",4.8206400871276855,N
3938,3938,RIYBIM_clean,1408.8748779296875,1329.8,1.2412931758504322,"[0.05049348622560501, 0.23594817519187927, 0.4609900712966919, 1.96553373336792, 5.743701457977295]",6.468405246734619,N
3939,3939,UMELAB_clean,272.3843994140625,671.723,1.6158319667586054,"[0.09359139204025269, 0.5228978395462036, 0.8940189480781555, 2.217855930328369, 3.3975353240966797]",3.717973470687866,N
3940,3940,UTADIE_clean,285.4178466796875,1003.35,1.566407938167637,"[0.11264029890298843, 0.35480496287345886, 0.5605581998825073, 1.1496046781539917, 2.4047985076904297]",2.718972682952881,N
3941,3941,QUXRIM_clean,98.30332946777344,209.796,1.5589002011449111,"[0.1894536316394806, 0.7848603129386902, 1.158382773399353, 1.9532865285873413, 2.5245606899261475]",2.249089241027832,N
3942,3942,GUJREK01_clean,49.191165924072266,672.154,1.236218935686942,"[0.2559082806110382, 0.9014365077018738, 1.4010566473007202, 2.6850879192352295, 3.711271047592163]",2.6946561336517334,N
3943,3943,SOHNEJ_clean,1375.4232177734375,1367.34,1.1847390482814233,"[0.054384879767894745, 0.20856218039989471, 0.39805352687835693, 1.7493205070495605, 5.714043617248535]",5.126582622528076,N
3944,3944,NOBWUY_clean,1572.9578857421875,1907.63,1.0476647636363832,"[0.4173012971878052, 1.3807975053787231, 2.0070838928222656, 3.388282537460327, 4.802323341369629]",4.897085666656494,Y
3945,3945,FIJXUR_clean,88.07673645019531,645.43,1.5001786571719673,"[0.06837131083011627, 0.2618083357810974, 0.4316837191581726, 1.1913058757781982, 2.185957431793213]",1.6942015886306765,N
3946,3946,LIVTIT_clean,1113.3115234375,1479.04,0.8738180258319436,"[0.03881888836622238, 0.1792360246181488, 0.32138878107070923, 1.3174234628677368, 4.029498100280762]",4.721168041229248,N
3947,3947,OGUZIA_clean,0.1955370903015136,126.81,2.401108028413757,"[0.03721049427986145, 0.07224809378385544, 0.12362397462129593, 0.2997770309448242, 0.5054789781570435]",1.2288602590560913,Y
3948,3948,cg500033b_si_002_clean,527.6130981445312,1073.04,1.0885378973524449,"[0.29622161388397217, 0.9729004502296448, 1.4439737796783447, 2.731963872909546, 4.023545742034912]",3.7268669605255127,N
3949,3949,KINROQ_clean,996.4961547851562,1145.53,1.3020624735574498,"[0.02182791382074356, 0.11411905288696289, 0.20860178768634796, 0.9387022256851196, 3.0984981060028076]",3.070889711380005,N
3950,3950,QIWQES_clean,1485.4871826171875,2850.29,0.8488305870997378,"[0.0817941203713417, 0.4505561888217926, 0.8269272446632385, 2.3604047298431396, 4.887109756469727]",5.611631870269775,Y
3951,3951,AWEJES_clean,539.3547973632812,931.136,1.2407670834713185,"[0.4328450560569763, 0.9620505571365356, 1.2841355800628662, 2.3365418910980225, 3.3119924068450928]",3.541208028793335,N
3952,3952,cg100357q_si_002_clean,718.1697387695312,487.744,1.2578784409367714,"[0.4289720058441162, 1.0675811767578125, 1.4514800310134888, 2.573113203048706, 4.0100836753845215]",3.663148880004883,Y
3953,3953,MAXHUP_clean,37.99858856201172,200.775,2.5870523414597693,"[0.16147178411483765, 0.482657790184021, 0.7541026473045349, 1.7641627788543701, 3.007388114929199]",3.284844398498535,Y
3954,3954,PUGPEO_clean,605.1567993164062,1663.97,1.0566909706033771,"[0.2694387435913086, 0.8970283269882202, 1.3546029329299927, 2.745891571044922, 4.042847633361816]",2.8836491107940674,N
3955,3955,LIXXAS_clean,1356.8443603515625,1744.15,1.1164762572955274,"[0.09451767802238464, 0.45907270908355713, 0.7953585982322693, 2.8334760665893555, 5.989367961883545]",7.0045270919799805,N
3956,3956,KUKPOX_clean,430.9469604492188,720.668,1.4497383031889153,"[0.21847353875637054, 0.6112028956413269, 0.8786685466766357, 1.7733644247055054, 2.9255919456481934]",3.894968271255493,N
3957,3957,VELBAQ_clean,897.0628662109375,2488.06,0.7674904735787363,"[0.27574801445007324, 0.9708988666534424, 1.5481244325637817, 3.4843575954437256, 5.120684623718262]",4.898021221160889,Y
3958,3958,RAHNUL_clean,2043.616455078125,2987.35,0.7341591499820689,"[0.3407730460166931, 1.0831583738327026, 1.6120415925979614, 3.297351598739624, 6.683963775634766]",8.396910667419434,N
3959,3959,FALDAA_clean,903.6383666992188,485.705,1.088973211446845,"[0.22754526138305664, 0.9194402098655701, 1.4991354942321777, 3.5432958602905273, 5.482321262359619]",5.161261081695557,N
3960,3960,KAHMOW_clean,1171.2880859375,107.177,1.5093337257840205,"[0.4006890058517456, 1.2057349681854248, 1.6518452167510986, 2.1797714233398438, 2.256357192993164]",2.3805320262908936,N
3961,3961,DUPVER_clean,1318.0372314453125,2575.98,0.7960244015082547,"[0.16187024116516113, 0.49473804235458374, 0.7678357362747192, 2.3546907901763916, 6.3064284324646]",6.170101165771484,N
3962,3962,CISXEJ_clean,342.14923095703125,749.746,0.998260747805739,"[0.18152481317520142, 0.6867099404335022, 1.1361312866210938, 3.0776188373565674, 5.5075178146362305]",3.9603869915008554,N
3963,3963,SETQEP_clean,1354.7713623046875,658.361,1.298690332340967,"[0.019968166947364807, 0.18025103211402893, 0.4694611430168152, 2.439457893371582, 5.464310169219971]",5.121557712554932,N
3964,3964,DUNXUH03_clean,660.087646484375,841.466,1.2368832313725984,"[0.35080254077911377, 1.1340198516845703, 1.6938728094100952, 2.9835093021392822, 3.9326910972595215]",4.628699779510498,N
3965,3965,GAFRUD_clean,2917.607177734375,2791.9,0.7687706003497774,"[0.2316085547208786, 0.7050682902336121, 1.1034713983535767, 3.071587562561035, 5.7780070304870605]",6.298379421234131,N
3966,3966,LEQQII_clean,678.9525146484375,2266.51,0.7705012680797698,"[0.2774016857147217, 0.8810164928436279, 1.2834045886993408, 2.28397798538208, 3.5836803913116455]",4.292811393737793,N
3967,3967,LIRFIB_clean,936.61962890625,3998.88,0.5547770983928324,"[0.01639675348997116, 0.12292137742042542, 0.24544940888881683, 0.6416097283363342, 1.7653789520263672]",1.8792604207992556,N
3968,3968,ABAYOU_clean,2272.068603515625,1308.51,0.9792669243996124,"[0.1310080587863922, 0.35100024938583374, 0.4967578649520874, 1.455999732017517, 4.928895950317383]",5.7758564949035645,N
3969,3969,AVIVOQ_clean,1720.005126953125,2183.8,0.7091282039849893,"[0.1553569883108139, 0.45696836709976196, 0.8698697090148926, 3.2759265899658203, 8.421141624450684]",7.361943244934082,N
3970,3970,UMODEH13_clean,1623.0477294921875,2352.38,0.7569110766146439,"[0.05566595494747162, 0.5711480975151062, 1.0919189453125, 3.174264669418335, 5.443157196044922]",5.947587490081787,N
3971,3971,c6dt04165e_c6dt04165e2_clean,122.7055206298828,1049.22,1.3590099225137162,"[0.10614429414272308, 0.17614886164665222, 0.263153076171875, 0.873272180557251, 2.2330377101898193]",2.8059489727020264,Y
3972,3972,AFEJOK_ion_b,1127.3453369140625,1300.49,1.101286498834514,"[0.10413381457328796, 0.6439352035522461, 1.1687489748001099, 3.6270699501037598, 7.034456729888916]",8.278822898864746,N
3973,3973,WUTKIG_clean,1124.7200927734375,902.405,1.0284785824503988,"[0.00893021747469902, 0.183404803276062, 0.41565072536468506, 1.3657783269882202, 2.3543965816497803]",2.87534761428833,Y
3974,3974,RAYKIN_clean,545.4944458007812,969.751,1.0347514717935933,"[0.2961486577987671, 1.003044843673706, 1.4516520500183105, 2.6891794204711914, 3.6467413902282715]",3.3718037605285645,N
3975,3975,FIRNUR_clean,3721.53515625,3457.08,0.7141496337965464,"[0.06207743659615517, 0.28016984462738037, 0.5023390054702759, 1.8611578941345215, 5.263359546661377]",5.363801002502441,N
3976,3976,QODHUO12_clean,205.86729431152344,618.271,1.3373285204103176,"[0.1619042158126831, 0.6284835338592529, 1.059015154838562, 2.545538902282715, 3.753265380859375]",3.759449243545532,N
3977,3977,HUFLUR_clean,1120.4605712890625,559.385,1.1485477521823455,"[0.2433767169713974, 1.0123189687728882, 1.66053307056427, 4.005552291870117, 6.569598197937012]",5.060737609863281,N
3978,3978,RIYBAE_clean,1384.061767578125,1312.34,1.221794821648668,"[0.06176129728555679, 0.25885459780693054, 0.4859463572502136, 1.9265202283859253, 5.526269912719727]",5.795266628265381,N
3979,3979,cg5012617_si_002_clean,178.52223205566406,298.765,1.4932539135284464,"[0.11740510165691376, 0.4267484247684479, 0.6700320839881897, 1.6399511098861694, 2.6351208686828613]",2.310626268386841,N
3980,3980,FOBNAN_clean,923.3377075195312,2124.75,0.8673347536512716,"[0.12069115787744522, 0.5416160821914673, 0.9932778477668762, 3.3250155448913574, 6.564764976501465]",6.532916069030762,N
3981,3981,OMIMEE_clean,2210.625732421875,2783.92,0.7683177798097286,"[0.2822295129299164, 0.4460243582725525, 0.5217947363853455, 0.8606982827186584, 2.84696364402771]",4.011467456817627,N
3982,3982,HIHFUB_clean,549.76513671875,1397.96,1.0287569634246896,"[0.1038726195693016, 0.5459777116775513, 1.008113980293274, 3.10111665725708, 5.8983154296875]",5.295423030853272,N
3983,3983,GURPOZ_clean,66.06224822998047,652.429,1.5044653992866115,"[0.4583880305290222, 0.8559474349021912, 0.9887275099754333, 1.1571117639541626, 1.5831780433654785]",1.5859373807907104,Y
3984,3984,YUMKAU_clean,645.5628662109375,1534.07,1.0571533681869645,"[0.026614956557750702, 0.3253841996192932, 0.6614393591880798, 2.290949583053589, 4.5668840408325195]",4.573276042938232,N
3985,3985,YARZEZ_clean,1308.4910888671875,1626.43,0.9591711511548098,"[0.04559382423758507, 0.19293063879013062, 0.3277900815010071, 1.2344303131103516, 4.383069038391113]",3.511632442474365,N
3986,3986,YOZQEK_clean,926.40576171875,2810.99,0.6118616905312863,"[0.20812664926052094, 0.7615625262260437, 1.219812035560608, 2.554565906524658, 4.029499053955078]",3.604628324508667,N
3987,3987,SAYTUJ_clean,1229.8984375,1767.34,1.2664603087102315,"[0.09162850677967072, 0.23419764637947083, 0.3636895418167114, 0.8291870355606079, 2.0408334732055664]",2.271957874298096,N
3988,3988,TAGTED_clean,1826.9678955078125,2758.32,0.8046137310306878,"[0.06653912365436554, 0.20949384570121765, 0.34698134660720825, 1.2978050708770752, 4.16785192489624]",4.949737071990967,N
3989,3989,OJOSEN_clean,2815.9111328125,2475.43,0.843385591772464,"[0.03727628290653229, 0.3026840090751648, 0.6804370284080505, 3.0684921741485596, 7.506744384765625]",4.723349571228027,N
3990,3990,YORCIT_clean,28.52712631225586,1516.39,0.8243671500821088,"[0.091763935983181, 0.22569561004638672, 0.3720242381095886, 1.2805858850479126, 2.357032060623169]",2.4928767681121826,Y
3991,3991,ja074366osi20070816_031204_clean,3634.685546875,3664.01,0.5950936037235114,"[-0.0026404336094856262, 0.07066024839878082, 0.22456912696361542, 1.2738237380981445, 4.820552349090576]",4.405383110046387,N
3992,3992,ASOSUY_clean,1138.43603515625,2123.45,0.897322499645191,"[0.5836776494979858, 1.5878876447677612, 2.3119089603424072, 4.4450297355651855, 5.5743184089660645]",5.4778971672058105,N
3993,3993,ABESUX_clean,297.1388244628906,350.268,3.742921245846967,"[0.05509962886571884, 0.23148244619369507, 0.39171481132507324, 1.1145908832550049, 3.0580618381500244]",2.882402181625366,N
3994,3994,DUMXEQ_clean,42.71099472045898,239.884,1.7695328679176765,"[0.2103177160024643, 0.7017764449119568, 1.016082525253296, 1.769344449043274, 2.5617239475250244]",2.3089959621429443,N
3995,3995,OQOJUB_clean,29.822511672973636,582.942,1.040696772828813,"[0.20462945103645325, 0.6074672937393188, 0.9248912930488586, 1.9636939764022827, 3.041712760925293]",2.24310564994812,N
3996,3996,YIPDOR_clean,1883.4813232421875,5351.42,0.4482498384889608,"[0.04808591306209564, 0.12167388945817947, 0.2890281081199646, 1.5376836061477661, 6.911256313323975]",7.67310094833374,N
3997,3997,FIZPOV_clean,2048.46435546875,2486.34,0.8786617462046306,"[0.22840608656406403, 0.9809333086013794, 1.7574430704116821, 5.044035911560059, 8.047379493713379]",9.28673267364502,N
3998,3998,CIRTUU_clean,2907.2080078125,3966.05,0.5837525401081021,"[0.16989970207214355, 0.5821723341941833, 1.0186876058578491, 3.0727760791778564, 6.95068883895874]",7.188715934753418,N
3999,3999,COVPAG_clean,40.82561492919922,322.856,1.3429716085951338,"[0.19898197054862976, 0.6764975786209106, 0.9784255623817444, 1.7849351167678833, 2.4763898849487305]",2.9904019832611084,N
4000,4000,LEQQAA_clean,1984.387939453125,2361.2,0.8073623040117409,"[0.04609899967908859, 0.1782110631465912, 0.278918594121933, 1.336066484451294, 6.491361618041992]",4.9144062995910645,N
4001,4001,HIQNAY_clean,156.0975799560547,590.526,1.315664649671426,"[0.454687237739563, 1.0281388759613037, 1.3724374771118164, 2.1449267864227295, 2.764308452606201]",3.668107509613037,N
4002,4002,OZUMAZ_clean,27.436079025268555,1091.5,1.322159327638989,"[0.06969224661588669, 0.3640216588973999, 0.5709959864616394, 1.082755208015442, 1.393489122390747]",2.008812189102173,N
4003,4003,OWIYUP_clean,796.1658325195312,1464.86,0.9253358922501592,"[0.17756885290145874, 0.659733235836029, 1.0903027057647705, 2.6495625972747803, 4.441137790679932]",4.435605049133301,N
4004,4004,GARTIF_clean,147.0820770263672,475.994,1.653714047765815,"[0.11636534333229065, 0.5476938486099243, 0.8736079335212708, 1.9614920616149902, 2.725952625274658]",2.368824958801269,N
4005,4005,UMODEH05_clean,5405.37890625,4910.7,0.549636295673428,"[0.08805368095636368, 0.2985561192035675, 0.5238421559333801, 1.880505084991455, 5.751521587371826]",5.519291400909424,N
4006,4006,jz4002345_si_002_clean,1348.269287109375,822.073,1.2165847206433809,"[-0.011143781244754791, 0.16974014043807983, 0.387417197227478, 1.8345860242843628, 5.2695794105529785]",4.562258243560791,N
4007,4007,JACQUA_clean,1086.584228515625,642.718,1.7749814170342588,"[0.6581504940986633, 1.2549476623535156, 1.6132091283798218, 2.971475124359131, 5.352240562438965]",5.1885905265808105,N
4008,4008,TEVHEJ_clean,1082.4168701171875,1730.86,0.9172888073630048,"[0.10056857764720917, 0.5602961182594299, 1.0011283159255981, 2.995624303817749, 4.84447717666626]",4.970211505889893,Y
4009,4009,NASROR_clean,2295.260498046875,2225.88,0.7761694856335137,"[0.2106708437204361, 0.6594393253326416, 1.1009273529052734, 3.7360050678253174, 9.08063793182373]",8.362850189208984,N
4010,4010,IYAYUE_clean,305.4835510253906,1059.96,1.1326750557265135,"[0.044247742742300034, 0.3184385895729065, 0.5614256262779236, 1.568354606628418, 3.0407755374908447]",3.7080814838409424,N
4011,4011,PUQDOW_clean,167.60171508789062,336.644,1.4177549672012872,"[0.04387276619672775, 0.2659114599227905, 0.5068023800849915, 1.5759135484695435, 3.051961660385132]",1.487026333808899,N
4012,4012,MIZZOM_clean,1027.40234375,350.644,2.186579683025012,"[0.3468562364578247, 1.0448240041732788, 1.4544280767440796, 2.273716449737549, 3.4261555671691895]",3.17900013923645,Y
4013,4013,WOYJIF_clean,2296.448486328125,2566.7,0.7991088276674779,"[0.634288489818573, 1.7735923528671265, 2.718315362930298, 6.193536758422852, 9.474600791931152]",8.489147186279297,N
4014,4014,YIWNOH_clean,2305.844482421875,1412.18,1.2540620111046954,"[0.08578474074602127, 0.23355484008789062, 0.36105644702911377, 1.1700000762939453, 3.151522636413574]",2.836625099182129,N
4015,4015,IXIPIO_clean,625.2897338867188,293.29,3.2706881796164726,"[0.12628373503684998, 0.3371446132659912, 0.5052343010902405, 1.2607351541519165, 3.1802268028259277]",3.402249336242676,N
4016,4016,YOYPIN_clean,591.7943725585938,676.33,1.1229952524813536,"[0.5369918942451477, 1.4472888708114624, 1.9169343709945679, 2.7744007110595703, 4.23048210144043]",3.0260894298553467,N
4017,4017,RUGXOI01_clean,1155.240478515625,1272.62,1.082867726471984,"[0.1457969844341278, 0.4407385289669037, 0.7140300273895264, 2.713088274002075, 6.322829246520996]",6.096488952636719,N
4018,4018,GITVAH01_clean,157.92855834960938,713.293,1.448128242064973,"[0.2772824764251709, 0.6787567138671875, 0.9335563778877258, 2.006817102432251, 2.901458501815796]",2.4030914306640625,Y
4019,4019,LADHIJ_clean,371.1051635742188,1505.47,1.0596035743136072,"[0.08321880549192429, 0.3733023405075073, 0.6250510215759277, 1.760920524597168, 3.2944271564483643]",4.211706638336182,N
4020,4020,CUFQUR_clean,85.65965270996094,341.902,2.0553859401382866,"[0.076564259827137, 0.3228488266468048, 0.5544489622116089, 1.5519911050796509, 2.6229894161224365]",1.6191298961639404,N
4021,4021,PEPLAY_clean,1694.975830078125,1348.34,1.0565065464831709,"[0.0020028799772262573, 0.020149432122707367, 0.16673065721988678, 1.9121241569519043, 6.304249286651611]",5.546131134033203,N
4022,4022,QAVPIO_clean,115.09746551513672,432.405,1.7456110069206376,"[0.017219319939613342, 0.13882222771644592, 0.30817925930023193, 1.1653385162353516, 2.9649341106414795]",3.1801681518554688,N
4023,4023,XEHRUY_clean,64.31568145751953,326.477,1.402948712374219,"[0.10054691135883331, 0.3311287462711334, 0.5126037001609802, 1.259730577468872, 2.7486793994903564]",2.612774610519409,N
4024,4024,SABFUX_clean,2007.3775634765625,2976.66,0.7113234578363323,"[0.07397208362817764, 0.16538044810295105, 0.21191738545894623, 0.6908184885978699, 4.058856964111328]",3.219303131103516,Y
4025,4025,WIYWEI_clean,220.33404541015625,453.013,1.4899274566869831,"[0.27361053228378296, 1.108081579208374, 1.7027044296264648, 3.2170469760894775, 4.288773536682129]",3.761464357376098,N
4026,4026,IKUBUL01_clean,94.42699432373048,524.463,1.706379200731999,"[0.13976186513900757, 0.28655633330345154, 0.42529624700546265, 1.0417852401733398, 2.4943816661834717]",2.421015501022339,N
4027,4027,HAHCUR_clean,412.0214538574219,968.733,1.1060185278279415,"[0.6314466595649719, 1.486141562461853, 1.8652762174606323, 2.4025557041168213, 3.1098787784576416]",2.6989128589630127,N
4028,4028,VALXAK_clean,2136.08740234375,1883.95,0.7425017312958506,"[0.0625331923365593, 0.3372306525707245, 0.6031486392021179, 2.1808953285217285, 6.427330017089844]",6.540492534637451,N
4029,4029,IYOSUM_clean,2562.51025390625,2195.68,0.9431741184331068,"[0.09585417807102203, 0.39398789405822754, 0.7706617116928101, 3.4348888397216797, 8.847782135009766]",8.865379333496094,N
4030,4030,REHTUV_clean,81.68538665771484,453.37,1.614232177626125,"[0.5259591937065125, 0.8913460969924927, 1.0260473489761353, 1.492253065109253, 2.0150468349456787]",1.5463236570358276,Y
4031,4031,XAPTEQ_clean,518.6004638671875,739.324,1.4356368939620627,"[0.16982336342334747, 0.822352945804596, 1.3661516904830933, 3.2628228664398193, 4.972141742706299]",4.416583061218262,N
4032,4032,VARHON_clean,1886.6689453125,1833.23,0.8864881219335078,"[0.07044108957052231, 0.42704203724861145, 0.7910348773002625, 2.8128700256347656, 6.686281681060791]",6.312256336212158,Y
4033,4033,RUBTAK06_clean,1462.6275634765625,786.679,1.6239317530654291,"[0.09180496633052826, 0.3807557225227356, 0.7038716077804565, 2.359548568725586, 5.115483283996582]",5.030110359191895,Y
4034,4034,OBIBOT_clean,1104.3267822265625,1024.34,1.2104556892499094,"[0.2038714587688446, 0.722604513168335, 1.1941322088241577, 3.3636014461517334, 5.808846473693848]",5.881065368652344,N
4035,4035,QOXFIU_clean,206.83644104003903,209.546,2.228536391318936,"[0.03626948595046997, 0.16310548782348633, 0.2940024137496948, 0.8599090576171875, 2.095536470413208]",2.242558240890503,N
4036,4036,WETPES_clean,2018.9576416015625,2758.6,0.7391687980217918,"[0.2982112169265747, 0.8127973675727844, 1.2387361526489258, 2.9433000087738037, 7.654322147369385]",7.369431972503662,Y
4037,4037,UHUPET_clean,2296.497314453125,3726.17,0.5404535445782955,"[0.04749827831983566, 0.2850953936576843, 0.5290657877922058, 1.8061097860336304, 5.248412132263184]",5.563009738922119,N
4038,4038,FUVDEH_clean,74.53471374511719,272.529,1.5980773491830986,"[0.42671817541122437, 0.9872750639915466, 1.2934606075286865, 1.723280668258667, 2.283625602722168]",1.9588139057159424,Y
4039,4039,FOMWOV_clean,1087.8370361328125,1614.78,0.9903383767633892,"[0.21814392507076263, 0.8405471444129944, 1.4118287563323975, 3.7597925662994385, 6.747944355010986]",6.266643524169922,N
4040,4040,GINNUO_clean,185.3449249267578,600.243,1.3808634669455375,"[0.20307521522045135, 0.6053582429885864, 0.9327976703643799, 2.0552637577056885, 3.1499650478363037]",2.549455404281616,Y
4041,4041,MAHCIK_clean,4004.1123046875,3971.15,0.5396066440310162,"[0.06474299728870392, 0.29570168256759644, 0.5605251789093018, 2.3103837966918945, 7.241336345672607]",5.3027119636535645,N
4042,4042,acs.chemmater.5b03723_cm5b03723_si_004_clean,1803.7451171875,1945.22,0.7725873831281528,"[0.5591961741447449, 1.3414480686187744, 1.8603039979934692, 3.7843639850616455, 7.15266752243042]",6.660528659820557,Y
4043,4043,PAQVEK_clean,674.823974609375,734.059,1.1180244581596597,"[0.38286203145980835, 1.2705049514770508, 1.9380297660827637, 3.7655282020568848, 5.003397464752197]",5.22725772857666,N
4044,4044,EHUTAE_clean,2017.5433349609373,2456.74,0.7256240667001258,"[0.34861981868743896, 1.1221827268600464, 1.8032081127166748, 4.792303085327148, 9.651888847351074]",10.61019515991211,Y
4045,4045,JOGHIY_clean,226.6918792724609,830.183,1.0301800914319736,"[0.3786963224411011, 1.2772865295410156, 1.8739700317382812, 2.8615376949310303, 4.1011576652526855]",1.8527430295944212,N
4046,4046,OCIMOF_clean,818.8451538085938,1033.36,1.0232687138384502,"[0.29458874464035034, 0.9900764226913452, 1.458938479423523, 2.551607370376587, 3.602842092514038]",3.908382654190064,Y
4047,4047,OLANEW_clean,241.0705108642578,849.772,1.3183864959220843,"[0.17451150715351105, 0.558224618434906, 0.8703508377075195, 1.9208906888961792, 3.281360149383545]",3.1058292388916016,N
4048,4048,SOBTUY_clean,1236.0706787109375,1031.41,1.2402648783194168,"[0.032013554126024246, 0.40371647477149963, 0.828407883644104, 2.7024173736572266, 4.695463180541992]",4.426359176635742,N
4049,4049,KAGWEW_clean,629.478515625,956.816,1.6648067248253775,"[0.06356032937765121, 0.257464736700058, 0.5012447237968445, 1.5246526002883911, 3.583407163619995]",2.4679532051086426,N
4050,4050,XOSPOK_clean,204.70089721679688,718.187,1.948501867708748,"[0.05171296373009682, 0.17726558446884155, 0.35026466846466064, 1.437011480331421, 4.003674030303955]",2.4005794525146484,N
4051,4051,KOSKIO01_clean,180.8379669189453,1224.86,1.182771840644718,"[0.21644826233386993, 0.8294538259506226, 1.2539572715759277, 2.1521599292755127, 2.7243847846984863]",2.744837522506714,N
4052,4052,CEDFOI_clean,833.6888427734375,1193.12,1.233950262119409,"[0.14760635793209076, 0.5897404551506042, 0.9971643686294556, 2.9097700119018555, 5.490891933441162]",5.728831768035889,Y
4053,4053,RUVCES_clean,572.95263671875,1216.55,1.218573482472803,"[0.06878069043159485, 0.19980138540267944, 0.41291749477386475, 1.4368466138839722, 3.0710155963897705]",2.845014333724976,N
4054,4054,SEHNID_clean,679.9948120117188,743.738,1.4462210675010367,"[0.012640483677387238, 0.09510412067174911, 0.2087831050157547, 0.870420515537262, 3.4312853813171387]",2.809722185134888,N
4055,4055,WOJZIG_clean,1077.179931640625,1274.9,1.209527189052701,"[0.1778191179037094, 0.7879139184951782, 1.4644525051116943, 4.17484188079834, 6.751500606536865]",7.011340141296387,N
4056,4056,ic101789u_si_002_clean,2247.711181640625,2617.95,0.8665597316225766,"[0.2867969274520874, 0.7476690411567688, 1.0847740173339844, 2.47910737991333, 7.186029434204102]",6.506752967834473,N
4057,4057,IHIMAP01_clean,107.28235626220705,323.047,1.907674495850356,"[0.07608123123645782, 0.2717183232307434, 0.3739752769470215, 0.7461514472961426, 1.3538298606872559]",2.0331733226776123,N
4058,4058,XIYYEL_clean,958.0552978515624,3140.15,0.7222085143020326,"[-0.033519819378852844, -0.03930797427892685, 0.01761583983898163, 0.32255274057388306, 1.553769826889038]",1.2736753225326538,N
4059,4059,TURFET_clean,455.9055786132813,1157.7,1.0224963566479155,"[0.29841893911361694, 0.9347879886627197, 1.3758944272994995, 2.5913944244384766, 3.7435200214385986]",3.62681245803833,N
4060,4060,KIKDAL_clean,40.97967529296875,214.188,1.4198951824023305,"[0.47121351957321167, 0.8887068033218384, 0.9982715845108032, 1.368790626525879, 1.8791589736938477]",2.0255630016326904,N
4061,4061,YOZBEW_clean,564.8089599609375,2607.48,0.7676947544498128,"[0.10553903877735138, 0.39793291687965393, 0.7167713642120361, 2.6150057315826416, 6.345832824707031]",6.787807464599609,Y
4062,4062,HOJLID_clean,3410.35595703125,4660.07,0.6083108036801584,"[0.09980431199073792, 0.41468995809555054, 0.8180065155029297, 3.5936191082000732, 10.45722484588623]",9.856781959533691,N
4063,4063,PUGGOP_clean,1566.8255615234375,1970.94,0.9201606537382752,"[0.14970366656780243, 0.6285184025764465, 1.0224182605743408, 2.2806177139282227, 3.705052375793457]",3.8056159019470215,N
4064,4064,cg501560z_si_002_clean,456.5950317382813,3166.34,0.7382692772691728,"[-0.003239579498767853, 0.008201785385608673, 0.06096319854259491, 0.26755771040916443, 1.190129041671753]",1.1068675518035889,N
4065,4065,YASVOG_clean,1934.3465576171875,2167.34,1.044995253648312,"[0.3100447356700897, 1.2287561893463135, 1.9120638370513916, 3.9100558757781982, 6.863274574279785]",5.395120143890381,N
4066,4066,jacs.6b08724_ja6b08724_si_013_clean,3581.023193359375,4019.86,0.3509339884880471,"[0.02781112864613533, 0.09624859690666199, 0.21080227196216583, 1.289021611213684, 5.016524314880371]",4.300667762756348,Y
4067,4067,USUVIP_clean,206.4684600830078,826.386,1.3031349765526017,"[0.312951922416687, 0.9323998093605042, 1.309195637702942, 2.1184475421905518, 2.9219741821289062]",3.0909571647644043,N
4068,4068,NEYVEU_clean,3883.035400390625,3798.21,0.5141936270145986,"[-0.011399626731872559, 0.09721178561449051, 0.2572718858718872, 1.3462411165237427, 4.341317176818848]",5.268832206726074,Y
4069,4069,ROYROO_clean,372.8033752441406,849.923,1.1916955380045555,"[0.15125031769275665, 0.6240695118904114, 0.9984161853790283, 2.3634331226348877, 4.198136329650879]",4.594376087188721,N
4070,4070,BOWDIC_clean,1530.1749267578125,962.395,1.0068958201959048,"[0.06597701460123062, 0.3554338216781616, 0.6314868927001953, 2.301753282546997, 5.5352935791015625]",5.746065139770508,N
4071,4071,WABWAY_clean,719.1567993164062,1085.26,1.2986329021595586,"[0.05868825316429138, 0.07981710880994797, 0.14316420257091522, 0.5200096368789673, 1.6643556356430054]",1.7388982772827148,N
4072,4072,CAVPUM_manual,5314.81689453125,4693.26,0.4074680502804174,"[0.020041853189468384, 0.03247437626123428, 0.0565156489610672, 0.6591723561286926, 4.308859348297119]",5.265136241912842,N
4073,4073,XARPAK_clean,1024.021728515625,1208.57,1.0210736891353591,"[0.1346360743045807, 0.7028493881225586, 1.2473170757293701, 3.3131802082061768, 4.9924397468566895]",4.472438335418701,N
4074,4074,UREVIY_clean,118.0252914428711,484.047,1.584382690336935,"[0.17018207907676697, 0.7090609669685364, 1.1549468040466309, 2.3387386798858643, 3.210221290588379]",3.591022729873657,N
4075,4075,EFIMOV_clean,43.30982971191406,427.134,1.7715894677994644,"[0.022328291088342667, 0.11699265986680984, 0.2748801112174988, 1.0833672285079956, 2.6880602836608887]",3.0509731769561768,N
4076,4076,GIRYAJ_clean,2390.826416015625,2500.39,0.8562040708553906,"[0.12892460823059082, 0.31471043825149536, 0.544369101524353, 2.138792037963867, 6.69834041595459]",7.9340009689331055,N
4077,4077,EDUSUR_clean,2907.8642578125,2664.14,0.7207414354730144,"[0.07818754762411118, 0.24859440326690674, 0.42039406299591064, 1.2896912097930908, 5.33607292175293]",4.405474662780762,N
4078,4078,c6cc02494g_c6cc02494g5_clean,1050.3262939453125,1477.88,1.0225654092674132,"[0.06262184679508209, 0.34491533041000366, 0.6284140348434448, 1.7861911058425903, 3.629148006439209]",3.768030166625977,N
4079,4079,BUFPIC_clean,1332.150390625,1420.76,1.225562331424257,"[0.37273353338241577, 1.3300416469573975, 2.127357244491577, 4.694039821624756, 9.170934677124023]",8.45334529876709,N
4080,4080,HANKEO_clean,1853.071044921875,2222.34,0.9577009208394428,"[0.09204056113958359, 0.3041161894798279, 0.5115156173706055, 1.676213026046753, 5.101731777191162]",6.093163967132568,N
4081,4081,BEYKEX_clean,91.56456756591795,518.029,1.9172247765689023,"[0.04699792340397835, 0.2915826141834259, 0.5574273467063904, 1.6796797513961792, 3.271925210952759]",2.8131208419799805,N
4082,4082,IXUQOJ_clean,186.1088104248047,336.35,1.4778232953162878,"[0.33397960662841797, 0.8714298009872437, 1.221052646636963, 2.187199354171753, 2.8716745376586914]",2.680739641189575,N
4083,4083,OKUTEV_clean,4086.079833984375,4831.91,0.3306511302450979,"[0.006162926554679871, 0.1015039011836052, 0.25459784269332886, 1.179385781288147, 4.98085880279541]",4.883096694946289,N
4084,4084,EROCIZ_clean,182.39610290527344,309.086,1.3965657179647837,"[0.18037095665931702, 0.5112829804420471, 0.7888979911804199, 1.918157935142517, 3.6791157722473145]",3.0845601558685303,N
4085,4085,ARUYUH_clean,125.53833770751952,483.299,1.6795803449883355,"[0.11729186028242111, 0.22118249535560608, 0.2872599959373474, 0.5400901436805725, 2.8796398639678955]",3.13751482963562,N
4086,4086,BETGAK_clean,1186.747314453125,1881.16,1.0615194688248497,"[0.14928552508354187, 0.5921642184257507, 1.0925679206848145, 3.807154893875122, 7.196191310882568]",6.65366792678833,N
4087,4087,COTVOY_clean,526.9141845703125,823.454,1.3053332039380092,"[0.1668456792831421, 0.7615294456481934, 1.2518019676208496, 2.952794313430786, 4.6735920906066895]",4.6346940994262695,N
4088,4088,QAWDID_clean,2190.054443359375,3642.54,0.663375993704271,"[0.11467278748750687, 0.3566645383834839, 0.6522079110145569, 2.126520872116089, 5.864929676055908]",6.439512729644775,N
4089,4089,VONDIN_clean,87.53852081298828,375.64,1.6639193033336597,"[0.352988064289093, 0.7223081588745117, 0.9999536275863647, 1.9067864418029785, 2.871535301208496]",2.52624249458313,Y
4090,4090,KONCIB_clean,24.969453811645508,240.445,2.1160758411145038,"[-0.008086465299129486, 0.14099723100662231, 0.40458834171295166, 1.6233866214752197, 2.89795184135437]",2.86814022064209,N
4091,4091,EZIMIK_clean,1984.6212158203125,943.38,1.0685680458122164,"[0.21361234784126282, 1.0905481576919556, 1.8921661376953125, 4.827409267425537, 7.724025726318359]",6.460551261901856,Y
4092,4092,LAFFEG_clean,855.841552734375,1035.91,1.0244670563396547,"[0.1109602153301239, 0.5353037118911743, 0.9465299248695374, 2.8485682010650635, 4.868562698364258]",5.749771595001221,N
4093,4093,ATEZEG_clean,2811.962158203125,2869.94,0.775564954669601,"[0.04193270578980446, 0.2716430425643921, 0.5470239520072937, 2.3573052883148193, 7.878324508666992]",8.312077522277832,Y
4094,4094,WOTSEF_clean,1391.760498046875,2011.1,0.9592167219948584,"[0.11959309875965118, 0.550684928894043, 1.0144085884094238, 3.5181667804718018, 6.653722286224365]",5.693617343902588,N
4095,4095,KAKCEH01_clean,530.28173828125,1199.42,1.0582351746781349,"[0.26169487833976746, 0.9415296912193298, 1.4767051935195923, 3.268953800201416, 5.3892645835876465]",4.896820068359375,N
4096,4096,JAJZAY_clean,2361.204345703125,3176.26,0.7157573581574561,"[0.36361223459243774, 1.1104662418365479, 1.7368868589401245, 4.13550329208374, 8.762107849121094]",8.681378364562988,Y
4097,4097,BIPLIX_clean,428.5454711914063,1354.29,1.0759873849459007,"[0.11493198573589325, 0.5204484462738037, 0.8931394815444946, 2.2732105255126953, 3.6269373893737793]",3.865867137908936,N
4098,4098,FILYAC_clean,381.0056457519531,961.636,1.2530367246785163,"[0.23839859664440155, 0.6589052677154541, 0.9688965678215027, 1.987985610961914, 2.852677583694458]",3.2467920780181885,Y
4099,4099,COJMIZ_clean,696.0708618164062,1487.68,1.0104904656269564,"[0.42814356088638306, 1.3426761627197266, 1.957901954650879, 3.575587749481201, 4.717462062835693]",4.734699249267578,Y
4100,4100,OTEHAY_clean,1147.2640380859375,1097.5,1.3220711471893591,"[0.2813396453857422, 0.8569684028625488, 1.3376803398132324, 2.774670362472534, 3.2130424976348877]",3.856202125549317,N
4101,4101,COKQOK_clean,70.77810668945312,1221.81,1.2266499911305966,"[0.17326323688030243, 0.4556560218334198, 0.6133254766464233, 0.7719363570213318, 0.5701127052307129]",2.512993812561035,N
4102,4102,RULVUP_clean,173.93064880371094,545.655,1.118857673095542,"[0.2215699851512909, 0.7372167110443115, 1.0963674783706665, 2.0628092288970947, 3.3802621364593506]",4.083808898925781,N
4103,4103,KOSMAI_clean,264.6301574707031,1236.74,1.187976384638764,"[0.17626428604125977, 0.7389997839927673, 1.1442782878875732, 2.038022756576538, 2.256497383117676]",2.843947172164917,N
4104,4104,DOGBAE_clean,3097.310546875,2626.64,0.5540641229720031,"[0.030986834317445755, 0.1926538348197937, 0.4158031940460205, 1.7951445579528809, 5.647155284881592]",6.056210994720459,Y
4105,4105,WARFAY05_clean,2192.1181640625,1801.99,1.0629582149146326,"[0.09597398340702057, 0.6893599033355713, 1.431588888168335, 5.46509313583374, 9.081733703613281]",7.781509876251221,N
4106,4106,GATQIE_clean,3127.823974609375,3163.32,0.814416819565879,"[0.07387559115886688, 0.19593031704425812, 0.3677043318748474, 1.4714242219924927, 4.99911642074585]",6.0633544921875,Y
4107,4107,ESUSOC01_clean,213.1101226806641,923.942,1.3635056994277854,"[0.26169490814208984, 0.8884962201118469, 1.297295331954956, 2.0863616466522217, 2.5769202709198]",3.0497829914093018,N
4108,4108,JIZWEW_clean,569.2642211914062,1121.68,1.0273773025095816,"[0.08942411839962006, 0.4334475100040436, 0.756056547164917, 2.0941250324249268, 3.931893825531006]",3.021715879440308,N
4109,4109,ASIQEA_clean,405.2801208496094,1472.94,0.9025458637712,"[0.2380281686782837, 0.7262625694274902, 1.1426527500152588, 2.6083385944366455, 4.584809303283691]",4.504247665405273,N
4110,4110,KOMHEB_clean,121.24999237060548,220.242,2.044311659811374,"[0.4010801315307617, 0.9186346530914307, 1.202581524848938, 2.0179145336151123, 2.589833974838257]",0.1999953836202621,Y
4111,4111,CAGXIU_clean,31.50523567199707,458.737,1.6802060669749672,"[0.11964273452758789, 0.6829946637153625, 1.1276506185531616, 2.539113759994507, 4.041568279266357]",3.003615617752075,N
4112,4112,KOVJAI01_clean,568.2297973632812,665.973,1.569130354109001,"[0.12107313424348831, 0.4601489305496216, 0.7650153040885925, 2.1338391304016113, 3.7027766704559326]",5.351883411407471,N
4113,4113,LUDKUS_clean,273.8393249511719,381.968,1.5605906904047318,"[0.3195917010307312, 0.5368360877037048, 0.6708153486251831, 1.2992641925811768, 2.1768393516540527]",1.043574571609497,N
4114,4114,YOZCEW_clean,147.9139862060547,1166.21,1.0742058457841144,"[0.20126447081565857, 0.46788105368614197, 0.6571099162101746, 1.635425329208374, 3.3997294902801514]",2.850724697113037,Y
4115,4115,ALURAB_clean,723.9608154296875,882.873,1.0518031407122723,"[0.28885963559150696, 1.0380141735076904, 1.5652339458465576, 2.765892505645752, 3.637787342071533]",3.479604959487915,N
4116,4116,NEHMET_clean,1455.5074462890625,822.334,1.3340114765939932,"[0.23519331216812134, 0.7297282814979553, 1.1929720640182495, 3.6248221397399902, 6.908719062805176]",6.057302474975586,N
4117,4117,OBIBEJ_clean,1230.3985595703125,1794.72,0.8288342553512393,"[0.16333229839801788, 0.6419348120689392, 1.0984359979629517, 3.278391122817993, 5.720515727996826]",5.475732803344727,N
4118,4118,ADOGEH_clean,1952.2799072265625,1555.69,1.0199072480877998,"[0.2878471612930298, 0.6434707045555115, 0.8219977617263794, 1.5990009307861328, 5.026371955871582]",5.310717582702637,Y
4119,4119,ZAVRIZ_clean,747.4008178710938,914.993,1.392969923328251,"[0.26258477568626404, 1.0324236154556274, 1.64181387424469, 3.4959893226623535, 5.241103649139404]",5.773013591766357,N
4120,4120,ja5b02999_si_003_clean,1430.220458984375,2457.96,0.7751188575707022,"[0.10369209200143814, 0.3894405663013458, 0.6868489980697632, 2.476328134536743, 6.479943752288818]",5.791318893432617,N
4121,4121,DADLIG_clean,757.061767578125,864.815,1.0486454885780536,"[0.2915612459182739, 0.8638606071472168, 1.3273378610610962, 2.8472492694854736, 4.442953109741211]",4.384871959686279,N
4122,4122,WULJUJ_clean,2328.73681640625,1999.61,0.8808405137005788,"[0.5130969285964966, 0.8407172560691833, 0.9857166409492493, 1.5717440843582153, 3.962705373764038]",4.315579891204834,N
4123,4123,HAWWEK_clean,847.1124267578125,2968.81,0.8189628212372316,"[0.0606037937104702, 0.36298736929893494, 0.732926607131958, 2.7642831802368164, 6.019160747528076]",5.111212253570557,N
4124,4124,YEDLAV_clean,580.440185546875,488.317,1.258827528677731,"[0.12927398085594177, 0.43246757984161377, 0.6860882639884949, 1.6759840250015259, 3.8210153579711914]",2.9992949962615967,N
4125,4125,EFESOZ_clean,824.4258422851562,1379.02,0.9137341272374404,"[0.3575645089149475, 1.2585539817810059, 1.986335277557373, 4.380387306213379, 5.881625652313232]",6.384155750274658,N
4126,4126,WISTID_clean,9.853315353393556,521.994,1.517433209703876,"[0.1948048323392868, 0.580927848815918, 0.8387896418571472, 1.3709907531738281, 1.8829143047332764]",1.1807941198349,N
4127,4127,NACZUP01_clean,1281.4178466796875,993.238,1.2353834791332838,"[1.212331771850586, 2.566053867340088, 3.2408089637756348, 4.586196422576904, 5.597805023193359]",6.401447772979736,N
4128,4128,MAKFOW_clean,275.4917297363281,1033.23,1.3205424712242024,"[0.38313519954681396, 1.2441076040267944, 1.7955023050308228, 3.023421049118042, 3.9050652980804443]",3.606387138366699,N
4129,4129,VICSIL_clean,142.7437286376953,993.758,1.0360114139442074,"[0.15126073360443115, 0.5689873099327087, 0.9423112869262695, 2.3809263706207275, 3.8627259731292725]",2.993513584136963,N
4130,4130,UCUTIW_clean,953.98876953125,1348.31,1.0036503493593616,"[0.1753525584936142, 0.5625720024108887, 0.9933356642723083, 3.0113210678100586, 5.554434299468994]",4.817251682281494,N
4131,4131,IZEQUB_clean,1529.8653564453125,1601.91,0.9196323026342844,"[0.16545623540878296, 0.6309433579444885, 1.124099850654602, 3.4267776012420654, 5.2450761795043945]",4.663435935974121,N
4132,4132,MUHNUA_clean,41.70082473754883,181.032,1.132423756923698,"[0.09263776242733002, 0.43962326645851135, 0.7304560542106628, 1.8891350030899048, 2.9324417114257812]",1.814003825187683,N
4133,4133,VEJZIU_clean,590.0667724609375,2027.99,0.8435136098219226,"[0.06211131811141968, 0.19273263216018677, 0.3072051405906677, 1.3481268882751465, 4.886160373687744]",3.478323459625244,Y
4134,4134,BOWZUK_clean,460.21588134765625,1276.81,0.8945197834004823,"[0.25179943442344666, 0.6684931516647339, 0.9828526377677917, 2.1938858032226562, 3.983128070831299]",3.9829277992248535,N
4135,4135,FUVGAG02_clean,128.63113403320312,170.531,1.8894567126904311,"[0.7219660878181458, 1.5074937343597412, 1.847365379333496, 2.336529016494751, 2.4766311645507812]",2.3919270038604736,N
4136,4136,MUKRAN_clean,1915.0780029296875,1839.24,0.902012166896134,"[0.4262566566467285, 1.0540810823440552, 1.689537763595581, 4.206916809082031, 6.780069828033447]",5.4894890785217285,Y
4137,4137,NEVVAM01_clean,156.43101501464844,861.729,1.4234171532075517,"[0.05211593210697174, 0.15782824158668518, 0.26877081394195557, 0.6566771268844604, 1.3468059301376343]",1.1935044527053833,N
4138,4138,ITAPIC_clean,2490.040771484375,3276.7,0.9325696355680128,"[0.04193300008773804, 0.1576850712299347, 0.25997301936149597, 0.6993226408958435, 2.1451971530914307]",2.0133166313171387,N
4139,4139,ic062019u-file003_clean,482.7138671875,496.985,1.5955618715060953,"[0.09527856111526489, 0.6688827276229858, 1.1393868923187256, 2.5448622703552246, 4.485433101654053]",3.043307304382324,Y
4140,4140,WASQIT_clean,2491.401123046875,3290.33,0.6550434062247726,"[0.08127130568027496, 0.3282495141029358, 0.6525062322616577, 2.8059587478637695, 8.551606178283691]",8.158961296081543,N
4141,4141,RITGEI_clean,227.29617309570312,581.868,2.0397918454652326,"[0.23216435313224792, 0.6582385897636414, 0.9395134449005127, 1.8129827976226807, 2.858292579650879]",2.763567924499512,Y
4142,4142,FUSMEM_clean,310.7503967285156,1352.9,1.0688030752932796,"[0.08783872425556183, 0.35673555731773376, 0.6615926027297974, 2.3315823078155518, 5.314316749572754]",4.726056098937988,N
4143,4143,QIQZIB_clean,243.7613525390625,1291.36,1.280328280981488,"[0.09735914319753647, 0.3839622735977173, 0.6719496250152588, 1.6596789360046387, 3.089055299758911]",2.2311365604400635,N
4144,4144,DURDAX_clean,2698.291259765625,3566.11,0.7011061484512853,"[0.08970817178487778, 0.40691208839416504, 0.7482157945632935, 2.9057843685150146, 8.769835472106934]",8.29481315612793,N
4145,4145,IBAQAF_clean,2715.8974609375,2974.88,0.6917259711180405,"[0.20422475039958954, 0.7359991073608398, 1.2065041065216064, 3.3146777153015137, 6.569215774536133]",5.485808372497559,Y
4146,4146,GISZUD_clean,5432.376953125,2184.15,1.0885069655127522,"[-0.006821863353252411, 0.0947539433836937, 0.1941702961921692, 0.6636615991592407, 3.9875247478485107]",4.689037799835205,N
4147,4147,HATZOS_clean,71.7471923828125,517.997,1.317689228235556,"[0.05889593064785004, 0.25131598114967346, 0.45086777210235596, 1.7338777780532837, 4.01427698135376]",4.731578350067139,N
4148,4148,YINXUQ_clean,165.99671936035156,1287.51,1.4081865109842946,"[0.1757645606994629, 0.6345023512840271, 1.0860872268676758, 3.0608041286468506, 5.8244404792785645]",4.371376514434815,N
4149,4149,PIZRAT_clean,336.04962158203125,803.969,1.1833373684614237,"[0.23641489446163177, 0.7573777437210083, 1.1245429515838623, 2.3340277671813965, 4.0336103439331055]",3.1562225818634038,N
4150,4150,NAJSUP_clean,859.728759765625,1537.22,1.172121470255421,"[0.23512710630893707, 1.1125831604003906, 1.921282410621643, 4.8660101890563965, 7.73130464553833]",6.97852897644043,N
4151,4151,REZXIE01_clean,1185.721435546875,2712.15,0.8179225221117185,"[0.030750900506973267, 0.1107129231095314, 0.2003720998764038, 0.8188276886940002, 3.0799570083618164]",3.1588029861450195,N
4152,4152,KADLOT_clean,1255.21923828125,1054.71,0.978420598977628,"[0.09120756387710571, 0.5027046203613281, 0.9510542750358582, 3.0608866214752197, 5.591475963592529]",5.9845356941223145,N
4153,4153,UNACES01_clean,1367.910888671875,1283.02,1.067559086190098,"[0.5745444297790527, 1.6103415489196777, 2.2355732917785645, 3.8461341857910156, 4.780534744262695]",6.011853694915772,Y
4154,4154,NUVXUZ_clean,1833.945068359375,3550.51,0.5002845528775764,"[-0.012880884110927582, 0.08992578089237213, 0.18935497105121613, 1.0739080905914307, 3.8950932025909424]",4.001721382141113,N
4155,4155,LORNEL_clean,3037.169677734375,2261.67,1.056712524831963,"[0.011844910681247711, 0.07371359318494797, 0.1534319519996643, 0.6854110956192017, 2.7265474796295166]",3.087026357650757,N
4156,4156,UNIGEE_clean,3695.216064453125,3597.58,0.6056053788401341,"[0.016078412532806396, 0.07989906519651413, 0.2195039540529251, 1.1659064292907715, 4.421802043914795]",4.114099502563477,N
4157,4157,YIWBEN_clean,1010.8532104492188,487.09,1.082566811312153,"[0.1776050627231598, 0.7678447365760803, 1.3118314743041992, 4.010849475860596, 7.357682704925537]",5.4411797523498535,N
4158,4158,VALVAI_clean,415.712646484375,596.682,1.6452057151482649,"[0.279169499874115, 1.1158348321914673, 1.6269992589950562, 2.7057344913482666, 3.7449734210968018]",3.964024543762207,N
4159,4159,ERAMUH_clean,2184.80859375,2191.21,0.9077171983972326,"[0.06414052098989487, 0.30894574522972107, 0.6448268890380859, 2.51273250579834, 6.856967449188232]",6.964649677276611,Y
4160,4160,FIJZEE_clean,110.09952545166016,419.32,1.820980218987227,"[0.017483621835708618, 0.16984668374061584, 0.3593105673789978, 1.311486005783081, 2.624711513519287]",2.3483386039733887,N
4161,4161,GEJJEL01_clean,128.53692626953125,287.305,1.993854965764946,"[0.12024539709091187, 0.36005526781082153, 0.4785812497138977, 0.8487118482589722, 1.7005659341812134]",2.224780559539795,N
4162,4162,FOQPAE01_clean,345.6139221191406,656.255,1.3985468923226054,"[0.22227734327316284, 0.6185207962989807, 0.8458242416381836, 1.2432444095611572, 1.7662837505340576]",2.344037771224976,Y
4163,4163,WEVQOD01_clean,131.79754638671875,561.193,1.5522111076910388,"[0.13455741107463837, 0.3498256206512451, 0.5412636995315552, 1.3660272359848022, 1.9748895168304443]",4.441122055053711,N
4164,4164,DUFKAS_clean,1451.8206787109375,2853.35,0.5295799834644915,"[0.07757870852947235, 0.46740755438804626, 0.9149190187454224, 3.5442521572113037, 8.107686996459961]",7.2388386726379395,N
4165,4165,IROVES_clean,39.351200103759766,326.588,2.8833235082317543,"[-0.005082964897155762, 0.07421938329935074, 0.1494932472705841, 0.596158504486084, 2.128505229949951]",2.6460580825805664,N
4166,4166,ja406030p_si_003_clean,2474.99169921875,2652.88,0.6490086391481767,"[0.02414512261748314, 0.18444424867630005, 0.3430224657058716, 1.6396174430847168, 5.727457523345947]",5.045477867126465,N
4167,4167,YUYLOV_clean,488.23870849609375,635.137,1.214063914896293,"[0.2603629529476166, 0.7969310283660889, 1.2076144218444824, 2.462040662765503, 3.684481620788574]",3.9628443717956543,N
4168,4168,PYDCUT_clean,157.0284881591797,644.033,1.5646319053700275,"[0.0371757335960865, 0.1104031428694725, 0.1651516556739807, 0.6809247732162476, 1.8442423343658447]",2.00962495803833,N
4169,4169,QADWOK_clean,23.629796981811523,208.436,1.865465840485381,"[0.10323348641395569, 0.3175477385520935, 0.41397082805633545, 0.7745224237442017, 1.6089773178100586]",1.373468995094299,N
4170,4170,WENLEI_clean,110.74419403076172,318.284,1.59701635079564,"[0.26752859354019165, 0.6897916793823242, 0.9212833642959595, 1.592110514640808, 2.0237672328948975]",2.074938535690308,N
4171,4171,SIVQAR_clean,356.60479736328125,1038.0,1.3538012635476302,"[0.0171184279024601, 0.2971089482307434, 0.6281648874282837, 2.351020097732544, 4.5009307861328125]",3.5339584350585938,N
4172,4172,COKMIA_clean,165.91726684570312,1244.12,1.172483633730866,"[0.2187959849834442, 0.5956104397773743, 0.7999557256698608, 1.015069603919983, 0.927638053894043]",2.1951229572296143,N
4173,4173,QATKII_clean,748.6142578125,516.169,1.2167347197285443,"[0.24174055457115173, 0.9440560936927795, 1.4900261163711548, 3.465355634689331, 5.553252696990967]",6.219608306884766,N
4174,4174,ATIJUJ_manual,592.73828125,1597.91,0.7533902027283562,"[0.04275795817375183, 0.147580087184906, 0.2524903118610382, 1.0292582511901855, 3.4098191261291504]",3.006223678588867,N
4175,4175,XODPUD_clean,2390.356689453125,3205.43,0.6222660219581467,"[0.04677405208349228, 0.18966445326805115, 0.35451173782348633, 1.6039841175079346, 6.147331237792969]",6.063724994659424,Y
4176,4176,OZUMIH_clean,7.482480525970459,1093.35,1.3220657931661004,"[0.09791368246078491, 0.5545740723609924, 0.8860551118850708, 1.60224449634552, 1.9648706912994385]",2.345705032348633,N
4177,4177,MOYTUR_clean,10.945737838745115,629.044,1.4351576556392192,"[0.29419246315956116, 0.47317853569984436, 0.5963708758354187, 1.0140966176986694, 1.3084181547164917]",2.2769248485565186,Y
4178,4178,ic100188w_si_002_clean,49.9503173828125,347.723,1.889917258351038,"[0.11997441947460175, 0.32995879650115967, 0.430996835231781, 0.8351497650146484, 1.8097169399261475]",1.9444175958633425,N
4179,4179,NIRGAY_clean,1303.4737548828125,2111.44,0.806357893707776,"[0.22871270775794983, 0.8800786137580872, 1.4836318492889404, 3.736875295639038, 5.643105983734131]",5.996347427368164,N
4180,4180,EXALIZ_clean,153.11351013183594,668.776,1.523040986234996,"[0.10255089402198792, 0.44052302837371826, 0.7413146495819092, 1.8848220109939575, 3.431577682495117]",4.047834873199463,N
4181,4181,OBAHIL_clean,260.50885009765625,1404.53,0.9730257799480484,"[0.2551202178001404, 0.9145357012748718, 1.4331940412521362, 3.0588362216949463, 4.413148403167725]",4.67976188659668,N
4182,4182,JALCAD_clean,2443.3583984375,1646.99,0.8405833394442037,"[0.22106221318244934, 0.8148443698883057, 1.3505545854568481, 3.795571804046631, 7.299450874328613]",6.718490123748779,N
4183,4183,NAQQIH_clean,1538.78515625,2218.43,0.8755184603092259,"[0.17070487141609192, 0.581169843673706, 0.866005539894104, 2.2715604305267334, 5.585204124450684]",3.301659107208252,N
4184,4184,AXIPEE02_clean,983.9017944335938,709.887,1.634331424683388,"[0.1039515882730484, 0.43226689100265503, 0.7612928152084351, 2.6201722621917725, 5.678282260894775]",4.087655067443848,N
4185,4185,ZAVQOE_clean,668.21240234375,945.969,1.3547175224639951,"[0.19693264365196228, 0.8035980463027954, 1.3155924081802368, 3.017146110534668, 4.7778639793396]",4.800854682922363,N
4186,4186,HIVSAI_clean,1963.917236328125,1747.07,1.0826663968431636,"[0.08106590807437897, 0.45501649379730225, 1.102333426475525, 5.318264484405518, 9.353937149047852]",8.952672004699707,N
4187,4187,OQUZIL_clean,244.5828399658203,166.262,3.266993615318021,"[0.07395527511835098, 0.3785949945449829, 0.7053642272949219, 1.958385705947876, 3.2611918449401855]",2.70473051071167,N
4188,4188,OQUFAJ02_clean,986.7074584960938,1523.3,1.2377967444734028,"[1.0263925790786743, 2.3867297172546387, 3.183135986328125, 5.096590518951416, 6.779788970947266]",5.979572772979736,Y
4189,4189,OSUWEF_clean,312.0558166503906,124.384,1.4188911389254173,"[0.2754020094871521, 0.9820351600646973, 1.4146268367767334, 2.2051925659179688, 2.7909862995147705]",2.990809202194214,N
4190,4190,COKMUM_clean,330.513916015625,1370.85,1.074488854472189,"[0.2236947864294052, 0.5456413626670837, 0.7206106185913086, 0.99821937084198, 0.9555813670158386]",1.9135937690734863,N
4191,4191,MINCIX_clean,1782.22509765625,2859.15,0.7297154749385991,"[0.14080090820789337, 0.5834487676620483, 1.196739673614502, 4.6940016746521, 8.435131072998047]",9.217531204223633,N
4192,4192,COQHUN_clean,417.5618286132813,1311.19,0.9706654779299396,"[0.4095432758331299, 1.2750540971755981, 1.8820772171020508, 3.5536916255950928, 4.947847366333008]",4.911472320556641,N
4193,4193,WEBJUK_clean,1515.1365966796875,2171.86,0.879226585474848,"[0.0717184841632843, 0.2989695072174072, 0.5282465219497681, 1.8871593475341797, 5.346906661987305]",5.124486923217773,N
4194,4194,HABCOF_clean,1107.0797119140625,1968.55,0.9337716215714909,"[0.1134176105260849, 0.6474531292915344, 1.25092613697052, 4.270340919494629, 6.873275279998779]",6.149351119995117,N
4195,4195,ULILEI_clean,298.3343505859375,564.125,1.4653685838628083,"[0.38383328914642334, 0.9347010254859924, 1.266275405883789, 2.3072097301483154, 3.7454781532287598]",2.756793737411499,Y
4196,4196,WUSSEK_clean,425.0171813964844,1472.38,0.9533336929040448,"[0.26076066493988037, 0.824425995349884, 1.257108449935913, 2.659731388092041, 4.164825439453125]",3.63358736038208,N
4197,4197,ZETLER_clean,183.3320159912109,853.075,1.1358598911328313,"[0.5192564725875854, 1.214034914970398, 1.608288049697876, 2.425466775894165, 3.0634913444519043]",3.2780487537384038,N
4198,4198,VANHEA_clean,1672.2144775390625,2411.08,0.8531418976490245,"[0.1332048773765564, 0.6812900304794312, 1.227370023727417, 3.546929359436035, 6.1430840492248535]",5.305673122406006,N
4199,4199,BIHBAX_clean,3538.411865234375,4591.38,0.321670347127831,"[0.05889701098203659, 0.12899574637413025, 0.20077770948410034, 0.7272311449050903, 3.2630908489227295]",3.09849214553833,N
4200,4200,TAKTOR_clean,1008.1072387695312,1175.71,1.1758574341165886,"[0.16626429557800293, 0.48952555656433105, 0.7744908332824707, 1.8325531482696533, 2.5479166507720947]",3.654594421386719,N
4201,4201,NELVEG_clean,34.80459976196289,283.964,1.930710274653043,"[0.13058513402938843, 0.2508634626865387, 0.3213261365890503, 0.5949026942253113, 1.3696595430374146]",2.937695264816284,N
4202,4202,RUBDUP_clean,1333.175048828125,4226.22,0.2988619075677585,"[0.19576279819011688, 0.5379758477210999, 0.8574482202529907, 2.318131446838379, 4.758780479431152]",5.281307220458984,N
4203,4203,ZIWLUO_clean,419.9844665527344,1026.91,1.0947162094592002,"[0.20089109241962433, 0.7164527773857117, 1.1652659177780151, 2.7302653789520264, 4.3214311599731445]",3.791649341583252,N
4204,4204,FOQNUW_clean,411.9560852050781,686.005,1.3605738040579236,"[0.22907432913780212, 0.5999832153320312, 0.8511198163032532, 1.4456040859222412, 1.9920704364776611]",2.820779323577881,N
4205,4205,SUKMAO_clean,1423.7227783203125,1364.13,1.190997223783062,"[0.6314094066619873, 1.826601266860962, 2.6279475688934326, 4.9341325759887695, 7.588502407073975]",6.4226789474487305,Y
4206,4206,VUKRUQ_clean,2054.69921875,1876.03,0.8545258877771866,"[0.07524517178535461, 0.2860918641090393, 0.560556173324585, 2.535921335220337, 7.656905651092529]",8.22276496887207,N
4207,4207,COWBEX_clean,344.93756103515625,235.451,1.7179837993100344,"[0.777813196182251, 1.4452723264694214, 1.7215707302093506, 2.228476047515869, 2.7227492332458496]",2.279545307159424,N
4208,4208,OQUFIR_clean,841.5368041992188,1205.91,1.2515848310760662,"[0.9699651002883911, 1.9727656841278076, 2.539134979248047, 3.7500970363616943, 4.2070794105529785]",3.428539276123047,Y
4209,4209,AZEBUE_clean,277.31219482421875,470.753,1.8182738873975195,"[0.06996966153383255, 0.46325168013572693, 0.7934019565582275, 1.961378812789917, 3.081461191177368]",2.833223581314087,N
4210,4210,VAMZER_clean,2461.228271484375,3065.81,0.7985379464621178,"[0.08134447783231735, 0.5308877229690552, 0.9849748611450195, 3.1159327030181885, 6.240922927856445]",6.471896648406982,Y
4211,4211,UMOYOM06_clean,5705.98095703125,5064.84,0.5446604361696736,"[0.05729397386312485, 0.2212626039981842, 0.42321568727493286, 1.8367847204208374, 6.5128173828125]",4.081892490386963,N
4212,4212,XOTSIK_clean,1459.694580078125,1562.75,0.961291013694356,"[0.2690095007419586, 0.8998394012451172, 1.4778023958206177, 3.8618786334991455, 6.3283843994140625]",5.231226444244385,N
4213,4213,POKSOZ_clean,36.01964569091797,195.216,1.9578821521906025,"[0.07317093014717102, 0.348869651556015, 0.5842968821525574, 1.4188058376312256, 2.234680414199829]",1.6730270385742188,N
4214,4214,JOKXAI10_clean,640.4466552734375,317.94,1.5563000300879364,"[0.08294454216957092, 0.28278234601020813, 0.49268561601638794, 1.6061837673187256, 3.576781988143921]",1.7725539207458496,N
4215,4215,TOVHET_clean,2321.552978515625,1307.92,0.9677096310901532,"[0.13362933695316315, 0.5215961933135986, 0.9906355738639832, 3.346787452697754, 6.9308929443359375]",5.315365314483643,Y
4216,4216,VIWRAW_clean,790.11767578125,1292.86,1.3332580503585678,"[0.18086528778076172, 0.8009819984436035, 1.2481049299240112, 2.34743332862854, 3.703927755355835]",2.5962955951690674,Y
4217,4217,QOSJEP_clean,112.87619018554688,805.726,1.4552261757325904,"[0.09084490686655045, 0.6203525066375732, 1.0674092769622803, 2.410022735595703, 3.235513210296631]",2.367509365081787,N
4218,4218,WORKUL_clean,937.7515258789062,2012.29,0.9427571299540376,"[0.2710827887058258, 0.9266604781150818, 1.5799182653427124, 4.0079264640808105, 5.624174118041992]",6.247594356536865,N
4219,4219,FOFTUR_clean,935.9308471679688,1202.02,1.058290687715959,"[0.15833348035812378, 0.7567805647850037, 1.3177403211593628, 3.506788492202759, 5.688914775848389]",5.820075035095215,N
4220,4220,TIXMET_clean,417.0746765136719,1044.89,1.432022591998916,"[0.12352097034454346, 0.2228318750858307, 0.30368494987487793, 0.9322581887245178, 3.205472707748413]",2.6157846450805664,N
4221,4221,UPIBOM_clean,784.7984008789062,882.642,1.5677382517371137,"[0.15214687585830688, 0.9611499905586243, 1.7076035737991333, 4.212039947509766, 6.161668300628662]",6.1465277671813965,N
4222,4222,LACYOG_clean,1497.5601806640625,1888.83,1.005274957968546,"[0.08690844476222992, 0.35952597856521606, 0.6552770137786865, 2.5718517303466797, 6.502096176147461]",5.612508773803711,N
4223,4223,ERALIU_clean,945.9500122070312,1747.63,1.0280355146674336,"[0.41292673349380493, 1.4398205280303955, 2.2017464637756348, 4.20241641998291, 5.815408706665039]",3.631550550460816,Y
4224,4224,BUQWER_clean,40.98863983154297,425.264,1.2632109563447411,"[0.07824110239744186, 0.3412381112575531, 0.5534312725067139, 1.314684271812439, 1.7451751232147217]",1.7216882705688477,N
4225,4225,MAWFIC_clean,1060.7508544921875,1878.44,1.3222563874348168,"[0.07103900611400604, 0.21059781312942505, 0.3270472586154938, 1.2417668104171753, 3.8037312030792236]",4.140349388122559,N
4226,4226,FIPJEV_clean,297.8818664550781,457.418,1.701198957070738,"[1.0664746761322021, 1.7541879415512085, 1.913362741470337, 2.1897809505462646, 2.873251438140869]",3.723529577255249,N
4227,4227,BAKYOE_clean,698.1934204101562,1303.75,1.030970290010086,"[0.18733209371566772, 0.7357961535453796, 1.241904377937317, 3.4772582054138184, 5.3260321617126465]",5.200615406036377,N
4228,4228,FUVDEH09_clean,117.45423889160156,274.888,1.586395071299386,"[0.5105845928192139, 1.0973105430603027, 1.386793851852417, 1.7675751447677612, 2.3700826168060303]",1.7605247497558594,Y
4229,4229,EZEQIL_clean,165.63743591308594,725.812,1.1712826263533898,"[0.15358075499534607, 0.5998486876487732, 0.9213165640830994, 1.9919978380203247, 2.7673964500427246]",2.612876415252685,N
4230,4230,LAWHUP_clean,83.0253677368164,732.984,1.5525466014932372,"[0.14074687659740448, 0.4005415141582489, 0.5976988077163696, 1.141648769378662, 1.7577239274978638]",1.1953704357147217,N
4231,4231,IYAJID_clean,318.6010437011719,1110.87,1.1925768571730102,"[0.19821693003177643, 0.8204980492591858, 1.3093026876449585, 2.901473045349121, 4.2164692878723145]",3.7687346935272217,N
4232,4232,SANJAV_clean,93.70809173583984,792.319,1.328264953570225,"[0.41912996768951416, 1.0476232767105103, 1.321955680847168, 1.7621995210647583, 2.375209093093872]",2.9874303340911865,N
4233,4233,UKAJOH_clean,133.23291015625,180.375,1.3565563580249866,"[0.4966617226600647, 1.2989524602890015, 1.7238081693649292, 2.452704906463623, 2.9405431747436523]",2.900137662887573,N
4234,4234,IPICOA_clean,334.1366271972656,749.032,1.5798424969699152,"[0.12937328219413757, 0.21242746710777283, 0.2750800848007202, 0.6464674472808838, 2.322214126586914]",2.9216148853302,N
4235,4235,AVIPOL_clean,754.7161254882812,1539.11,0.9391533766991108,"[0.21215206384658813, 0.9232638478279114, 1.4879814386367798, 3.2640604972839355, 4.815609455108643]",5.814550399780273,N
4236,4236,NEYZAU_clean,665.2758178710938,1903.11,0.9423935751485184,"[0.07600095868110657, 0.30738458037376404, 0.5908036231994629, 2.202155113220215, 4.778573513031006]",5.0088300704956055,N
4237,4237,cm503311x_OH-mil-53-Al-lp-ortho_clean,1707.7740478515625,1473.8,0.9488637345424856,"[0.03090381622314453, 0.251051664352417, 0.48782896995544434, 2.2850019931793213, 6.275877475738525]",5.667909145355225,N
4238,4238,EDUVUU_clean,2645.087158203125,3535.3,0.6977717960562291,"[0.08947516977787018, 0.4680711328983307, 0.82598477602005, 2.574167013168335, 6.404743671417236]",6.403404712677002,N
4239,4239,SUWQEI_clean,259.0682373046875,1595.67,0.8182272985172011,"[0.08218834549188614, 0.3283272087574005, 0.5897334218025208, 1.7895095348358154, 3.6623566150665283]",4.29026985168457,N
4240,4240,MIVFEE_clean,154.93511962890625,856.788,1.3898757579742744,"[0.09654083102941513, 0.5864333510398865, 1.043897271156311, 2.6946675777435303, 3.8979480266571045]",3.681577920913696,Y
4241,4241,JORVET_clean,723.5516967773438,2062.75,0.8400491663781201,"[0.1406526267528534, 0.5387626886367798, 0.9053062200546265, 2.642791986465454, 5.704408645629883]",5.613165378570557,N
4242,4242,WOYHUP_clean,2590.796875,2672.42,0.7857075907937682,"[0.491471529006958, 1.27444589138031, 1.8819172382354736, 4.686428070068359, 9.777769088745117]",9.130228996276855,N
4243,4243,MISQIQ04_clean,57.54525375366211,148.866,2.081968339297836,"[0.043074630200862885, 0.19577786326408386, 0.4103529453277588, 1.5190311670303345, 2.574903964996338]",2.656358003616333,N
4244,4244,UMOYOM10_clean,4164.65771484375,4652.45,0.5825559942947135,"[0.025818973779678345, 0.24763596057891846, 0.5445435047149658, 2.3297715187072754, 6.616082191467285]",5.93258810043335,Y
4245,4245,OYIVIC_clean,1040.27880859375,856.093,1.19580860296789,"[0.006264872848987579, 0.30004751682281494, 0.6778861880302429, 2.70312237739563, 4.80048942565918]",3.986928701400757,N
4246,4246,OTUXUX_clean,385.6758728027344,176.188,1.2437384451097149,"[0.5519402027130127, 1.7497847080230713, 2.462602376937866, 3.977598190307617, 5.297579288482666]",5.542621612548828,N
4247,4247,HULTEP_clean,1595.2574462890625,2609.98,0.7212046157619149,"[0.023899909108877182, 0.2982390820980072, 0.6750723123550415, 3.4432244300842285, 8.982338905334473]",8.9220609664917,N
4248,4248,QATXIU_clean,20.5169734954834,925.519,1.2247653037334578,"[0.056958846747875214, 0.3263922929763794, 0.5948674082756042, 1.989027738571167, 3.960601568222046]",3.44416880607605,N
4249,4249,YAVTUN_clean,832.0390014648438,1682.88,0.965244172023128,"[0.2766917943954468, 1.1210639476776123, 1.7880483865737915, 4.045454502105713, 5.437209129333496]",4.564639568328857,N
4250,4250,WIPZEC_clean,567.9378662109375,1096.43,1.0929906894279873,"[0.34681564569473267, 1.1348824501037598, 1.746944546699524, 3.7928411960601807, 5.352495193481445]",5.483968734741211,N
4251,4251,TURDUH_clean,375.92291259765625,1100.09,1.0297997415931426,"[0.30834728479385376, 0.9583901762962341, 1.3787403106689453, 2.379998207092285, 3.451786518096924]",3.5442662239074707,N
4252,4252,YEFPII_clean,1763.447998046875,1404.59,1.5359844548992585,"[0.0915701687335968, 0.3245255947113037, 0.47727394104003906, 1.6388404369354248, 6.856266021728516]",3.165130376815796,N
4253,4253,OKUJUB_clean,1142.8509521484375,2485.08,0.7065709588694219,"[0.3477470278739929, 1.1541327238082886, 1.76981520652771, 3.5829927921295166, 5.828143119812012]",5.973949432373047,Y
4254,4254,BUNKUS_clean,4064.6435546875,3344.91,0.3752866589011405,"[0.08546213805675507, 0.2687273323535919, 0.4327245354652405, 1.567635178565979, 5.510832786560059]",6.833690643310547,Y
4255,4255,OKAYUW_clean,272.4839782714844,120.807,1.195497302958165,"[0.34728115797042847, 1.1559041738510132, 1.6559675931930542, 2.62324595451355, 3.7573719024658203]",4.522607803344727,N
4256,4256,VAFWAB_clean,180.79478454589844,490.503,1.6873387504454027,"[0.1395200490951538, 0.24423229694366455, 0.2734220623970032, 0.5174583196640015, 1.982361078262329]",2.58304500579834,N
4257,4257,PEDRIA_clean,3643.85693359375,3660.8,0.5899570544739151,"[0.004874147474765778, 0.07617464661598206, 0.1903536021709442, 0.9972887635231018, 3.834306240081787]",4.14728593826294,N
4258,4258,UFEMIC_clean,1094.782470703125,1018.17,1.2094144055635108,"[0.0458870530128479, 0.1436844766139984, 0.23356232047080994, 0.8054319620132446, 2.7090821266174316]",2.4420127868652344,N
4259,4259,HAWVAE_clean,130.8462677001953,574.357,1.5727183156054698,"[0.09231944382190704, 0.45488178730010986, 0.7208060622215271, 1.694791316986084, 2.6493303775787354]",2.6424825191497803,N
4260,4260,ZOMNIA_clean,910.0217895507812,1018.59,1.1301302740720494,"[0.3362724184989929, 1.3068903684616089, 1.9715815782546997, 3.6348536014556885, 4.79585075378418]",4.447886943817139,N
4261,4261,DONKOI_clean,497.6026306152344,1262.22,1.0336990026394983,"[0.2418617159128189, 0.7072321772575378, 1.131805419921875, 2.6822352409362793, 4.104274749755859]",3.252039909362793,N
4262,4262,GUHPEG_clean,640.7365112304688,701.243,1.2179475586635282,"[0.23713840544223785, 0.9380666613578796, 1.4935487508773804, 3.5096452236175537, 5.368152141571045]",4.184711933135986,N
4263,4263,NATHOI_clean,1422.7452392578125,1755.36,0.954959979718716,"[0.47912025451660156, 1.1324642896652222, 1.6678876876831055, 4.106136798858643, 7.553587913513184]",6.442953109741211,N
4264,4264,FUSMIQ_clean,388.1759033203125,1419.26,1.0406884987891298,"[0.017325427383184433, 0.20556464791297913, 0.4270786643028259, 1.7271990776062012, 4.370367050170898]",3.859706163406372,N
4265,4265,TACPET_clean,11.95899772644043,294.437,1.7336007644332334,"[0.41560274362564087, 0.8094748258590698, 0.9830446243286133, 1.3512076139450073, 1.642925500869751]",1.4370176792144775,N
4266,4266,IFEPUG09_clean,142.4752655029297,272.961,1.7842354679983703,"[0.9618260860443115, 1.4387274980545044, 1.4985417127609253, 1.6776635646820068, 2.057222604751587]",1.4586235284805298,Y
4267,4267,RAGMOE_clean,671.5859375,252.294,1.2824926186528094,"[0.3616652488708496, 1.18655526638031, 1.6507182121276855, 2.596088409423828, 3.6439194679260254]",3.630021810531616,N
4268,4268,JOWFOQ_clean,279.2861328125,2024.35,1.0116952044244103,"[0.019598782062530518, 0.052398376166820526, 0.10615000128746033, 0.5260651707649231, 2.140075445175171]",1.7845110893249512,N
4269,4269,IZIGUV_clean,2005.609619140625,2934.91,0.7153003146136975,"[0.07284601777791977, 0.35385799407958984, 0.70095294713974, 2.9175543785095215, 7.594342231750488]",7.707642555236816,Y
4270,4270,QODHUO03_clean,193.4110107421875,623.15,1.3324453744907754,"[0.17131789028644562, 0.6177999973297119, 1.0177028179168701, 2.3834469318389893, 3.5937039852142334]",3.681606769561768,N
4271,4271,BEPREV03_clean,3990.437255859375,2796.81,0.7986948292517504,"[0.07383055984973907, 0.312161922454834, 0.5607240200042725, 2.2001497745513916, 6.713939189910889]",5.849977493286133,N
4272,4272,AWAREV_clean,39.618900299072266,254.834,1.8750765974807355,"[0.03544066101312637, 0.2669070363044739, 0.46865153312683105, 1.6012840270996094, 2.407562017440796]",2.125361919403076,Y
4273,4273,JORRAL_clean,312.087890625,1243.0,0.9996683992861932,"[0.17043375968933105, 0.6468636989593506, 1.0339823961257935, 2.4812874794006348, 4.292385578155518]",4.9360671043396,N
4274,4274,SUFBAY_clean,1473.8414306640625,1797.72,0.863214513344588,"[0.2819223701953888, 1.0568593740463257, 1.755969524383545, 4.064812660217285, 6.712173938751221]",5.419723033905029,N
4275,4275,YOZBIZ_clean,68.86729431152344,578.004,1.476748708380853,"[0.4406537413597107, 0.7063377499580383, 0.7967609167098999, 1.272080421447754, 1.9446842670440674]",1.0375077724456787,Y
4276,4276,LIQDAS_clean,2534.15576171875,2571.89,0.7322908422427846,"[0.05575092136859894, 0.2240886688232422, 0.4043370485305786, 1.5810691118240356, 6.176834583282471]",5.776919841766357,N
4277,4277,AHUFIU_clean,436.2000122070313,2046.58,0.9619557296379256,"[0.0672842338681221, 0.3085574209690094, 0.5802854299545288, 2.058011770248413, 4.801249027252197]",4.757755756378174,Y
4278,4278,FAGMAE_clean,208.6136779785156,814.129,1.0605999809028843,"[0.23559771478176117, 0.7784606218338013, 1.2356913089752197, 2.996896266937256, 4.980667591094971]",2.945565938949585,N
4279,4279,UMODEH02_clean,5516.33544921875,5072.46,0.5017613507569886,"[0.057662807404994965, 0.25672289729118347, 0.5107508301734924, 2.1179885864257812, 6.118655204772949]",5.259971618652344,N
4280,4280,jz4002345_si_005_clean,2040.5687255859373,780.212,1.1182544212434868,"[0.04665568843483925, 0.3195769488811493, 0.5797332525253296, 2.28641676902771, 6.136923789978027]",6.515474796295166,N
4281,4281,SOHMOS_clean,276.5822448730469,302.279,1.8176011547235231,"[0.626390814781189, 1.1514034271240234, 1.3979160785675049, 2.0353035926818848, 3.0601320266723633]",3.799193143844605,Y
4282,4282,LUWMUN_clean,2834.479248046875,2742.8,0.7240047553572269,"[0.05949633568525314, 0.359891414642334, 0.6978102922439575, 2.6975810527801514, 8.530497550964355]",8.791329383850098,Y
4283,4283,JAKBOP01_clean,1126.881103515625,1741.5,0.8336881424605121,"[0.05210992693901062, 0.1513151228427887, 0.2087715119123459, 0.7137126922607422, 3.680513858795166]",3.5037829875946045,N
4284,4284,ALEQIT_clean,63.76559066772461,277.208,1.9055215308051945,"[0.2316596806049347, 0.8206803202629089, 1.1611887216567993, 1.913739800453186, 2.656682252883911]",2.1949920654296875,N
4285,4285,UGELIB_clean,68.54032135009766,587.741,1.901950804850759,"[0.07676532864570618, 0.19461321830749512, 0.3587796688079834, 1.2252249717712402, 2.5393216609954834]",2.9982218742370605,N
4286,4286,ZOFZIF_clean,2490.52880859375,3570.89,0.7023567166850969,"[0.16627682745456696, 0.4016450047492981, 0.5951428413391113, 1.8566405773162842, 6.703268051147461]",7.304168701171875,N
4287,4287,LALFEL_clean,735.889404296875,2186.02,1.1793493402200996,"[0.030597470700740814, 0.06643795222043991, 0.130311980843544, 0.4823012948036194, 2.040579080581665]",2.58718490600586,N
4288,4288,YIWBIR_clean,59.10529708862305,947.146,1.1337145742183676,"[0.3571702837944031, 1.1067044734954834, 1.5554800033569336, 2.3672516345977783, 2.982944965362549]",3.3543481826782227,N
4289,4289,FOQNUW02_clean,447.2658386230469,687.808,1.3514678926566457,"[0.2564355432987213, 0.6739309430122375, 0.9394221901893616, 1.473122477531433, 1.9451812505722046]",3.118619680404663,N
4290,4290,TOVJOF_clean,4642.44189453125,4213.21,0.4705312280245486,"[0.02657773345708847, 0.10457346588373184, 0.1846446543931961, 0.9175828695297241, 4.551321029663086]",4.515756130218506,N
4291,4291,SOMSIY_clean,968.8680419921876,990.185,1.300750849939533,"[0.024935051798820496, 0.34757646918296814, 0.6857022047042847, 2.1791484355926514, 4.420370578765869]",4.289818286895752,N
4292,4292,MURFIQ_clean,208.4327545166016,546.453,1.1242387463618315,"[0.05627506226301193, 0.3954712748527527, 0.7369211912155151, 2.333015203475952, 4.208386421203613]",2.6276168823242188,N
4293,4293,LUYBOY_clean,741.1463623046875,1069.1,1.3413433956161431,"[0.09750443696975708, 0.5271753668785095, 0.8468532562255859, 1.6202189922332764, 2.5109026432037354]",2.995927572250366,N
4294,4294,MEGBEH_manual,1381.912109375,1903.41,0.9948677481979372,"[0.15309925377368927, 0.5829894542694092, 1.0794503688812256, 3.549778938293457, 7.438816070556641]",6.799652099609375,N
4295,4295,GAMFEI_clean,423.0826110839844,1163.04,1.1336163779279114,"[0.17243725061416626, 0.684027910232544, 1.1499242782592773, 2.8429465293884277, 4.604891300201416]",4.164592742919922,N
4296,4296,KOSKEK_clean,261.18487548828125,1246.65,1.1788927922602683,"[0.15559490025043488, 0.6092706918716431, 0.9544143080711365, 1.8220056295394897, 2.240374803543091]",2.599595546722412,N
4297,4297,CUWXID_clean,1266.5054931640625,2013.47,1.0533108467220298,"[0.13409370183944702, 0.5919119715690613, 1.1105706691741943, 3.8456661701202393, 7.144695281982422]",5.411718368530273,N
4298,4298,AVEHAM_clean,305.70819091796875,227.129,1.2099061792370387,"[0.21434345841407776, 0.696735680103302, 1.0346345901489258, 2.2211737632751465, 3.3684308528900146]",2.9257638454437256,N
4299,4299,HEGKAP_clean,1937.1669921875,1442.96,1.2878212574977757,"[0.29977381229400635, 1.2105388641357422, 1.9883488416671753, 4.894245624542236, 7.9200849533081055]",6.481112957000732,N
4300,4300,BIZMAA_clean,1328.062255859375,2101.2,0.8381910749140346,"[0.12358292937278748, 0.4466574788093567, 0.8004838228225708, 2.782548189163208, 7.027380466461182]",6.1651105880737305,N
4301,4301,KOVJAI_clean,392.0187072753906,646.941,1.5902506702690142,"[0.17152437567710876, 0.584567129611969, 0.9196462631225586, 2.275087594985962, 3.823801279067993]",4.572857856750488,N
4302,4302,UMEDEX_clean,523.3050537109375,1195.94,1.3303932315874376,"[0.09271547198295593, 0.3611758351325989, 0.6622995734214783, 2.152763843536377, 4.592368125915527]",4.440237045288086,N
4303,4303,LARPEC_clean,848.1524658203125,1413.34,1.2314572473864118,"[0.12385433912277222, 0.38781070709228516, 0.600393533706665, 2.0232467651367188, 5.846330642700195]",3.854998826980591,N
4304,4304,ANAWOD_clean,764.1776733398438,970.669,1.438270353504613,"[0.18155184388160706, 0.9411700367927551, 1.5344184637069702, 3.3031787872314453, 4.934783458709717]",6.366056442260742,N
4305,4305,FEJDII_clean,364.2025451660156,556.596,1.6499548163689712,"[0.1613893359899521, 0.2719145119190216, 0.29521656036376953, 0.6328297257423401, 2.1921141147613525]",2.3675684928894043,N
4306,4306,UMALUQ_clean,1332.901611328125,1576.26,1.069839071672572,"[0.079239122569561, 0.2831094563007355, 0.455166220664978, 1.5462164878845215, 4.562365531921387]",4.221584796905518,N
4307,4307,YORSOP_clean,521.169189453125,1116.15,1.1791817493913077,"[0.29491937160491943, 0.9172467589378357, 1.416669487953186, 3.3246288299560547, 4.8607001304626465]",4.751748561859131,Y
4308,4308,EDUVEE_clean,1142.411376953125,2472.82,0.8151801607307303,"[0.22195640206336975, 0.9069976806640625, 1.5928446054458618, 4.4821977615356445, 6.859286785125732]",6.861727237701416,Y
4309,4309,MIVFUU_clean,273.5395812988281,934.996,1.3796758619755236,"[0.14089566469192505, 0.6892174482345581, 1.1438114643096924, 2.468738079071045, 3.335256814956665]",2.9754438400268555,N
4310,4310,SINQEL_clean,231.3099822998047,1280.47,1.2908397322833955,"[0.11491911113262177, 0.2550281882286072, 0.3608661890029907, 0.939210057258606, 3.182360887527466]",2.762836217880249,N
4311,4311,IJAPOA_clean,1835.7711181640625,2338.63,0.8273559901579125,"[0.5762190818786621, 1.3240395784378052, 1.9108326435089111, 4.4569621086120605, 7.667819499969482]",7.3979716300964355,Y
4312,4312,EZULAO_clean,124.2545928955078,525.142,1.4457480531445093,"[0.32714879512786865, 0.9704887866973877, 1.3625916242599487, 2.164004325866699, 2.9723401069641113]",3.1633176803588867,N
4313,4313,UMODEH14_clean,5498.181640625,5041.48,0.5402599394667608,"[0.03584974259138107, 0.21970301866531372, 0.46005791425704956, 1.9711363315582275, 6.023483753204346]",4.66002082824707,N
4314,4314,FUYCIN_clean,2336.9375,4282.48,0.4373116068194291,"[-0.012085169553756714, 0.1268078088760376, 0.221879243850708, 1.2593291997909546, 6.183167934417725]",6.490044593811035,N
4315,4315,DOMKEX_clean,586.6934814453125,746.408,1.1265763580211792,"[0.1160484179854393, 0.5254852771759033, 0.884989857673645, 2.5360991954803467, 4.47324275970459]",3.9898855686187744,N
4316,4316,GOSBOH_clean,51.84427261352539,1882.43,0.7869849026582159,"[0.12518639862537384, 0.521949291229248, 0.9566863179206848, 2.8223259449005127, 4.806618690490723]",3.5068905353546143,N
4317,4317,VITYUU_clean,238.0020904541016,809.36,1.478596074384404,"[0.434583842754364, 1.2721492052078247, 1.793023943901062, 2.960484743118286, 3.9076340198516846]",3.3112592697143555,N
4318,4318,WECBEN_clean,906.0857543945312,2772.43,0.9922182797133414,"[-0.021306246519088745, -0.030823685228824615, 0.030274108052253723, 0.3416537344455719, 1.4812566041946411]",1.275391936302185,N
4319,4319,ALONEV_clean,733.60888671875,721.745,1.4915528526286037,"[0.06561354547739029, 0.30406203866004944, 0.5384243726730347, 1.6086400747299194, 3.5546135902404785]",3.6027841567993164,N
4320,4320,CUWVAT_clean,1268.442626953125,780.082,1.3300903863929374,"[0.08409114181995392, 0.3992103040218353, 0.7481535077095032, 2.597710609436035, 5.6620707511901855]",6.845380783081055,N
4321,4321,acs.cgd.5b01554_VAGNUP1452791_clean,295.3939514160156,1089.21,1.4704690878494429,"[0.06144566088914871, 0.2192515730857849, 0.3803147077560425, 1.2936341762542725, 3.5350124835968018]",3.769498348236084,Y
4322,4322,URENEM_clean,1508.4805908203125,2515.07,0.7481442026570367,"[0.2034306824207306, 0.7324621677398682, 1.2993855476379395, 3.781742811203003, 6.394034385681152]",7.054154396057129,N
4323,4323,GARLIX_clean,704.591064453125,890.96,1.164781475259007,"[0.31055641174316406, 1.2419219017028809, 1.90139901638031, 3.5798394680023193, 4.90413236618042]",5.966301918029785,N
4324,4324,DOYBAV_clean,254.0994415283203,850.521,1.1728727018391771,"[0.3180693984031677, 1.058061122894287, 1.5696673393249512, 2.8059487342834473, 3.758648157119751]",1.893963098526001,N
4325,4325,TOWNOK_clean,982.6300659179688,1670.37,1.0082376413092229,"[0.19809694588184357, 0.9295759797096252, 1.5162091255187988, 3.2870497703552246, 4.730165004730225]",3.1923789978027344,N
4326,4326,KOMHUR_clean,78.16255950927734,226.83,2.125218579844545,"[0.5179502964019775, 1.0034899711608887, 1.1204867362976074, 1.4654922485351562, 1.8823641538619995]",0.7281441688537598,Y
4327,4327,HUFJAV_clean,1207.498291015625,2145.5,0.8465723884737962,"[0.04431963711977005, 0.24702176451683044, 0.4608137011528015, 1.9655314683914185, 6.240355491638184]",6.079127788543701,N
4328,4328,KIYQIU_clean,225.67800903320312,1009.94,1.282874778936721,"[0.07812267541885376, 0.4513496160507202, 0.8289566040039062, 2.437494993209839, 4.005928993225098]",3.1809611320495605,N
4329,4329,YIRHOY_clean,56.48287963867188,119.441,3.2761316074788915,"[0.08037838339805603, 0.23262953758239746, 0.39044588804244995, 1.1777673959732056, 2.7298896312713623]",2.883763551712036,N
4330,4330,ja0752540-file002_clean,1526.9852294921875,1268.53,1.2250215916117482,"[0.04914551228284836, 0.21465349197387695, 0.4195817708969116, 1.8099379539489746, 6.071185111999512]",6.517151832580566,N
4331,4331,TOHQEO_clean,1031.2091064453125,1283.5,0.9843387988097708,"[0.19455578923225403, 0.8852365016937256, 1.4958462715148926, 3.608435869216919, 5.359884738922119]",5.282085418701172,N
4332,4332,IYALUR_clean,137.28892517089844,52.3831,3.02124084418001,"[0.5603812336921692, 1.1416006088256836, 1.4786723852157593, 2.3844995498657227, 3.203364610671997]",2.568624258041382,N
4333,4333,TIXVON_clean,621.8616333007812,1043.51,0.9384476028878512,"[0.19553221762180328, 0.8955262899398804, 1.5169470310211182, 3.6922013759613037, 5.8668107986450195]",4.794873237609863,N
4334,4334,WAVQER_clean,329.6202697753906,538.076,1.6284935291895817,"[0.195486381649971, 0.6386270523071289, 1.0688612461090088, 2.897148847579956, 4.510979175567627]",2.769970655441284,N
4335,4335,NOMPOW_clean,1223.6051025390625,1886.17,0.8949795851924589,"[0.24171611666679382, 0.9564322233200073, 1.5244766473770142, 3.421177625656128, 5.761006832122803]",5.520350933074951,Y
4336,4336,HACDUN_clean,1221.6856689453125,1041.82,1.210493218006458,"[0.7350504994392395, 1.8570818901062012, 2.6195333003997803, 4.937489032745361, 6.509520530700684]",5.863998889923096,Y
4337,4337,UDAXIJ_clean,493.7093200683594,860.588,1.822722948024571,"[0.05950486287474632, 0.28735148906707764, 0.5526010990142822, 1.894896388053894, 4.321207523345947]",3.796957492828369,Y
4338,4338,LOMLOQ_clean,62.5303955078125,1002.08,1.4702047689178974,"[0.12173780798912048, 0.3481425642967224, 0.5604239702224731, 1.498206615447998, 4.01670503616333]",3.0807502269744877,N
4339,4339,WEHJUQ_clean,2132.573974609375,3174.81,0.7008459171431711,"[0.28820088505744934, 0.8707627058029175, 1.4716107845306396, 4.463561058044434, 9.440384864807129]",10.21315097808838,N
4340,4340,WOPSAX_clean,145.6860809326172,1296.94,1.1236067843049118,"[0.238862082362175, 0.6937752366065979, 0.9004244804382324, 1.041448712348938, 1.0088648796081543]",2.4245190620422363,N
4341,4341,BERQIA_clean,393.3228149414063,1074.75,1.1473118827915645,"[0.4589277505874634, 1.3261176347732544, 1.8947964906692505, 3.3449342250823975, 4.685402870178223]",4.768117904663086,Y
4342,4342,SOTWOP_clean,2888.108154296875,1605.72,1.1637842099713192,"[-0.05467762053012848, 0.09652794152498245, 0.33204740285873413, 1.6345152854919434, 4.484045505523682]",5.408231258392334,N
4343,4343,LIWVIY_clean,125.20230102539062,1200.86,1.2651472683826883,"[0.11923135817050934, 0.3956671953201294, 0.6445332765579224, 1.9578709602355957, 4.951409816741943]",5.009154319763184,N
4344,4344,AXIMUP_clean,1614.661376953125,2806.22,0.7493506546019563,"[0.04725847765803337, 0.26701727509498596, 0.5390915274620056, 2.431919574737549, 8.217499732971191]",6.399338245391846,N
4345,4345,AQIXUV_clean,159.60748291015625,1080.12,0.9344876554561796,"[0.2916794419288635, 0.8484863042831421, 1.251281976699829, 2.4181764125823975, 3.4347541332244873]",3.524374961853028,N
4346,4346,MAGBON_clean,1090.4117431640625,1641.75,1.144444116906985,"[0.14105205237865448, 0.4651672840118408, 0.739366888999939, 1.9438292980194092, 4.677030563354492]",6.4098005294799805,N
4347,4347,RITGUY_clean,142.33267211914062,474.495,2.279110813120212,"[0.23764033615589142, 0.7095239758491516, 1.012503743171692, 1.7628593444824219, 2.538684368133545]",2.3343753814697266,Y
4348,4348,JOCWIJ_clean,1020.9063720703124,2105.8,0.8242014170695618,"[0.057594574987888336, 0.13798241317272186, 0.2284102886915207, 0.7974994778633118, 3.156184434890747]",3.644388675689697,N
4349,4349,ja078060t-file002_clean,2237.685546875,3348.03,0.6153981807466012,"[0.040682122111320496, 0.2752252519130707, 0.5767271518707275, 2.112982988357544, 6.806412220001221]",7.042966842651367,N
4350,4350,ZOMNUM_clean,605.15087890625,1012.26,1.0603772589027265,"[0.11401693522930145, 0.7385910749435425, 1.3126380443572998, 3.5625340938568115, 5.106856346130371]",4.544494152069092,N
4351,4351,AFOYEB_clean,35.35135269165039,291.988,1.6822504510378808,"[0.06238076090812683, 0.2286721169948578, 0.34459495544433594, 0.7532505989074707, 1.6987054347991943]",1.7013940811157229,N
4352,4352,jacs.6b08724_ja6b08724_si_014_clean,4214.14697265625,4920.65,0.2841880261827716,"[0.06284265220165253, 0.3282555341720581, 0.5641126036643982, 1.785007357597351, 5.262439727783203]",5.051573276519775,N
4353,4353,ABETIN_clean,1661.156005859375,3644.55,0.5972195684096563,"[0.17124541103839874, 0.6278711557388306, 1.0523030757904053, 2.903109550476074, 5.866901397705078]",5.857412338256836,N
4354,4354,HOZFIN_clean,664.4370727539062,1417.72,0.7743644230806268,"[0.24813909828662872, 0.7676606774330139, 1.140842318534851, 2.4374032020568848, 3.860330820083618]",4.0815606117248535,N
4355,4355,KULLEK_clean,1303.44775390625,1917.67,0.8062574325027047,"[0.12012305110692978, 0.4952448010444641, 0.8889259099960327, 2.7503902912139893, 5.32553243637085]",4.552916526794434,N
4356,4356,MIMSOS_clean,403.50439453125,1164.33,0.9860746551406808,"[0.3726286292076111, 1.0826815366744995, 1.533543348312378, 2.683960437774658, 3.8422489166259766]",3.979241847991944,N
4357,4357,LUDVEL_clean,626.478271484375,1171.61,1.3757667839202052,"[0.08436817675828934, 0.36922702193260193, 0.6831886172294617, 2.279277801513672, 4.907171726226807]",4.271500110626221,Y
4358,4358,KUSDOT_clean,1131.9317626953125,2696.95,0.8246455645234665,"[0.20157459378242493, 1.0678980350494385, 1.8677318096160889, 4.720454216003418, 7.148716449737549]",7.143095970153809,N
4359,4359,ZUSNOS_clean,2466.87109375,2659.42,0.8017440475423788,"[0.2683514356613159, 1.117864966392517, 1.9234998226165771, 5.048510551452637, 7.547806739807129]",6.797281265258789,Y
4360,4360,c5ce00862j_c5ce00862j2_clean,415.6567077636719,1067.86,1.0262525941127831,"[0.17588922381401062, 0.5849975943565369, 0.9004664421081543, 2.057615280151367, 3.161195755004883]",2.603224515914917,N
4361,4361,NUDLEF_clean,53.56241607666016,882.826,1.196769525428953,"[0.19329310953617096, 0.29121115803718567, 0.3608248233795166, 0.5871071219444275, 0.8498583436012268]",1.5987614393234253,Y
4362,4362,XAPNIN_clean,1315.3348388671875,1600.17,0.9878170694386672,"[0.25720858573913574, 0.6109740734100342, 0.7671736478805542, 1.616151213645935, 6.227961540222168]",6.303148746490479,N
4363,4363,CEMYUQ_clean,1616.3958740234375,1082.58,1.219671825430115,"[0.1271291971206665, 0.5185630321502686, 0.8399055004119873, 2.315096378326416, 5.143509387969971]",5.372164726257324,Y
4364,4364,LUWMIB_clean,1151.95947265625,1577.17,1.1317771695891186,"[0.10912540555000305, 0.5990588068962097, 1.1986159086227417, 4.081654071807861, 7.2822442054748535]",8.020029067993164,N
4365,4365,BOLZIN_clean,5023.73876953125,4113.55,0.4669359700054319,"[0.08483120799064636, 0.23208913207054138, 0.35232001543045044, 1.0556128025054932, 4.022725582122803]",3.989018678665161,N
4366,4366,OTABES_clean,2829.222412109375,2533.46,0.849238652028405,"[0.035196155309677124, 0.1733148694038391, 0.3641653060913086, 1.797424077987671, 6.324686050415039]",6.545421123504639,N
4367,4367,VACLIX_clean,2816.617919921875,2970.84,0.527453681508947,"[0.07119229435920715, 0.23141103982925415, 0.391620397567749, 1.486578106880188, 5.263316631317139]",4.698488235473633,N
4368,4368,RUFZOJ_clean,878.482177734375,2324.9,0.7916632681779123,"[0.13580603897571564, 0.5631232261657715, 0.9647040963172913, 2.6043450832366943, 5.7832159996032715]",5.223660945892334,Y
4369,4369,XEXLET_clean,156.0041046142578,1019.57,1.2365999329993715,"[0.19371463358402252, 0.7292380332946777, 1.147143006324768, 2.208202362060547, 2.9056639671325684]",2.4735653400421143,N
4370,4370,ADATOQ_clean,1637.5361328125,3330.22,0.6320644987391721,"[0.15990227460861206, 0.5757381916046143, 1.0209647417068481, 3.1523308753967285, 6.504978656768799]",5.4042487144470215,N
4371,4371,ja512137t_si_002_clean,2969.351806640625,2084.79,0.8943250083110316,"[-0.009200021624565125, 0.11140742152929306, 0.2639278173446655, 1.3924545049667358, 6.331081867218018]",6.2219743728637695,N
4372,4372,QUPDEL01_clean,74.34576416015625,191.18,2.05035205503463,"[0.021539635956287384, 0.21421664953231812, 0.3818976879119873, 0.870116114616394, 1.8645119667053223]",3.171069383621216,N
4373,4373,LAJKUE_charged,109.94688415527344,1007.78,1.0561353139594916,"[0.1513286828994751, 0.5659593939781189, 0.890204906463623, 2.209101915359497, 3.772702217102051]",2.8237905502319336,N
4374,4374,SAYTOD_clean,962.0585327148438,1433.92,1.3230430821642714,"[0.0790603905916214, 0.14662477374076843, 0.23687045276165009, 0.5965418219566345, 1.707912564277649]",1.9206622838974,N
4375,4375,JIVSEN_clean,70.97465515136719,158.191,1.949984188505769,"[0.0905618965625763, 0.2713538110256195, 0.36761295795440674, 0.6474114060401917, 0.9778013825416565]",0.9470539093017578,N
4376,4376,SURHEU01_clean,1657.7125244140625,794.933,1.6190548496959294,"[0.07823405414819717, 0.3318474590778351, 0.6375224590301514, 2.1616718769073486, 4.546645641326904]",4.741803646087647,Y
4377,4377,SONTIZ_clean,1602.0010986328125,1828.13,1.0907886856477538,"[0.034869611263275146, 0.16797038912773132, 0.337347149848938, 1.6226694583892822, 6.100257873535156]",6.435340404510498,N
4378,4378,UBIBUF_clean,2602.00146484375,2880.06,0.7576999355345492,"[0.3139975070953369, 0.968890905380249, 1.4645172357559204, 3.4682936668395996, 8.116243362426758]",8.788512229919434,N
4379,4379,VABKAL_clean,695.2015991210938,329.937,1.7700620725260583,"[0.2749790549278259, 1.104555368423462, 1.7542850971221924, 3.6389427185058594, 6.150547027587891]",4.497349262237549,Y
4380,4380,VUKTIG_clean,483.8174743652344,465.912,1.4139455180885658,"[0.16706177592277527, 0.7716912031173706, 1.2653416395187378, 3.0683038234710693, 4.732739448547363]",4.222842693328857,N
4381,4381,SODQOT_clean,993.7067260742188,1617.3,1.163327881298697,"[0.19104069471359253, 0.39434322714805603, 0.569708526134491, 1.7269105911254883, 4.746631622314453]",4.686212062835693,N
4382,4382,WISVEB_clean,2359.98193359375,2778.5,0.8287963109385462,"[0.09598510712385178, 0.34628427028656006, 0.5773814916610718, 1.8284287452697754, 5.968844890594482]",8.172916412353516,N
4383,4383,WUDZUS_clean,433.9723205566406,772.907,1.9904762820751285,"[0.1518137902021408, 0.5417875647544861, 0.9277352690696716, 2.402040481567383, 4.300232887268066]",3.8917157649993896,N
4384,4384,ja406030p_si_004_clean,2141.919921875,2669.83,0.6786481626454093,"[0.08068970590829849, 0.2894521653652191, 0.5041651725769043, 1.891300082206726, 6.120046138763428]",5.847341060638428,N
4385,4385,RUGZAW_clean,605.8566284179688,1402.6,0.9299393880409472,"[0.1762900948524475, 0.8071185946464539, 1.3806535005569458, 3.444444417953491, 5.423338413238525]",5.020323276519775,N
4386,4386,HUXHUF_clean,677.6683959960938,1247.47,1.0766431336469593,"[0.209132120013237, 0.7303568720817566, 1.1615902185440063, 2.8053128719329834, 4.7134504318237305]",5.096915721893311,Y
4387,4387,UDAWUU_clean,678.29150390625,1198.21,1.3624120465139788,"[0.11029830574989319, 0.41557955741882324, 0.7519950270652771, 2.4065566062927246, 5.263736248016357]",4.774766445159912,Y
4388,4388,OKIQEG_clean,405.1409301757813,304.844,1.530255497358042,"[0.137166365981102, 0.44234710931777954, 0.6784477829933167, 1.476399540901184, 2.5206081867218018]",3.5709452629089355,N
4389,4389,MOKVOZ_clean,2263.944091796875,3152.97,0.7246073721208912,"[0.3444982171058655, 0.8387309312820435, 1.2179183959960938, 2.741028070449829, 5.710357189178467]",7.128751277923584,Y
4390,4390,GOSDEZ_clean,904.2279663085938,1634.99,0.9871537359764964,"[0.171065092086792, 0.630223274230957, 1.116172194480896, 3.271047353744507, 5.901620864868164]",5.954461097717285,N
4391,4391,WANNIL_clean,102.65306854248048,266.829,1.4092572136221566,"[0.505897045135498, 0.7631760835647583, 0.8818637132644653, 1.3191156387329102, 1.6590129137039185]",1.2890398502349854,Y
4392,4392,j.inoche.2015.03.054_CIFs_clean,2524.5322265625,3065.52,0.7046068267634609,"[0.028594844043254852, 0.1180504783987999, 0.22271977365016937, 1.0986363887786865, 5.93519926071167]",5.86695671081543,N
4393,4393,YARKOT_clean,1898.815673828125,1372.2,0.9628053789450762,"[0.1132960245013237, 0.3939231038093567, 0.6644125580787659, 1.9143688678741455, 5.326138019561768]",4.502268314361572,N
4394,4394,LADQIT_clean,737.3231201171875,519.445,1.1541442970765785,"[0.4195617437362671, 1.4135851860046387, 2.102351665496826, 3.9878292083740234, 5.5601887702941895]",4.579948425292969,N
4395,4395,PACGIM_clean,2816.91162109375,1772.87,1.0453048556401117,"[0.05994334816932678, 0.31625857949256897, 0.5498424768447876, 2.0141594409942627, 5.557816982269287]",5.142338275909424,N
4396,4396,CIMTEZ_charged,568.6270751953125,1069.61,1.0562720343023415,"[0.4617951512336731, 1.3543918132781982, 1.9260162115097046, 3.460768938064575, 4.412842273712158]",3.4790828227996826,N
4397,4397,KAKCEH_clean,735.287353515625,1255.94,1.0313978690935868,"[0.1445826292037964, 0.6485065221786499, 1.1202290058135986, 3.1124753952026367, 5.555305004119873]",4.365845680236816,N
4398,4398,QAGTOH_clean,261.2133483886719,495.955,1.1221162739529484,"[0.28805023431777954, 0.9277876019477844, 1.350815773010254, 2.433488130569458, 3.798264980316162]",4.027756214141846,N
4399,4399,TORXEE_clean,1697.3011474609375,1382.03,1.3502623863095593,"[0.15409573912620544, 0.801288902759552, 1.4889249801635742, 4.570363998413086, 7.065208435058594]",6.665352821350098,N
4400,4400,UXINAR_clean,265.34521484375,286.474,1.678953272501308,"[0.10808607190847397, 0.16318529844284058, 0.2131323367357254, 0.6182696223258972, 2.38897967338562]",2.5486178398132324,N
4401,4401,ic501477u_si_002_clean,1150.65380859375,3411.53,0.6628825034427781,"[0.053233519196510315, 0.20439141988754272, 0.3591533303260803, 1.3636115789413452, 4.541869640350342]",5.373137474060059,N
4402,4402,acscombsci.5b00188_5040209_clean,1712.54541015625,1548.65,1.0463553796886234,"[0.18802273273468018, 0.8489194512367249, 1.4251335859298706, 3.77064847946167, 7.224564075469971]",7.501082420349121,N
4403,4403,BUWMAJ_clean,2052.81103515625,847.206,1.2112621246305084,"[0.0553690530359745, 0.18799540400505066, 0.2941092848777771, 1.2732034921646118, 5.5580573081970215]",5.232963562011719,N
4404,4404,AWUPAL_clean,4327.3046875,4991.41,0.3485476498494437,"[0.03493646904826164, 0.15467172861099243, 0.2976924777030945, 1.513474702835083, 7.088319778442383]",6.4148783683776855,N
4405,4405,KIYQOA_clean,168.50587463378906,477.169,1.3893131696072083,"[0.17569968104362488, 0.4993191659450531, 0.7247217297554016, 1.4806957244873047, 2.5711283683776855]",2.9355499744415283,N
4406,4406,VAJTEH_clean,53.690391540527344,408.05,1.3709149223232333,"[0.2994694113731384, 0.8421918153762817, 1.1757313013076782, 1.9668667316436768, 2.500653028488159]",2.2840018272399902,Y
4407,4407,EBATUZ_clean,2708.75048828125,3875.9,0.5967441639848599,"[0.21303370594978333, 0.5914187431335449, 0.9233660697937012, 2.364595413208008, 6.090965270996094]",5.752831935882568,N
4408,4408,KEDJAG20_clean,450.3115539550781,2143.66,1.051314587567013,"[-0.006182059645652771, 0.04502524435520172, 0.11186505854129791, 0.33765891194343567, 1.1063077449798584]",0.7331135272979736,N
4409,4409,EVUPOC_clean,280.9593505859375,887.706,1.4339716253396413,"[0.2082444280385971, 0.8947573304176331, 1.4497500658035278, 3.1673614978790283, 4.435692310333252]",3.589057922363281,N
4410,4410,PIJJEZ_clean,906.6566162109376,1785.23,0.935410450833042,"[0.39097583293914795, 1.4111891984939575, 2.132702589035034, 3.8675477504730225, 4.94386100769043]",4.71280574798584,N
4411,4411,PATWOY_clean,518.6541748046875,1488.94,0.9118737334013394,"[0.3472108244895935, 1.0311145782470703, 1.5478709936141968, 3.0408356189727783, 4.592575550079346]",4.284678936004639,N
4412,4412,EVIMUT_clean,224.05393981933597,1159.75,0.9894179695627588,"[0.21408982574939728, 0.6808668971061707, 1.0857958793640137, 2.5186400413513184, 5.085752964019775]",5.700086116790772,N
4413,4413,HOYROE_clean,67.5230941772461,625.948,1.6081065320501464,"[0.23631757497787476, 0.7289547324180603, 1.022247552871704, 1.986548900604248, 2.8877785205841064]",2.224914312362671,N
4414,4414,INIDAL_clean,43.0733642578125,178.062,2.3554256873072923,"[0.03028986230492592, 0.16702762246131897, 0.35551393032073975, 1.3119606971740723, 2.441582202911377]",2.834020137786865,N
4415,4415,XATZOK_clean,1398.521240234375,2349.32,0.7888085767292085,"[0.19623394310474396, 0.7331331372261047, 1.2169119119644165, 3.3385651111602783, 5.923765182495117]",5.481797695159912,N
4416,4416,MALSEA_clean,897.646240234375,1979.58,0.6714554641089406,"[0.24243894219398499, 1.0579986572265625, 1.720080852508545, 3.2202401161193848, 3.9178626537323]",7.422465801239014,N
4417,4417,ZAVQUK_clean,644.7373046875,923.866,1.3691264163350128,"[0.2668640911579132, 0.9279749393463135, 1.438829779624939, 3.0421712398529053, 4.73489236831665]",4.728166103363037,N
4418,4418,IFAHEC_clean,68.43148040771484,532.517,1.959909905671834,"[0.08733145147562027, 0.24435099959373474, 0.4405669569969177, 1.3597922325134277, 2.742628574371338]",2.929672718048096,N
4419,4419,VAHSON_clean,83.61783599853516,299.02,2.34177669495868,"[0.026237428188323975, 0.11295031756162643, 0.2604692578315735, 0.9654938578605652, 2.792436122894287]",3.167902946472168,N
4420,4420,AYOQEM_clean,1893.7723388671875,2727.37,0.7747704369783209,"[0.10025857388973236, 0.41553840041160583, 0.7400082349777222, 2.1884067058563232, 4.495165824890137]",3.555470466613769,N
4421,4421,VIXPUP01_clean,2956.1171875,3214.3,0.6906904408279297,"[0.24163062870502472, 0.7436826825141907, 1.195203185081482, 3.2229788303375244, 6.718312740325928]",6.771071910858154,N
4422,4422,FEYZUF_clean,584.0650024414062,468.446,1.6108393473583702,"[0.19051967561244965, 0.9267513751983643, 1.4638241529464722, 2.814753293991089, 4.200716018676758]",2.4682486057281494,Y
4423,4423,LOVLEP_clean,75.40142059326172,771.716,1.5406854524601297,"[0.11061346530914307, 0.3823673725128174, 0.6453045606613159, 1.71377694606781, 2.996126174926758]",3.031270742416382,N
4424,4424,ncomms7350-s2_clean,63.29263687133789,745.612,1.5243338060825644,"[0.07173128426074982, 0.32651287317276, 0.5486680865287781, 1.2951730489730835, 1.8117605447769165]",1.2793842554092407,N
4425,4425,ja5b02999_si_004_clean,1678.4688720703125,2768.18,0.6788691359961285,"[0.16890697181224823, 0.47791916131973267, 0.7588697075843811, 2.4257431030273438, 6.144774436950684]",5.860246658325195,N
4426,4426,FAFQEJ01_clean,1158.4066162109375,1110.42,1.462645386695964,"[-0.014432840049266815, 0.09951434284448624, 0.2677711248397827, 1.303853988647461, 3.8755292892456055]",4.369712829589844,N
4427,4427,YUSWEQ_clean,272.7245178222656,854.515,1.6134679583346416,"[0.07152393460273743, 0.33997923135757446, 0.5755130052566528, 1.8141905069351196, 3.4511876106262207]",3.82674241065979,N
4428,4428,DUQRUD_clean,49.880001068115234,464.058,1.3491768052523172,"[0.10058698058128357, 0.3620348870754242, 0.5477392673492432, 1.28289794921875, 1.9474236965179443]",2.225764513015747,N
4429,4429,ULOKOX_clean,585.60693359375,1071.1,1.4512678616970405,"[0.09969125688076019, 0.39169371128082275, 0.722287118434906, 2.334021806716919, 4.915909290313721]",4.258866786956787,Y
4430,4430,KULMEK_clean,2462.2548828125,3081.4,0.6599970444666852,"[0.15020360052585602, 0.4753609299659729, 0.8623997569084167, 2.8039205074310303, 6.9226531982421875]",6.820192337036133,N
4431,4431,NOSTUM_clean,810.6911010742188,1489.66,0.9599327167624392,"[0.04981689900159836, 0.20099294185638428, 0.3744300603866577, 1.448582410812378, 5.556911945343018]",3.688814878463745,N
4432,4432,EKADIF_clean,207.51954650878903,1354.92,1.1840564816453876,"[0.13822603225708008, 0.5358525514602661, 0.7807772755622864, 1.6768486499786377, 2.80610728263855]",1.0063592195510864,Y
4433,4433,QUQWOQ_clean,1822.0311279296875,2839.99,0.7266575508481969,"[0.12480896711349487, 0.43196964263916016, 0.6822161674499512, 2.120892286300659, 6.796657085418701]",6.436191558837891,N
4434,4434,FURRAM_clean,375.4898986816406,1395.56,1.0491454811198293,"[0.089223213493824, 0.33409956097602844, 0.6157000064849854, 2.138836145401001, 4.819361686706543]",4.494500160217285,N
4435,4435,FENROG_clean,2572.7138671875,812.007,1.6778027279231562,"[0.046389140188694, 0.22527796030044556, 0.377865731716156, 1.527791976928711, 5.026248455047607]",4.559257984161377,N
4436,4436,EMIYUW_clean,3371.103759765625,3215.29,0.6980065651400887,"[-0.005695551633834839, 0.13208737969398499, 0.3195665776729584, 1.5602099895477295, 5.3216872215271]",5.433265686035156,N
4437,4437,WEBKAR_clean,2245.53173828125,2658.14,0.9353739596034588,"[0.0723990797996521, 0.27185937762260437, 0.5000625252723694, 1.8783937692642212, 5.806957244873047]",6.374769687652588,N
4438,4438,WEBJOE_clean,1774.920166015625,3060.32,0.6898449357176463,"[0.04516451433300972, 0.20511478185653687, 0.375749409198761, 1.418506383895874, 5.019886493682861]",4.940738201141357,N
4439,4439,YIVZOU_clean,790.4986572265625,1429.58,1.0164529113769454,"[0.0969025045633316, 0.4913756847381592, 0.9041414260864258, 2.9022867679595947, 6.006920337677002]",5.290555000305176,N
4440,4440,VUJBOS_clean,2983.89208984375,4075.44,0.5161058177221707,"[0.13420680165290833, 0.45164933800697327, 0.7741429209709167, 2.2395780086517334, 5.408458232879639]",6.559485912322998,N
4441,4441,HETZOW_clean,464.9952087402344,407.913,1.552721435012238,"[0.01888253539800644, 0.2636749744415283, 0.474254846572876, 1.5316004753112793, 2.885395050048828]",4.378884315490723,N
4442,4442,OJOSIR_clean,939.140869140625,1597.77,1.179318584044548,"[0.2633756399154663, 0.9787744283676147, 1.6489263772964478, 4.403180122375488, 7.612975597381592]",6.187097072601318,N
4443,4443,WARFAY02_clean,1849.4747314453125,1688.42,1.1124281650224754,"[0.1654040813446045, 0.8828026056289673, 1.6355102062225342, 5.280435562133789, 8.361067771911621]",7.62947416305542,N
4444,4444,KITVEQ_clean,335.3003234863281,635.869,1.1300740830643443,"[0.5295312404632568, 1.4079948663711548, 1.9296478033065796, 2.9366188049316406, 3.9588146209716797]",3.730290174484253,N
4445,4445,IZENIM_clean,2437.08447265625,672.274,1.384254351301071,"[0.08782927691936493, 0.3353483974933624, 0.5483554005622864, 1.650808334350586, 3.9773616790771484]",3.6700031757354736,Y
4446,4446,GUVBOQ_clean,438.3910827636719,599.688,1.435237099159499,"[0.25750696659088135, 0.529728889465332, 0.7307155728340149, 1.251983880996704, 1.7778228521347046]",2.5930726528167725,N
4447,4447,HUWHOY_clean,798.4720458984375,1586.57,0.9507339595214522,"[0.12645207345485687, 0.4840461313724518, 0.8882355093955994, 2.9622139930725098, 6.470054626464844]",5.003380298614502,N
4448,4448,SISQAO_clean,218.6069183349609,615.567,1.668719478149151,"[0.09925171732902527, 0.5651565790176392, 0.963134765625, 2.3056352138519287, 3.358487844467163]",3.822287559509277,N
4449,4449,WAHNEB_clean,4207.9970703125,4175.68,0.4951095409318986,"[0.03562883660197258, 0.21878927946090698, 0.3989322781562805, 1.4403672218322754, 5.847558975219727]",6.459163665771484,N
4450,4450,DOPHUN_clean,158.95689392089844,1364.85,0.98454248874276,"[0.19639039039611816, 0.42246025800704956, 0.6054500937461853, 1.0592310428619385, 1.5281667709350586]",1.3682284355163574,N
4451,4451,KADLUZ_clean,1458.1595458984375,1957.32,0.8753689591301183,"[0.07727199792861938, 0.3885622024536133, 0.7346521615982056, 2.8126111030578613, 6.596599578857422]",6.592085838317871,N
4452,4452,NUVXOT_clean,1905.4158935546875,2399.96,0.884325372468861,"[0.029008105397224426, 0.21339836716651917, 0.42991185188293457, 1.7607561349868774, 4.032617568969727]",4.713038921356201,N
4453,4453,UMOYOM17_clean,2032.05322265625,2485.61,0.7543627695381906,"[0.15366412699222565, 0.7788088321685791, 1.5127387046813965, 4.954810619354248, 7.980292320251465]",6.876695156097412,N
4454,4454,KIVFEC_clean,309.55712890625,779.843,1.4709496076500168,"[0.04924563691020012, 0.2699384093284607, 0.49091601371765137, 1.5528115034103394, 3.1884512901306152]",3.466054201126098,N
4455,4455,MISQIQ03_clean,73.76473999023438,152.317,2.070344185045999,"[0.02492496743798256, 0.19764631986618042, 0.4552435874938965, 1.527985692024231, 2.7691619396209717]",2.422934293746948,N
4456,4456,ALEJAE_clean,4164.00439453125,5243.35,0.2746723001986748,"[0.044643957167863846, 0.13054506480693817, 0.2041105329990387, 0.8778167366981506, 4.757871627807617]",5.824326515197754,N
4457,4457,QILBUK_clean,1101.576904296875,2208.58,0.7224414849081637,"[0.2561049163341522, 0.9494799375534058, 1.5613335371017456, 3.7693774700164795, 6.160664081573486]",6.345610618591309,Y
4458,4458,LUDCUK_clean,426.9540710449219,350.153,1.4994831738891274,"[0.16972798109054565, 0.270161896944046, 0.3660958409309387, 0.6809805035591125, 0.944692075252533]",2.302210569381714,N
4459,4459,CUWXAV_clean,447.6010437011719,1044.46,1.3086954401296589,"[0.41957032680511475, 1.1057134866714478, 1.5198251008987427, 2.4158451557159424, 3.312532901763916]",3.423729419708252,Y
4460,4460,ic502643m_si_007_clean,3395.9814453125,3134.39,0.6909774086130965,"[0.11079837381839752, 0.32366496324539185, 0.541999101638794, 1.8506041765213013, 5.160817623138428]",5.000260353088379,N
4461,4461,QOHYET_clean,190.15786743164065,619.706,1.4334555610177726,"[0.33211344480514526, 1.0671987533569336, 1.541181206703186, 2.6412367820739746, 3.694620370864868]",2.877887964248657,N
4462,4462,HANKIS_clean,2024.8067626953125,2287.32,0.9623488128685636,"[0.10424038022756577, 0.3003588020801544, 0.5120726823806763, 1.8574382066726685, 5.7374444007873535]",6.270913600921631,N
4463,4463,YIWMUM_clean,1913.8184814453125,1218.13,1.3083135720531611,"[0.07501281797885895, 0.19226625561714172, 0.31564053893089294, 1.0783751010894775, 3.584589719772339]",3.007770538330078,N
4464,4464,XOFGAC_clean,1359.2196044921875,1642.12,0.9836656059928306,"[0.12722259759902954, 0.5846920609474182, 1.1185414791107178, 3.909331798553467, 7.6630859375]",6.542717456817627,N
4465,4465,WAGQAY_clean,3733.7548828125,3442.02,0.3916869083194164,"[0.062489576637744904, 0.3255161643028259, 0.6377880573272705, 2.5218918323516846, 7.050617694854736]",7.762551784515381,Y
4466,4466,UXISUR_clean,2289.14404296875,2146.77,0.8783558123319518,"[0.5053548812866211, 0.7492159605026245, 0.8469723463058472, 1.3151803016662598, 3.7489378452301025]",4.296586990356445,N
4467,4467,QONLAI_clean,1445.034912109375,2027.24,0.9399342855543944,"[0.07835434377193451, 0.25006982684135437, 0.4206804633140564, 1.5813474655151367, 5.594736576080322]",4.861868381500244,N
4468,4468,TAGTUT_clean,1022.5936889648438,2244.68,0.7698219634007787,"[0.09767749905586243, 0.5529546141624451, 1.1192123889923096, 4.204960346221924, 7.135481834411621]",6.399725437164307,N
4469,4469,WUKXEH_clean,3100.297607421875,3586.27,0.5945085142314999,"[0.16651910543441772, 0.5962079763412476, 1.0278962850570679, 2.824631929397583, 5.995840549468994]",6.068296909332275,N
4470,4470,OMOVET_clean,122.99695587158205,1492.07,1.127914598493723,"[0.08143189549446106, 0.4486233592033386, 0.8085602521896362, 2.472608804702759, 4.789806842803955]",3.505844593048096,N
4471,4471,JUMDEC_clean,1685.2271728515625,1461.39,1.0363872350430807,"[3.279745578765869e-05, 0.022825591266155243, 0.18241114914417267, 1.985051155090332, 6.325749397277832]",5.651121616363525,N
4472,4472,jacs.6b06375_ja6b06375_si_001_clean,725.1665649414062,1577.24,1.0814874397263694,"[0.035016585141420364, 0.20702028274536133, 0.4120737910270691, 1.9649271965026855, 5.722028732299805]",3.3470335006713867,N
4473,4473,CACNOM_clean,194.8182678222656,822.66,1.467273870689723,"[0.10142378509044647, 0.3268173635005951, 0.5286839604377747, 1.1244139671325684, 1.9146275520324707]",3.0137856006622314,Y
4474,4474,REHVAD_clean,193.30239868164065,506.776,1.2194281110500291,"[0.1957986056804657, 0.6028605103492737, 0.8450706005096436, 1.5997216701507568, 2.3666770458221436]",2.2800309658050537,N
4475,4475,WUZQOZ_clean,184.21078491210935,1527.05,0.9335782253957106,"[0.0951564610004425, 0.3901899456977844, 0.6512019038200378, 1.9149011373519897, 4.422072410583496]",3.365593433380127,N
4476,4476,FAYLIC_clean,1325.023193359375,666.621,1.5163222760135435,"[0.1262626349925995, 0.6720595359802246, 1.1872087717056274, 3.17537260055542, 6.61174201965332]",4.462377071380615,Y
4477,4477,LAPLOG01_clean,579.4827270507812,1180.06,1.250333142629357,"[0.31653785705566406, 1.2239383459091187, 1.7847506999969482, 2.9043195247650146, 4.190958499908447]",6.895315170288086,Y
4478,4478,UMOYOM01_clean,4364.69091796875,4419.97,0.621870204304387,"[0.01999571919441223, 0.2078470140695572, 0.47611892223358154, 2.095262050628662, 6.092279434204102]",5.554481029510498,Y
4479,4479,GISNED_clean,4069.520263671875,4458.19,0.4468371191381983,"[0.01667916774749756, 0.10468916594982147, 0.24002398550510406, 1.3631372451782227, 7.59097146987915]",8.539761543273926,N
4480,4480,ETEXEI01_clean,179.1638641357422,778.098,1.5141256535590106,"[0.14361146092414856, 0.2671915590763092, 0.26903676986694336, 0.43599826097488403, 1.9647462368011475]",2.3228769302368164,N
4481,4481,NODKEX_clean,877.2742919921875,1383.8,1.0974004572220526,"[0.08468934893608093, 0.3332534730434418, 0.5229352712631226, 1.4395906925201416, 2.7924163341522217]",3.7108659744262695,Y
4482,4482,cg501332u_si_002_clean,126.89685821533205,638.326,1.2368226581019028,"[0.06701697409152985, 0.25036999583244324, 0.40956151485443115, 1.0359910726547241, 2.110039234161377]",1.9379699230194087,N
4483,4483,UJUPUM_clean,997.6449584960938,2628.05,0.8617872232025706,"[0.16567908227443695, 0.7296543717384338, 1.2383055686950684, 3.1708409786224365, 5.624870777130127]",4.684804439544678,N
4484,4484,GIVNOQ_clean,967.181396484375,2274.17,0.8974171114685339,"[0.08384664356708527, 0.42266425490379333, 0.7678208947181702, 2.4896185398101807, 5.282594680786133]",4.656763076782227,N
4485,4485,RUFPUF_clean,2775.69775390625,4823.48,0.3594898552819716,"[0.01084999367594719, 0.10186880081892014, 0.21143491566181183, 1.0062843561172485, 4.310694217681885]",3.3931779861450195,N
4486,4486,BOMCOX_clean,500.6281433105469,968.789,1.1236331602695304,"[0.20418807864189148, 0.7940313220024109, 1.2364952564239502, 2.4544456005096436, 3.8290038108825684]",3.933406829833984,N
4487,4487,WUTBEU_clean,1356.5406494140625,2143.11,0.7548033792922063,"[0.0029903724789619446, 0.2189590036869049, 0.4576358199119568, 1.9298888444900513, 6.054753303527832]",5.19091796875,N
4488,4488,FIMZAE_clean,71.42427825927734,1222.54,1.1724072419429894,"[0.31423014402389526, 0.8808115124702454, 1.1514891386032104, 1.468458890914917, 1.8336138725280762]",2.449172019958496,N
4489,4489,KUCDES_clean,325.0176086425781,911.423,0.7502188609113192,"[0.15288183093070984, 0.511464536190033, 0.8278120756149292, 2.4223108291625977, 5.136443138122559]",4.579507350921631,N
4490,4490,NUCPIM_clean,988.6674194335938,1317.54,1.088611152171157,"[0.4297115206718445, 1.4752730131149292, 2.255288600921631, 4.066902160644531, 5.342774391174316]",6.080353736877441,Y
4491,4491,OYEWEW_clean,3000.32666015625,3972.57,0.5796692837622548,"[0.055913910269737244, 0.24040120840072632, 0.4363971948623657, 1.7646373510360718, 5.907536029815674]",5.385136127471924,N
4492,4492,OZAVUI_clean,477.6361999511719,924.447,1.2452577993569165,"[0.019556760787963867, 0.2149328887462616, 0.37550997734069824, 1.3546499013900757, 3.848076820373535]",4.563488960266113,N
4493,4493,IJAPIU_clean,1892.9888916015625,2415.09,0.8215376646367587,"[0.26835376024246216, 1.0925484895706177, 1.8929859399795532, 5.317452430725098, 9.989551544189453]",8.96369457244873,Y
4494,4494,EVEGUH_clean,62.00283050537109,574.617,1.288091354936567,"[0.07996981590986252, 0.24307158589363098, 0.4024825692176819, 1.2028522491455078, 2.865783929824829]",2.035150051116944,N
4495,4495,LEJCAE_clean,5197.86962890625,2086.45,1.1348494845542365,"[0.03539160639047623, 0.21213987469673157, 0.43485021591186523, 1.4849660396575928, 5.037142753601074]",4.723527908325195,N
4496,4496,ic502643m_si_011_clean,3320.49658203125,3737.38,0.6043502365692739,"[0.055563900619745255, 0.2434813678264618, 0.5080841183662415, 2.1507620811462402, 8.07814884185791]",6.770512104034424,Y
4497,4497,SAKNOJ_clean,392.0203857421875,1230.69,0.8273323572248671,"[0.2942352294921875, 1.248202919960022, 1.9662320613861084, 3.8858258724212646, 5.435268878936768]",5.8487701416015625,N
4498,4498,c6ce00407e_c6ce00407e2_clean,1998.9869384765625,2824.28,0.6999002190727448,"[0.18031835556030273, 0.6301113367080688, 1.0266448259353638, 2.6195881366729736, 5.793205261230469]",5.8149847984313965,N
4499,4499,ZOZHON_clean,1103.8167724609375,681.285,1.044555788081056,"[0.15495386719703674, 0.7637069225311279, 1.3072059154510498, 3.3992087841033936, 6.460062503814697]",5.28408670425415,N
4500,4500,TONLOZ_clean,849.2351684570312,947.806,1.23552131639499,"[0.20016635954380035, 0.8095982670783997, 1.3875808715820312, 3.706183671951294, 5.486603260040283]",4.962000846862793,N
4501,4501,XUNSIK_clean,74.41060638427734,664.751,1.0538896839492655,"[0.354583203792572, 0.987348198890686, 1.3347116708755493, 2.1111085414886475, 2.7601711750030518]",2.6787514686584477,N
4502,4502,NOFQOQ_clean,134.99142456054688,401.566,1.52334035999256,"[0.10018156468868256, 0.5940439701080322, 1.008725881576538, 2.688927412033081, 4.199470520019531]",2.775470495223999,N
4503,4503,HEBNIN_clean,218.09994506835935,587.375,2.0740526072236483,"[0.05308029055595398, 0.24835273623466492, 0.4264991283416748, 1.1308958530426025, 3.230309009552002]",3.742541074752808,N
4504,4504,ZISFEO01_clean,54.98080062866211,385.113,1.2874228988658438,"[0.4897966980934143, 1.2850819826126099, 1.7270022630691528, 2.1618175506591797, 2.37909197807312]",2.899479866027832,N
4505,4505,WIYWUY_clean,174.94505310058594,490.26,1.5396313075025094,"[0.2680230736732483, 1.0961308479309082, 1.6877790689468384, 3.1963841915130615, 4.403806209564209]",3.3351638317108154,N
4506,4506,KOMDAT_clean,372.37841796875,1073.52,0.9984280517252244,"[0.3227236270904541, 0.9303098917007446, 1.3316335678100586, 2.540733814239502, 4.003224849700928]",2.935703992843628,N
4507,4507,WOMFEK_clean,433.56292724609375,258.004,3.207911967781698,"[0.4391742944717407, 0.9048060774803162, 1.1697101593017578, 1.614254117012024, 2.559753656387329]",1.1213788986206057,N
4508,4508,KAHZAW_clean,1352.709228515625,1567.28,1.1630642787162575,"[0.030204452574253082, 0.23448839783668518, 0.44942665100097656, 1.8162705898284912, 5.330404758453369]",5.4075446128845215,Y
4509,4509,ASOHUL_clean,1596.601318359375,1325.77,1.0390190779815107,"[0.07605773210525513, 0.18453142046928406, 0.30773138999938965, 1.1545289754867554, 3.842134475708008]",3.16568374633789,N
4510,4510,ENOVAG_clean,140.9282989501953,1050.97,1.295055124863129,"[0.08059430122375488, 0.4860461354255676, 0.828306257724762, 2.134150981903076, 3.4608311653137207]",3.0779869556427,N
4511,4511,ERANES_clean,2229.551513671875,2567.08,0.80410275730721,"[0.08297901600599289, 0.32417190074920654, 0.597406268119812, 2.4608590602874756, 7.5257978439331055]",6.719924449920654,Y
4512,4512,QAHQOH_clean,1122.28125,1670.35,1.0455753303337043,"[0.26444485783576965, 0.9618503451347351, 1.4936940670013428, 3.3789737224578857, 5.462996959686279]",6.091445446014404,Y
4513,4513,ic102347b_si_001_clean,770.2157592773438,2207.43,0.8675119914018102,"[0.13329988718032837, 0.5976723432540894, 1.0367987155914307, 2.772722005844116, 5.612137794494629]",5.103552341461182,N
4514,4514,SOBZEQ_clean,2325.902099609375,2661.54,0.8618729492291514,"[0.1370740830898285, 0.45666375756263733, 0.7565295696258545, 2.6040496826171875, 7.506869316101074]",7.506010055541992,N
4515,4515,QOGPIM_clean,704.8201904296875,1012.48,0.9908829735229848,"[0.28044629096984863, 0.8920933604240417, 1.379530668258667, 2.855581283569336, 4.613152980804443]",4.2494001388549805,Y
4516,4516,QUTTII01_clean,457.4818420410156,836.925,1.5582569804926885,"[0.1426689326763153, 0.44162502884864807, 0.6823795437812805, 1.5490989685058594, 2.4806461334228516]",2.839590311050415,N
4517,4517,UVIPOF_clean,2192.534912109375,2210.25,0.8700293731791903,"[0.16824762523174286, 0.39680325984954834, 0.5842642784118652, 1.5680497884750366, 4.609520435333252]",5.664707660675049,N
4518,4518,KOSLEL_clean,218.6121826171875,1263.31,1.203052899280097,"[0.17510291934013367, 0.6692584753036499, 1.017979383468628, 1.830053448677063, 2.092294692993164]",3.014045238494873,N
4519,4519,COKNAT_clean,53.24917221069336,1231.64,1.2281283542267778,"[0.3041032552719116, 0.890417218208313, 1.2152011394500732, 1.5356180667877197, 1.3942874670028687]",3.0417356491088867,N
4520,4520,PEZCII_clean,821.3665161132812,1401.38,0.9534887635812344,"[0.278564453125, 0.9745570421218872, 1.4577854871749878, 2.9483187198638916, 4.659724712371826]",4.125117301940918,N
4521,4521,VIQQUJ_clean,732.964111328125,674.769,1.1750675269053616,"[0.34175610542297363, 1.1232141256332397, 1.7120087146759033, 3.3561594486236572, 4.251596450805664]",5.032636642456055,N
4522,4522,OHUMIP_clean,1374.968017578125,1780.06,1.3484756411397332,"[0.09822702407836914, 0.35420718789100647, 0.5828301906585693, 1.9607586860656738, 4.744661331176758]",4.127211093902588,N
4523,4523,OWIHUZ_clean,1212.6558837890625,1100.78,1.3255866543526158,"[0.19400514662265778, 0.6032834053039551, 0.9346432685852051, 2.140348196029663, 3.572507619857788]",3.369072675704956,N
4524,4524,LAWFOF_clean,3694.568359375,3704.87,0.5895537842248355,"[0.03632170334458351, 0.10573529452085495, 0.25200849771499634, 1.2704812288284302, 4.440366744995117]",4.261855125427246,N
4525,4525,DOYHUW_clean,1125.1201171875,1829.97,0.9763097318207126,"[0.1887500137090683, 0.7758930325508118, 1.3578307628631592, 3.7695531845092773, 6.920351982116699]",7.1068925857543945,N
4526,4526,DUBKAO_clean,398.30950927734375,967.798,1.107255040095891,"[0.5021399855613708, 1.3471951484680176, 1.7419915199279785, 2.3076677322387695, 3.022646188735962]",2.6505274772644043,N
4527,4527,RANCEQ_clean,1972.0185546875,3605.01,0.4450518140479831,"[0.09593529254198074, 0.3950839340686798, 0.7720876932144165, 3.005574941635132, 7.13692569732666]",6.446535110473633,N
4528,4528,ADOCEC_clean,435.5965576171875,396.681,1.5354269024346194,"[-0.0004119202494621277, 0.2550252079963684, 0.4657909870147705, 1.573763132095337, 2.988860607147217]",4.183198928833008,N
4529,4529,COCNAL_clean,2832.67724609375,3482.5,0.653940257249286,"[0.04986529424786568, 0.20061609148979187, 0.34793156385421753, 1.704369306564331, 7.604692459106445]",5.77807092666626,N
4530,4530,SOKXIB_clean,1236.4521484375,2092.61,0.8571408084876369,"[0.4210484027862549, 1.0542267560958862, 1.4514639377593994, 2.6582603454589844, 4.9260382652282715]",5.397909641265869,N
4531,4531,QIWPET_clean,484.8177795410156,1109.67,1.182143831763445,"[0.11538580060005188, 0.570471465587616, 0.9719194769859314, 2.438121795654297, 3.2992875576019287]",3.4279136657714844,N
4532,4532,GARTAX_clean,169.6553955078125,540.02,1.6162330407979628,"[0.1468869000673294, 0.6018871068954468, 0.9408936500549316, 1.9673420190811157, 2.9068284034729004]",2.193007230758667,N
4533,4533,LAHTUM_clean,430.06341552734375,1195.79,1.181791167522964,"[0.27024686336517334, 0.9719228148460388, 1.5051906108856201, 2.8746538162231445, 3.7507684230804443]",4.737503528594971,N
4534,4534,jp102463p_si_004_clean,1553.5482177734375,1584.43,1.001500948613082,"[0.009411364793777466, 0.08911743015050888, 0.18935398757457733, 1.3318231105804443, 5.328534126281738]",6.350218772888184,N
4535,4535,ETIXAI_clean,295.3168029785156,541.671,1.2169240312647085,"[0.29991745948791504, 1.0268516540527344, 1.5517643690109253, 3.054988384246826, 4.105713367462158]",3.3317670822143555,Y
4536,4536,FAVHES_clean,11.021703720092772,299.654,1.6968490364247422,"[0.2907031774520874, 0.7901701331138611, 1.0642472505569458, 1.7004871368408203, 2.273111343383789]",1.65030837059021,N
4537,4537,LUXFUG_clean,200.45486450195312,1566.52,1.0143773979910884,"[0.06590684503316879, 0.21621567010879517, 0.3552582859992981, 0.973025381565094, 1.83146071434021]",1.525339961051941,N
4538,4538,MAZSOX_clean,913.9345092773438,914.384,1.3132339032287776,"[0.0043480247259140015, 0.16822601854801178, 0.4217967391014099, 1.9676603078842163, 5.545119285583496]",5.653799533843994,Y
4539,4539,TADCOS_clean,390.8073120117188,1350.97,1.27750264171715,"[0.0492776483297348, 0.15070891380310059, 0.2854800224304199, 1.2215029001235962, 3.115661859512329]",3.129628419876098,N
4540,4540,KUJMIN_clean,1730.025634765625,1995.92,1.1078453476996333,"[0.21785005927085876, 0.6123749613761902, 0.9554598927497864, 2.9542410373687744, 7.097336292266846]",7.353374004364014,N
4541,4541,TAWYUO_clean,551.676513671875,771.675,0.9186678290020706,"[0.22119446098804474, 0.8611545562744141, 1.4134804010391235, 3.6028685569763184, 5.717854022979736]",4.7522687911987305,N
4542,4542,XUNSAC_clean,64.3223648071289,610.595,1.0504403724614797,"[0.1606816202402115, 0.7074631452560425, 1.1220523118972778, 2.5421433448791504, 3.727449893951416]",3.371821880340576,N
4543,4543,OKOSUE_clean,1031.4937744140625,2048.07,0.9432567164723336,"[0.2786858379840851, 1.154102087020874, 1.8826249837875366, 4.1594719886779785, 5.781357288360596]",5.5302581787109375,N
4544,4544,ic070274o-file006_clean,2303.02197265625,2465.27,0.6687899601425429,"[0.11702917516231537, 0.3936519920825958, 0.6816866397857666, 2.241154432296753, 5.258814811706543]",4.925534248352051,N
4545,4545,CUWNIT_clean,1072.64404296875,1520.45,1.0127864572122751,"[0.09760905802249908, 0.4964715540409088, 0.9218587875366211, 3.0000498294830322, 5.432867527008057]",4.124434947967529,N
4546,4546,TUBLIN_clean,222.8963623046875,524.815,1.2398367650858335,"[0.36181509494781494, 1.0615489482879639, 1.5219511985778809, 2.6786725521087646, 3.6204824447631836]",3.2679831981658936,N
4547,4547,VUKYUX_clean,419.6083068847656,1401.3,1.1614140999019953,"[0.22038580477237701, 0.6953681111335754, 1.105914831161499, 2.456186532974243, 4.182952880859375]",4.461916446685791,Y
4548,4548,NIHVUX_clean,39.144927978515625,252.306,3.189120172484269,"[0.03576911613345146, 0.21079528331756592, 0.3833845853805542, 1.0916569232940674, 2.143094778060913]",2.4484639167785645,N
4549,4549,WOYJAX_clean,2451.260986328125,2381.74,0.8295977624558044,"[0.368472158908844, 1.1583595275878906, 1.848459243774414, 5.076547622680664, 9.788987159729004]",7.793868064880371,N
4550,4550,XADDIR_manual,2275.5576171875,2183.21,0.8741192393145435,"[0.5008245706558228, 0.761006772518158, 0.8800452947616577, 1.382131576538086, 3.8345367908477783]",4.238845348358154,N
4551,4551,jacs.6b01345_ja6b01345_si_001_clean,1268.2303466796875,1826.43,0.7068725556385325,"[0.14652125537395477, 0.5154285430908203, 0.8231983184814453, 2.0057623386383057, 4.609544277191162]",4.923773288726807,Y
4552,4552,KUMGOQ_clean,215.4435577392578,641.376,1.7224123211429303,"[0.06686586141586304, 0.24360552430152893, 0.40298527479171753, 1.0012456178665161, 2.785997152328491]",3.208491563796997,N
4553,4553,IXISUD_clean,884.2913818359375,297.792,2.067076643406769,"[0.11402466148138046, 0.5352261662483215, 0.9453792572021484, 2.8407366275787354, 6.0678510665893555]",4.869399547576904,N
4554,4554,FIPKUM_clean,635.530029296875,675.684,1.0461968961121273,"[0.335338294506073, 1.0213305950164795, 1.5283730030059814, 2.941340446472168, 4.586271286010742]",4.556540966033936,N
4555,4555,c6ce00407e_c6ce00407e9_clean,5533.07080078125,6237.3,0.3133386110200769,"[-0.012920975685119629, 0.045732226222753525, 0.13997896015644073, 0.7247181534767151, 3.798391103744507]",3.9486494064331055,N
4556,4556,SANHEX_clean,91.47135162353516,663.65,1.5896520790949344,"[0.42703282833099365, 1.1977251768112183, 1.5707287788391113, 2.0143895149230957, 2.4753756523132324]",2.9140946865081787,Y
4557,4557,NACYAU_clean,3338.643798828125,4156.64,0.588010409983806,"[0.09967401623725891, 0.30651384592056274, 0.5620087385177612, 2.2400848865509033, 6.572020053863525]",6.093586921691895,N
4558,4558,QONQAM_clean,527.248046875,1502.85,0.9573843280005226,"[0.05741436779499054, 0.3051861524581909, 0.6102801561355591, 2.2440474033355713, 4.699614524841309]",4.01266622543335,N
4559,4559,YARBAW_clean,86.71654510498047,198.493,1.1901665848122571,"[0.3324960470199585, 0.783997118473053, 1.0869715213775635, 2.0134360790252686, 2.589858293533325]",3.1015725135803223,N
4560,4560,TAKGUK_clean,216.93946838378903,729.986,1.524532956620544,"[0.1922488808631897, 0.7813183069229126, 1.2671066522598267, 2.7562966346740723, 4.093024730682373]",3.663729429244995,N
4561,4561,GUXZUV_clean,348.9926147460937,747.451,1.68165026405535,"[0.06592870503664017, 0.3640252947807312, 0.6716961860656738, 1.8266801834106445, 2.9227113723754883]",4.509973526000977,N
4562,4562,FUVDEH13_clean,52.3472785949707,270.716,1.6918684301808873,"[0.5739330053329468, 1.1075016260147095, 1.3551195859909058, 1.8221091032028198, 2.0122132301330566]",2.2602686882019043,Y
4563,4563,JORLEJ_clean,1113.9854736328125,2333.11,0.7986803271349281,"[0.14722396433353424, 0.6561972498893738, 1.1860888004302979, 3.7029192447662354, 7.019931793212891]",6.276500225067139,N
4564,4564,PEJMUO_clean,433.8335876464844,1706.97,1.1959073722137914,"[0.020306967198848724, 0.2157609462738037, 0.4496731162071228, 1.5705609321594238, 2.698245048522949]",1.738282561302185,Y
4565,4565,acscombsci.5b00188_34903_clean,800.6846313476562,733.427,2.165822295089635,"[0.8323745727539062, 2.3632802963256836, 3.186190128326416, 4.346073150634766, 4.859860897064209]",4.842296600341797,N
4566,4566,PUFRIR_clean,1121.2891845703125,1523.21,0.9950207052737726,"[0.19257070124149323, 0.5705962777137756, 0.8495998382568359, 1.9297595024108887, 3.79038143157959]",3.0210416316986084,N
4567,4567,XAKZUF_clean,251.74563598632807,1493.58,0.8853238474481999,"[0.1375826895236969, 0.5395153164863586, 0.859839916229248, 1.853472113609314, 2.8779313564300537]",2.7552082538604736,N
4568,4568,COKROL_clean,856.2149047851562,371.051,1.2002570094627532,"[0.2563297152519226, 0.9792281985282898, 1.5786405801773071, 3.7542850971221924, 5.7724995613098145]",6.047464847564697,N
4569,4569,QUSQIG_clean,94.27654266357422,465.933,1.4287760982442763,"[0.08431129902601242, 0.2526819407939911, 0.3845403790473938, 0.9910491704940796, 2.040104389190674]",3.033445119857788,N
4570,4570,YUDFOU_clean,467.6889343261719,1650.81,1.0542512935315829,"[0.10717850923538208, 0.4013185501098633, 0.6785141825675964, 1.9143095016479492, 3.262070894241333]",2.5920250415802,N
4571,4571,ALEJIM_clean,2849.51513671875,3579.64,0.5921073000615203,"[0.3048478364944458, 0.9317926168441772, 1.490334153175354, 4.3871917724609375, 10.782288551330566]",9.659526824951172,N
4572,4572,YAVWAW_clean,747.5098266601562,520.165,1.4637228044558317,"[0.1272822469472885, 0.6541885137557983, 1.1669340133666992, 3.159576654434204, 4.8185648918151855]",3.849035263061523,N
4573,4573,HOQMIL03_clean,171.87203979492188,794.615,1.1539608932245284,"[0.16087706387043, 0.5092212557792664, 0.7467862367630005, 1.6150567531585693, 2.320584297180176]",2.4559803009033203,N
4574,4574,EWIPIL_clean,707.0001220703125,1052.82,1.2034400186172634,"[0.2162521630525589, 0.7663924098014832, 1.3046529293060303, 3.306394100189209, 4.9747700691223145]",5.564427852630615,N
4575,4575,ic5b00535_si_002_clean,3688.862060546875,2596.7,0.598182214281762,"[0.006867572665214539, 0.10647028684616089, 0.2145056575536728, 1.0148988962173462, 4.566690444946289]",5.876927852630615,N
4576,4576,LAWHEZ_clean,85.67408752441406,421.047,1.6580403558719607,"[0.04931730777025223, 0.26758497953414917, 0.46149933338165283, 1.1017488241195679, 1.771267294883728]",1.7708100080490112,Y
4577,4577,NUBPIL_clean,1409.4571533203125,3530.92,0.6089615707237392,"[0.278084397315979, 0.7795205116271973, 1.1807292699813843, 3.113442897796631, 6.07252311706543]",7.798391342163086,N
4578,4578,cg501012e_si_002_clean,523.1138916015625,2205.64,0.8343920131634065,"[0.7294148206710815, 1.5376828908920288, 1.9549407958984375, 2.8676300048828125, 3.4857633113861084]",5.274115085601807,N
4579,4579,DABMUR_clean,1391.85791015625,2838.04,0.8565396855242842,"[0.17562761902809143, 0.5592741370201111, 0.9426245093345642, 3.089496612548828, 7.760255813598633]",8.162339210510254,N
4580,4580,NOBWEI_clean,1710.0826416015625,1937.67,0.913794079713614,"[0.5210685729980469, 1.4783107042312622, 2.2336184978485107, 4.527318000793457, 7.638321399688721]",5.793759822845459,N
4581,4581,EWASIG01_clean,2147.810546875,1950.2,0.995739483926047,"[0.045116521418094635, 0.21146467328071594, 0.4598805904388428, 2.490980625152588, 7.90017557144165]",8.780159950256348,N
4582,4582,YIXZEM_clean,87.27008819580078,547.931,1.5525615070476055,"[0.4213618040084839, 1.3527262210845947, 1.8681821823120117, 2.760622978210449, 3.557823896408081]",3.544054746627808,N
4583,4583,QAMLEY_clean,4209.63623046875,3121.12,0.6969065598702878,"[0.02539125457406044, 0.23259255290031433, 0.4124690294265747, 1.532396674156189, 6.064229488372803]",4.872488498687744,N
4584,4584,QALWUV_clean,2157.8916015625,2496.59,0.8425120692457813,"[0.015562132000923157, 0.1747487187385559, 0.33025509119033813, 1.240128517150879, 4.644079208374023]",4.411020755767822,N
4585,4585,JOKXAI_clean,640.565185546875,320.765,1.5533903966232587,"[0.08260641247034073, 0.28138360381126404, 0.4903632402420044, 1.5986697673797607, 3.5785269737243652]",1.7785556316375732,N
4586,4586,BIYYAL_charged,1136.0145263671875,1852.87,0.8976837677663136,"[0.10919097810983658, 0.4601670205593109, 0.8366618156433105, 2.950096845626831, 7.096508502960205]",6.489699840545654,N
4587,4587,BUCWAZ_clean,1392.1988525390625,2037.5,0.9865676527696502,"[0.23918947577476501, 0.8480685949325562, 1.309731364250183, 2.925243616104126, 6.00580358505249]",6.574563980102539,N
4588,4588,FUVDEH05_clean,63.578495025634766,197.644,1.8879158775183809,"[0.803148090839386, 1.2387100458145142, 1.3582613468170166, 1.5493369102478027, 1.9391164779663086]",1.78978168964386,Y
4589,4589,UMOBEF01_clean,5392.12451171875,5204.47,0.505617789093443,"[-0.015450060367584229, 0.10106264799833298, 0.28849777579307556, 1.596311330795288, 5.993351459503174]",4.25637149810791,N
4590,4590,SOXDEQ_clean,53.13397216796875,485.375,1.7522527529590204,"[0.1333376169204712, 0.32141757011413574, 0.46416670083999634, 0.7484216094017029, 0.8665094375610352]",0.3384289443492889,N
4591,4591,ILITON_clean,3309.478759765625,3468.5,0.5793139876800305,"[0.047915756702423096, 0.28528550267219543, 0.5174703598022461, 2.0142815113067627, 5.5980448722839355]",5.757758617401123,Y
4592,4592,IJIGOX_clean,93.72398376464844,580.874,2.015666620165742,"[0.03923272341489792, 0.1662929356098175, 0.3127223253250122, 1.0985617637634277, 2.8394250869750977]",2.788972854614258,N
4593,4593,OVUDAL_clean,548.2405395507812,491.912,2.2997213671294645,"[0.06508994847536087, 0.3425748944282532, 0.5754303932189941, 1.4785683155059814, 3.243663787841797]",3.641256809234619,N
4594,4594,IBOTIC_clean,1041.8936767578125,2019.99,0.8937939261688516,"[0.12676003575325012, 0.5141736268997192, 0.9518474340438843, 3.4456889629364014, 7.4610819816589355]",6.972953796386719,N
4595,4595,OXALOP_clean,2095.028076171875,1311.18,1.0250785776954232,"[0.09815540909767151, 0.5709857940673828, 1.0704025030136108, 3.3604447841644287, 6.490499496459961]",5.574511528015137,N
4596,4596,YUNKAV_clean,259.7490234375,121.799,1.1919203455471927,"[0.286316454410553, 0.9569582939147949, 1.4056549072265625, 2.479105234146118, 3.7008917331695557]",4.397672176361084,N
4597,4597,DOTTEM_clean,1636.404052734375,1195.64,1.166474844223894,"[0.002868950366973877, 0.16321241855621338, 0.4264855980873108, 2.4890525341033936, 6.253568649291992]",6.134227275848389,Y
4598,4598,HOVGEG_clean,448.9623718261719,279.665,1.7363511985347937,"[0.2653273940086365, 0.6753863096237183, 0.9802805781364441, 1.8405653238296509, 2.438866138458252]",2.179107427597046,Y
4599,4599,GANBAZ01_clean,770.1996459960938,820.826,1.2970095225445275,"[0.06507693976163864, 0.3075408339500427, 0.5381782054901123, 2.0119946002960205, 5.776628017425537]",4.327884197235107,Y
4600,4600,ZEVXAB_clean,716.4591674804688,2412.61,0.7296943200987126,"[0.09745346009731293, 0.36358004808425903, 0.6407614946365356, 2.1730449199676514, 5.280794620513916]",3.964633226394653,N
4601,4601,SALZAH_clean,71.5832290649414,546.588,1.3375183559819466,"[0.05186836048960686, 0.2891225516796112, 0.48343425989151, 1.5055274963378906, 3.4971649646759033]",3.069986581802368,N
4602,4602,EGOZAB_clean,1179.6898193359375,1447.43,1.038328389050496,"[0.03762643039226532, 0.2574128806591034, 0.49999815225601196, 1.8347506523132324, 4.410333633422852]",3.920876979827881,N
4603,4603,FUHNED_clean,425.0107116699219,882.621,1.361744939038373,"[0.36368751525878906, 1.2887307405471802, 1.962120771408081, 3.9173896312713623, 5.302065849304199]",5.197814464569092,N
4604,4604,TONTOH_clean,2275.068115234375,2005.23,0.8088962573684294,"[0.08581188321113586, 0.3539574444293976, 0.6298049092292786, 2.493274450302124, 7.245357513427734]",5.349612712860107,N
4605,4605,FOQNOQ01_clean,610.3489990234375,655.28,1.3749950813507148,"[0.23478585481643677, 0.6619027256965637, 0.9374658465385437, 1.5577497482299805, 2.1547727584838867]",1.873230457305908,Y
4606,4606,IXEJOM_clean,1368.8699951171875,2397.81,0.8189933388190027,"[0.2938039302825928, 1.1031415462493896, 1.8414818048477173, 4.823068618774414, 8.507174491882324]",7.045917987823486,N
4607,4607,ZAGHAT_clean,56.94302749633789,495.09,1.1606988646088137,"[0.026671331375837326, 0.19933518767356873, 0.29312315583229065, 0.745446503162384, 1.281347632408142]",2.865062475204468,N
4608,4608,ARUYES_clean,500.4518432617188,726.121,1.4785583062594612,"[0.2334245890378952, 0.9490793943405151, 1.4638588428497314, 3.044492483139038, 4.512002944946289]",4.479190349578857,N
4609,4609,PUBSOV_clean,1429.8319091796875,1521.08,1.0655651166160387,"[0.32898014783859253, 1.1248087882995605, 1.8053126335144043, 4.118024826049805, 5.83091926574707]",6.517917633056641,Y
4610,4610,HICZEA_clean,183.8856658935547,277.255,1.5964791256015205,"[0.7085707783699036, 1.5724796056747437, 2.042603015899658, 3.2212820053100586, 3.837292432785034]",3.0555899143218994,N
4611,4611,ZUXPOZ_clean,549.7587280273438,463.585,2.0016121091795323,"[0.052360378205776215, 0.27320677042007446, 0.5473259687423706, 2.0759968757629395, 5.035053253173828]",4.70725154876709,N
4612,4612,ic502730y_si_002_clean,1677.4013671875,1369.59,1.03023348220203,"[0.027262486517429352, 0.14885267615318298, 0.3388073444366455, 1.896915316581726, 6.240808963775635]",5.396040916442871,N
4613,4613,ETEKAQ01_manual,1837.799072265625,1411.22,1.1714114700874596,"[0.03908471018075943, 0.2995738089084625, 0.5750226974487305, 1.992682695388794, 5.0599236488342285]",5.6672468185424805,N
4614,4614,XANMUX01_clean,285.5914611816406,1010.95,1.1900824905526273,"[0.07889768481254578, 0.16185083985328674, 0.29211246967315674, 1.29493248462677, 4.337580680847168]",3.456792116165161,Y
4615,4615,KEVBOE_clean,2584.769287109375,708.441,1.1583426458654131,"[0.07259032130241394, 0.4300728440284729, 0.8238770961761475, 3.2266201972961426, 9.783732414245605]",7.536990642547607,Y
4616,4616,ASOYOY_clean,1199.7928466796875,2303.37,0.8286628690294362,"[0.13631795346736908, 0.538094162940979, 0.925858199596405, 2.7190732955932617, 5.422425270080566]",5.022526264190674,N
4617,4617,UVUWAL_clean,94.17691802978516,1110.35,1.127108068328004,"[0.1296839565038681, 0.7377269864082336, 1.2453678846359253, 2.743842363357544, 4.0659918785095215]",4.300145149230957,N
4618,4618,PAKFAL_clean,6.693810939788818,127.25,2.4320312338019106,"[0.022403534501791, 0.1579350233078003, 0.24290584027767181, 0.5420621633529663, 1.0404855012893677]",0.8779487609863281,N
4619,4619,XACQAT_clean,58.5178337097168,214.729,2.419415203954453,"[0.04763785004615784, 0.1382371485233307, 0.27532631158828735, 0.9556564688682556, 2.7000348567962646]",3.324237108230591,N
4620,4620,ZARLOV_clean,1214.8287353515625,1585.41,1.0512311301087276,"[0.1983770728111267, 0.6051579713821411, 0.9147425889968872, 2.612497091293335, 6.841228008270264]",6.735991477966309,Y
4621,4621,XANZAQ01_clean,457.3507995605469,1397.38,0.978027938290134,"[0.13300342857837677, 0.4195365011692047, 0.7758369445800781, 2.8862192630767822, 7.676790714263916]",4.988154888153076,Y
4622,4622,YOFXIC_clean,136.3325653076172,30.9273,1.1774345077627235,"[0.14477244019508362, 0.4902784824371338, 0.7670060992240906, 1.7592250108718872, 3.208670139312744]",2.610635280609131,N
4623,4623,GOTNEK_clean,315.630859375,888.845,1.1639652401782197,"[0.1551504135131836, 0.628419041633606, 1.0117789506912231, 2.4177956581115723, 4.275389194488525]",4.496603965759277,N
4624,4624,UKAZEM_clean,238.5025329589844,2522.19,0.789298503601242,"[-0.04021504521369934, 0.006973035633563995, 0.10703831911087036, 0.681389331817627, 1.732552170753479]",1.2122399806976318,N
4625,4625,GABYUG_clean,277.0574951171875,913.623,1.394277022627421,"[0.017064526677131653, 0.23270505666732788, 0.4637793302536011, 1.628536581993103, 3.2737152576446533]",4.566104412078857,Y
4626,4626,LADQOZ_clean,756.9845581054688,517.135,1.144661586994094,"[0.3714321255683899, 1.3443467617034912, 2.0468504428863525, 4.137234687805176, 5.939493179321289]",4.887509822845459,N
4627,4627,QUQZOS_clean,635.9207153320312,302.558,1.6602038917930542,"[0.2008226066827774, 0.8181818723678589, 1.3919321298599243, 3.8812248706817627, 6.155978679656982]",6.549582004547119,Y
4628,4628,cm501138g_si_010_clean,2297.45947265625,2143.12,0.8806716466399788,"[0.5347663164138794, 0.7638054490089417, 0.8455076217651367, 1.3071420192718506, 3.6658475399017334]",4.347256183624268,N
4629,4629,NEKREB_clean,616.658203125,648.0,1.3541882755410797,"[0.1470312476158142, 0.5206407904624939, 0.8127467036247253, 2.0335030555725098, 4.2912821769714355]",4.433417320251465,N
4630,4630,ZAZNUL_clean,286.2361755371094,1268.33,1.1477612279644358,"[0.07259863615036011, 0.17610007524490356, 0.29751694202423096, 1.0263214111328125, 3.101018190383911]",2.604849100112915,N
4631,4631,CAVNOE_clean,623.721923828125,352.444,1.7309216338044031,"[0.47018110752105713, 1.023735523223877, 1.3404250144958496, 1.8955190181732178, 2.646350145339966]",2.617274522781372,N
4632,4632,RUHFOR_clean,280.6593017578125,2415.22,0.8895369724903138,"[0.032462965697050095, 0.2346290647983551, 0.41642284393310547, 1.047821044921875, 2.1599841117858887]",1.7589960098266602,N
4633,4633,MIYWIB_clean,183.6364898681641,725.052,2.240463854212103,"[0.08337607979774475, 0.36238324642181396, 0.6097689867019653, 1.6869239807128906, 2.981519937515259]",2.738466739654541,Y
4634,4634,KIYMIQ_clean,156.4798126220703,984.724,1.0378851138284153,"[0.054455019533634186, 0.36664506793022156, 0.6800238490104675, 2.3313634395599365, 4.722307205200195]",4.43050479888916,N
4635,4635,LUDLED_clean,2277.528564453125,2147.5,0.881905382137232,"[0.5352083444595337, 0.7654783129692078, 0.8677923679351807, 1.4221596717834473, 3.88545298576355]",4.311045169830322,N
4636,4636,NOHQEI_clean,985.29931640625,2622.25,0.7300785536364713,"[0.22145135700702667, 0.907124400138855, 1.5232304334640503, 3.749176263809204, 6.474882125854492]",6.29394006729126,Y
4637,4637,GADNUX_clean,2975.506591796875,2937.18,0.7295479563890354,"[0.2990904450416565, 0.7599872350692749, 1.0972895622253418, 2.530374765396118, 4.883147239685059]",5.8972015380859375,N
4638,4638,LODKIA_clean,506.9917297363281,1710.73,1.0204114327642302,"[0.20164890587329865, 0.8193445205688477, 1.364288568496704, 3.3639533519744873, 4.802077770233154]",4.3651628494262695,N
4639,4639,WOJZAY_clean,1152.3238525390625,1234.79,1.1751432735563485,"[0.2877650856971741, 1.1117243766784668, 1.8451189994812012, 4.354386329650879, 6.768247604370117]",6.574690818786621,N
4640,4640,SEHMUO_clean,500.6455078125,569.364,1.5231461150229482,"[0.016044791787862778, 0.06654717773199081, 0.12926127016544342, 0.7626252174377441, 3.4273669719696045]",2.5381367206573486,N
4641,4641,KUYPIF_clean,1161.4910888671875,419.118,1.446002637280827,"[0.2376544028520584, 1.1173609495162964, 1.8293936252593994, 3.893306255340576, 5.8099164962768555]",5.238478183746338,Y
4642,4642,IYODAD_clean,487.8943176269531,1421.09,1.1135067669147862,"[0.09845869243144989, 0.4163937568664551, 0.7573081851005554, 2.433159351348877, 4.539529800415039]",3.4895803928375244,N
4643,4643,TUYFIE_clean,108.22290802001952,741.915,1.182300435781057,"[0.2977793514728546, 0.7128658890724182, 0.9643926024436951, 1.65994131565094, 2.3856730461120605]",3.5470900535583496,N
4644,4644,AQOMAW_clean,203.3103485107422,1075.41,1.1447817304481362,"[-0.029003828763961792, 0.7315749526023865, 1.39083993434906, 3.097094774246216, 4.422448635101318]",3.875866413116455,N
4645,4645,VANNIK_clean,3883.996826171875,3712.87,0.4881295799582364,"[0.03271952643990517, 0.1816675066947937, 0.33969247341156006, 1.274488925933838, 4.468870639801025]",3.8061256408691406,N
4646,4646,XUZFUU_clean,1230.5279541015625,420.918,1.5462464683905512,"[0.30268916487693787, 1.005962610244751, 1.4262746572494507, 2.3187997341156006, 3.5615153312683105]",5.350183010101318,N
4647,4647,FURRUG01_ion_b,33.624107360839844,389.687,1.5775127602473962,"[0.7870844602584839, 1.359407663345337, 1.5317877531051636, 2.1101884841918945, 2.747699022293091]",2.272596597671509,N
4648,4648,JUYBEM_clean,538.5179443359375,336.358,1.4824150175154482,"[0.5701237320899963, 1.3939372301101685, 1.8806196451187134, 3.1773133277893066, 4.476632118225098]",2.7695324420928955,Y
4649,4649,PIZQUM_clean,292.3851928710937,774.442,1.216710115095608,"[0.2900788187980652, 0.8563809990882874, 1.223840355873108, 2.194695472717285, 3.35598087310791]",3.5345242023468018,N
4650,4650,UMOVEZ01_clean,5512.92236328125,5011.31,0.5575313895967442,"[0.009348258376121521, 0.10692981630563736, 0.23342767357826233, 1.286690354347229, 5.1881914138793945]",4.1607666015625,N
4651,4651,KOZNEU_clean,1156.1124267578125,1262.82,1.178051412185743,"[0.1256307065486908, 0.5234037637710571, 0.9049438834190369, 2.436011791229248, 4.300883769989014]",4.644449234008789,Y
4652,4652,cm503311x_alf300K_clean,1105.5992431640625,1454.49,0.9646224285459238,"[0.02779703214764595, 0.28969570994377136, 0.6039586067199707, 2.473522663116455, 5.438872337341309]",4.466823101043701,N
4653,4653,FIVQOR_clean,73.8665771484375,399.697,2.187770216634084,"[0.0186612606048584, 0.031326860189437866, 0.0985192209482193, 0.4720100164413452, 0.8985347747802734]",2.542149782180786,N
4654,4654,APEBOO_clean,1211.5252685546875,1363.35,1.2477432728253752,"[0.6986289620399475, 1.6260721683502197, 2.2226829528808594, 3.7422547340393066, 4.968655109405518]",2.7864582538604736,N
4655,4655,APAZIC_clean,1744.143310546875,2356.38,0.8935961695849667,"[0.17439651489257812, 0.7504420876502991, 1.3629119396209717, 4.293546676635742, 8.063668251037598]",7.51749849319458,N
4656,4656,DACFAR_clean,674.931884765625,1557.79,0.8482222141573021,"[0.5273504257202148, 1.6258991956710815, 2.2525110244750977, 3.5084362030029297, 4.78991174697876]",4.168555736541748,N
4657,4657,LEVPEJ_clean,43.75960922241211,301.193,1.990608135708121,"[0.45831477642059326, 0.6049656271934509, 0.5799915194511414, 0.7554627656936646, 0.8911895751953125]",0.6705182790756226,N
4658,4658,SOZSUX_clean,900.306884765625,1433.03,1.0201863057596734,"[0.18422001600265503, 0.7532525062561035, 1.299363613128662, 3.7690844535827637, 7.177475452423096]",6.093716144561768,N
4659,4659,TAMHUM_clean,1143.560546875,2223.8,0.8243182594411349,"[0.12623006105422974, 0.36605310440063477, 0.6102438569068909, 2.418057918548584, 6.830175399780273]",6.347508430480957,N
4660,4660,MAFLUD_clean,770.2186889648438,1037.26,1.15014938581598,"[0.05505306273698807, 0.22888034582138062, 0.4244263768196106, 1.7051504850387573, 4.0269317626953125]",4.592288494110107,N
4661,4661,LEWZET_clean,1117.9998779296875,892.456,1.178012043662268,"[0.06879308819770813, 0.33599233627319336, 0.6034101843833923, 2.0093109607696533, 4.227746486663818]",3.245286703109741,Y
4662,4662,WIHWAN_clean,2595.305419921875,2521.69,0.7811855778235867,"[0.15051203966140747, 0.4606480300426483, 0.7964633107185364, 2.9037718772888184, 8.460149765014648]",8.79267692565918,N
4663,4663,QUJJUC_clean,854.3526000976562,1928.57,1.0997593699290045,"[-0.029756903648376465, 0.2887299656867981, 0.5747400522232056, 1.591693639755249, 3.960829973220825]",4.055574893951416,N
4664,4664,POFSIN01_clean,5127.53564453125,2281.25,1.0405618843505566,"[-0.06804633140563965, 0.058234803378582, 0.15780454874038696, 0.775191605091095, 3.471433162689209]",4.658720970153809,N
4665,4665,cm501138g_si_006_clean,2281.396484375,2158.43,0.881026542469928,"[0.5132334232330322, 0.7494497895240784, 0.8382859826087952, 1.2939045429229736, 3.615572214126587]",4.248218059539795,N
4666,4666,HAKVOH_clean,1238.974609375,1235.19,1.171229105181518,"[0.022221751511096954, 0.16922688484191895, 0.32068848609924316, 1.5701546669006348, 3.9675662517547607]",3.557408571243286,N
4667,4667,cm503311x_aloh375K_clean,1308.2425537109375,1491.98,0.9482860917465218,"[0.07476092129945755, 0.3977910876274109, 0.7493299245834351, 2.4848649501800537, 5.259016036987305]",3.905255079269409,N
4668,4668,VIWKOD_clean,26.558767318725582,1048.4,1.3820503981454677,"[0.06231597810983658, 0.3983229994773865, 0.6884278059005737, 1.7111581563949585, 2.86344838142395]",2.6096951961517334,N
4669,4669,RAKMOF_clean,2035.0426025390625,1614.03,1.1441037968690222,"[0.09661991149187088, 0.25784680247306824, 0.4450497627258301, 1.5013264417648315, 4.402030944824219]",5.635971546173096,N
4670,4670,RUPVAB_clean,2491.377685546875,1952.69,0.9533241815662298,"[0.2440243363380432, 0.5744048357009888, 0.7781335115432739, 1.9449965953826904, 7.061583518981934]",7.488629341125488,N
4671,4671,RUYQIN_clean,339.3895263671875,1135.29,1.1628864176875344,"[0.48249518871307373, 1.2479946613311768, 1.6513029336929321, 2.539227247238159, 3.638263702392578]",4.051915168762207,N
4672,4672,LAWGUO_clean,105.60488891601562,372.61,1.7591932722484864,"[0.06226397305727005, 0.2337164580821991, 0.3911893963813782, 1.062882661819458, 1.786906123161316]",1.5040196180343628,Y
4673,4673,FUDGES_clean,1091.5194091796875,2544.25,0.8465702863399687,"[0.1917102038860321, 0.7043787837028503, 1.2485946416854858, 3.5836594104766846, 6.490013599395752]",7.003830432891846,N
4674,4674,IDORAW_clean,371.8926696777344,2526.09,0.758356733317467,"[0.08610524237155914, 0.36652031540870667, 0.6304421424865723, 1.618398666381836, 2.552398204803467]",2.274693489074707,N
4675,4675,ic5008457_si_002_clean,1644.9376220703125,1816.27,0.9504181453159148,"[0.052736796438694, 0.21993958950042725, 0.39407920837402344, 1.5428378582000732, 5.687156677246094]",4.697100639343262,N
4676,4676,LEWMUX_clean,714.5498657226562,1116.41,1.1538688139558928,"[0.3210058808326721, 1.3681353330612183, 2.106343984603882, 3.6489450931549072, 4.618452548980713]",4.561762809753418,N
4677,4677,TACWOM_clean,1800.19140625,3301.44,0.6941190386987293,"[0.2230731099843979, 0.6605462431907654, 1.1434801816940308, 3.6425552368164062, 7.657326698303223]",7.081185340881348,N
4678,4678,JOYKUF_clean,1162.9410400390625,2060.04,0.6569197967615464,"[0.2013769894838333, 0.8715484738349915, 1.4212130308151245, 3.0214436054229736, 3.73586106300354]",6.468234062194824,N
4679,4679,HIDDAB_clean,171.55870056152344,218.971,1.712877973265419,"[0.594053328037262, 1.482259750366211, 1.9477087259292603, 2.982728958129883, 3.59342098236084]",2.8415322303771973,N
4680,4680,LATBUG_clean,4659.39013671875,4656.63,0.3733394240851479,"[0.04924244433641434, 0.14199769496917725, 0.2560787796974182, 1.243159294128418, 5.045533180236816]",4.378206253051758,N
4681,4681,VIQFIL_clean,266.5298767089844,463.894,2.7298243735888046,"[0.0025983601808547974, 0.12334059923887253, 0.2961885333061218, 1.1091535091400146, 3.5015828609466553]",3.393296480178833,N
4682,4682,DUYJIS_clean,272.229736328125,1307.97,1.0118428508288728,"[0.09691429138183594, 0.3795728087425232, 0.6791474223136902, 2.019895076751709, 3.9869930744171143]",3.66614842414856,N
4683,4683,NIMQEH_clean,3543.8876953125,4084.33,0.4594509392871213,"[0.007022872567176819, 0.12810304760932922, 0.28064411878585815, 1.3854153156280518, 5.473345756530762]",5.503448009490967,N
4684,4684,YUDFEK_clean,726.807861328125,934.432,1.1550578552726796,"[0.05622491240501404, 0.2573990523815155, 0.5181015133857727, 1.8669315576553345, 4.107686996459961]",3.53009033203125,N
4685,4685,KUZPEC_clean,175.6385955810547,544.439,1.1887919709737236,"[0.2504623830318451, 0.5789536833763123, 0.8460441827774048, 1.9178484678268433, 3.161349058151245]",3.286168336868286,N
4686,4686,DIVSUY_clean,1172.601806640625,1198.85,1.2308025356320929,"[0.20026153326034546, 0.8043280243873596, 1.4463350772857666, 4.035349369049072, 6.760542392730713]",6.886841297149658,N
4687,4687,ESUVOF_clean,268.11553955078125,882.934,1.3848375254486818,"[0.2753835916519165, 0.9619988203048706, 1.4004653692245483, 2.332077980041504, 2.7119686603546143]",3.743676662445069,N
4688,4688,RONSOE_clean,214.6051025390625,422.187,1.34028490506486,"[0.465251088142395, 1.2645764350891113, 1.7011990547180176, 2.3831288814544678, 2.949737071990967]",2.976781845092773,Y
4689,4689,CUXFIL_clean,451.9208679199219,929.693,1.2333658237333591,"[0.52638179063797, 1.250508427619934, 1.6383020877838135, 2.2674777507781982, 2.620039224624634]",2.652750968933105,N
4690,4690,DURDIF_clean,2921.665283203125,3338.68,0.7351434667987814,"[0.13757964968681335, 0.6293439269065857, 1.1198451519012451, 3.478649139404297, 8.526865005493164]",7.382763385772705,N
4691,4691,FUWFIO_clean,1001.3578491210938,1590.16,1.0685925356489392,"[0.0882100835442543, 0.4318751096725464, 0.8219878673553467, 2.8616015911102295, 5.709362506866455]",5.430963516235352,N
4692,4692,ja406844r_si_002_clean,2640.412841796875,3088.18,0.695095379946346,"[0.021520815789699554, 0.1936243176460266, 0.41805368661880493, 2.1372056007385254, 7.682925224304199]",7.651951313018799,N
4693,4693,HEMTEZ_clean,146.97720336914062,756.976,1.7449182205460183,"[0.05334268882870674, 0.22384780645370483, 0.41159331798553467, 1.215034008026123, 2.3537776470184326]",3.882068157196045,N
4694,4694,BIZLUT_clean,1262.770751953125,2037.99,0.8498674032034924,"[0.09425941109657288, 0.42763131856918335, 0.8118144869804382, 3.055471658706665, 7.3121724128723145]",6.456301689147949,N
4695,4695,LIDSIC_clean,980.0677490234376,1914.52,0.9954270139530932,"[0.2885863780975342, 1.181549072265625, 1.9019862413406372, 4.213854789733887, 5.8798041343688965]",6.154861927032471,Y
4696,4696,XAPCOJ01_clean,1201.0635986328125,1254.59,1.1144159739242143,"[0.17074067890644073, 0.4519117772579193, 0.7012320160865784, 1.6112617254257202, 2.6101207733154297]",4.895150661468506,N
4697,4697,IQABEJ_clean,21.70106315612793,302.015,1.6416485158414724,"[0.136330246925354, 0.3250604271888733, 0.47393685579299927, 1.039886474609375, 1.4425605535507202]",1.314860224723816,N
4698,4698,FUSQUH_clean,227.5271453857422,884.803,1.051912097375031,"[0.1467990130186081, 0.5259917378425598, 0.7864847779273987, 1.714910626411438, 2.8813133239746094]",3.6496005058288574,N
4699,4699,SEFVEG_clean,1309.6260986328125,1454.99,0.9032732496438194,"[0.0755605474114418, 0.5270939469337463, 0.92387455701828, 2.7457220554351807, 4.999351978302002]",4.891613483428955,N
4700,4700,UXACAY_clean,376.555419921875,330.778,1.962182549506557,"[0.10524243116378784, 0.2606964707374573, 0.39962488412857056, 1.0930339097976685, 2.44075608253479]",1.253016710281372,Y
4701,4701,DUMXEQ01_clean,36.57439804077149,243.359,1.7659687370948365,"[0.1869019865989685, 0.7036786675453186, 1.0290918350219727, 1.7259927988052368, 2.4628729820251465]",2.302088022232056,N
4702,4702,LODCUC_clean,53.48844146728516,370.836,1.443108464995593,"[0.1540631800889969, 0.39119505882263184, 0.5758917331695557, 1.3684470653533936, 1.9373151063919067]",2.596430778503418,Y
4703,4703,EXAXAE_clean,1479.5006103515625,1154.71,1.365364599156463,"[0.16531360149383545, 0.45304766297340393, 0.6574007868766785, 1.6836947202682495, 4.512836933135986]",3.8429903984069824,N
4704,4704,ITIPAE_clean,367.8319396972656,325.038,1.8171642408319384,"[0.016888026148080826, 0.07782696932554245, 0.13436348736286163, 0.4086683690547943, 1.6282291412353516]",2.6907739639282227,N
4705,4705,RUFZID_clean,1274.8702392578125,2283.39,0.7991589931560594,"[0.12360731512308121, 0.40075668692588806, 0.6965965032577515, 2.4095563888549805, 6.227750301361084]",6.043299198150635,N
4706,4706,VAZTUM_clean,3610.89501953125,3661.23,0.5917454317409475,"[0.02538461983203888, 0.09772876650094986, 0.21658115088939667, 0.9898832440376282, 3.7824790477752686]",4.089321136474609,N
4707,4707,KASRED_clean,1983.7589111328125,2295.78,0.8898168249564139,"[0.05796511843800545, 0.29727819561958313, 0.6107540726661682, 2.543571949005127, 6.057774066925049]",6.071732044219971,N
4708,4708,SIWTEZ_clean,38.07221603393555,638.253,1.3997450688469568,"[0.3292515277862549, 0.6667872071266174, 0.8166782259941101, 1.0104708671569824, 1.01249098777771]",1.9187201261520384,N
4709,4709,HANKUE_clean,2152.669921875,2147.6,1.0187510968915836,"[0.07816886901855469, 0.23188582062721252, 0.40848106145858765, 1.6724716424942017, 5.940944194793701]",6.260799884796143,N
4710,4710,jacs.6b08724_ja6b08724_si_009_clean,4057.255615234375,4304.4,0.3242308407783371,"[0.0648011714220047, 0.17916542291641235, 0.32736366987228394, 1.5785452127456665, 5.227365970611572]",4.17219877243042,N
4711,4711,IYOCIK_clean,552.0625610351562,1188.4,1.3360834354924205,"[0.08434746414422989, 0.3849409818649292, 0.7164041996002197, 2.25653338432312, 4.844196319580078]",4.579291343688965,N
4712,4712,DUPJAB_clean,384.4668884277344,1422.28,1.113041989869584,"[0.11257268488407135, 0.5102508664131165, 0.9102288484573364, 2.5087692737579346, 4.4771223068237305]",3.83240008354187,N
4713,4713,GARLAP_clean,638.8307495117188,962.164,1.1362920923463793,"[0.24875333905220032, 1.1148818731307983, 1.7830623388290405, 3.7802374362945557, 5.50380277633667]",5.735828876495361,N
4714,4714,ic8004536-file004_clean,108.49120330810548,983.575,1.6724287858391256,"[0.08080078661441803, 0.3215080201625824, 0.5369009971618652, 1.3828892707824707, 2.6187403202056885]",2.748758316040039,N
4715,4715,LAZJIH_clean,871.409912109375,1435.83,1.0697453807132278,"[0.09370487183332443, 0.3295268416404724, 0.5689147114753723, 1.8008270263671875, 5.287509918212891]",5.248780727386475,N
4716,4716,jp2064408_si_002_clean,2360.51806640625,2161.89,0.8768853560347881,"[0.47325974702835083, 1.0140739679336548, 1.3968077898025513, 3.4181771278381348, 8.506193161010742]",11.247239112854004,N
4717,4717,BEWVEG_clean,239.5354156494141,1224.57,1.1073672074214638,"[0.08848195523023605, 0.30328598618507385, 0.47361433506011963, 1.0674606561660767, 2.1082100868225098]",1.7834959030151367,Y
4718,4718,IMULEH_clean,690.8408203125,1948.45,0.8092781526691677,"[0.09299727529287338, 0.38203755021095276, 0.697760820388794, 2.3081259727478027, 4.402133464813232]",4.139492511749268,N
4719,4719,PUGSER_clean,3295.238525390625,2829.09,0.8007093149534563,"[0.08458106219768524, 0.3589344918727875, 0.6270304322242737, 1.9955484867095947, 5.903586387634277]",5.713301658630371,N
4720,4720,HUYFAJ_clean,980.4661254882812,1593.68,0.928850873847312,"[0.3230377435684204, 1.1251695156097412, 1.7161407470703125, 3.1494264602661133, 4.1870808601379395]",4.641372203826904,N
4721,4721,UQETOB_clean,2319.192626953125,2654.75,0.7545850950753754,"[0.24098727107048035, 0.8193550705909729, 1.3515756130218506, 3.6584932804107666, 6.340126037597656]",6.345167636871338,Y
4722,4722,RUYVIS_clean,1243.97900390625,2120.35,0.6790504143741934,"[0.2008821815252304, 0.7455394864082336, 1.2496140003204346, 3.341326951980591, 6.494297027587891]",6.210999965667725,N
4723,4723,LEJZOQ_clean,163.81712341308594,664.298,1.1105918047671108,"[0.4306371808052063, 1.026789903640747, 1.367501974105835, 2.344268560409546, 3.243972063064575]",3.048439741134644,Y
4724,4724,JOKXUC10_clean,642.42529296875,278.033,1.5755570748962644,"[0.0880301371216774, 0.30561885237693787, 0.5323876142501831, 1.7867765426635742, 3.649578332901001]",1.839812159538269,N
4725,4725,SANGUM_clean,309.1853332519531,710.265,1.5045393029663363,"[0.171312153339386, 0.815441370010376, 1.302040457725525, 2.6272835731506348, 3.560361623764038]",3.653584480285645,N
4726,4726,WUNTUV_clean,546.658935546875,596.736,1.096050318393256,"[0.25799769163131714, 1.0799795389175415, 1.7203190326690674, 3.7384724617004395, 5.2529802322387695]",4.756775379180908,N
4727,4727,YUBQET_clean,837.2356567382812,808.793,1.0875602590299296,"[0.31798255443573, 1.2030754089355469, 1.85028874874115, 3.4532406330108643, 4.661952018737793]",4.795269966125488,N
4728,4728,UDAXAB_clean,634.9505004882812,887.002,1.7667553361741748,"[0.08963009715080261, 0.39042872190475464, 0.7218949198722839, 2.309849739074707, 4.935495853424072]",4.211486339569092,Y
4729,4729,KESBUG_clean,830.1105346679688,1305.63,0.9869644450689312,"[0.07061447203159332, 0.37292417883872986, 0.6867069005966187, 2.2453715801239014, 4.847930908203125]",4.103156566619873,N
4730,4730,ETEQUQ_clean,146.19029235839844,447.462,2.215462360084933,"[0.06650464981794357, 0.18067634105682373, 0.29756319522857666, 0.9131941199302673, 2.2592568397521973]",3.0471291542053223,N
4731,4731,DELGEI_manual,3553.59619140625,3760.94,0.5995498219671376,"[0.05573192238807678, 0.20007014274597168, 0.35164719820022583, 1.4200855493545532, 5.686391353607178]",7.01894998550415,N
4732,4732,ja907023c_si_003_clean,2557.250732421875,2462.66,0.6676166425236484,"[0.12703600525856018, 0.3781996965408325, 0.623843789100647, 2.2013094425201416, 5.242338180541992]",4.991799831390381,N
4733,4733,MIXBEC_clean,2850.458984375,3449.19,0.6432304562861444,"[0.1948002725839615, 0.7167381644248962, 1.2287052869796753, 3.684150457382202, 7.22067928314209]",7.103472232818604,N
4734,4734,JADBEY_clean,200.09280395507807,699.68,1.3573126621483589,"[0.08436955511569977, 0.3924373984336853, 0.6712207794189453, 1.983567237854004, 3.359560012817383]",2.423666477203369,N
4735,4735,LAPNIC_clean,739.3893432617188,1221.79,1.234180263139285,"[0.3453596234321594, 1.3275244235992432, 1.9301035404205322, 3.1769986152648926, 5.577333450317383]",6.088475227355957,Y
4736,4736,KAGVUL_clean,348.2498779296875,361.78,3.248489986046135,"[0.036565810441970825, 0.1710430085659027, 0.37519359588623047, 1.2652924060821533, 3.1407630443573]",2.2737293243408203,N
4737,4737,FORPIM_clean,1474.9794921875,1773.59,1.027178260892768,"[0.0773986279964447, 0.30491989850997925, 0.5065208673477173, 1.5467679500579834, 4.483267307281494]",4.555302619934082,N
4738,4738,KINSEH_clean,2025.6832275390625,2731.23,0.6345532674000185,"[0.13408496975898743, 0.5768330097198486, 0.9902453422546387, 2.6466498374938965, 6.29386043548584]",6.817710876464844,Y
4739,4739,KOHDIW_clean,860.8324584960938,2109.29,0.8065271286639716,"[0.17076310515403748, 0.5874063968658447, 1.0038959980010986, 2.8272104263305664, 5.456851482391357]",6.024874210357666,N
4740,4740,VAKPOP_clean,599.6192626953125,1010.0,1.5645767092641476,"[0.09452831745147705, 0.38834279775619507, 0.7085630893707275, 2.409254550933838, 5.100287914276123]",4.712393283843994,Y
4741,4741,YAVSOG_clean,569.3231811523438,350.843,1.5877710675300043,"[0.18299603462219238, 0.7493225932121277, 1.1500545740127563, 2.5123190879821777, 3.918705463409424]",3.367009162902832,N
4742,4742,UMODEH25_clean,5098.3603515625,4705.76,0.5812991768501932,"[0.06994273513555527, 0.18805864453315735, 0.324770450592041, 1.400470495223999, 5.331584930419922]",4.962914943695068,N
4743,4743,ja507269n_si_003_clean,4073.04833984375,4221.1,0.3390262583785787,"[-0.0007634013891220093, 0.1002989113330841, 0.26409077644348145, 1.3108742237091064, 4.751250743865967]",4.653967380523682,N
4744,4744,ROBYOY_clean,819.5554809570312,779.748,1.272889649694684,"[0.7107230424880981, 2.0432732105255127, 2.872992515563965, 4.475714683532715, 5.397594451904297]",5.488999843597412,Y
4745,4745,BUKMUQ01_clean,1316.1214599609375,3132.69,0.8535797325095505,"[0.12387661635875702, 0.32810771465301514, 0.5094855427742004, 1.8789050579071045, 6.704638957977295]",6.539093971252441,N
4746,4746,DUNXUH04_clean,635.9176025390625,890.822,1.232482687801005,"[0.35445791482925415, 1.1341098546981812, 1.6805527210235596, 3.0038228034973145, 4.04439115524292]",4.901204109191895,N
4747,4747,MOXKAN_clean,46.550235748291016,152.254,1.4926059454139136,"[0.10291080921888351, 0.46434155106544495, 0.7483763694763184, 2.0004827976226807, 3.6484885215759277]",2.1332790851593018,N
4748,4748,FARBIL_clean,606.6104736328125,971.29,1.1618242049907237,"[0.11603475362062454, 0.5392119884490967, 0.8803299069404602, 2.1370670795440674, 3.938776731491089]",4.64526891708374,N
4749,4749,CURYOE01_clean,608.6204833984375,1105.41,1.0225823918718882,"[0.2990245819091797, 1.0210778713226318, 1.576103925704956, 3.3463897705078125, 4.284109115600586]",4.840662002563477,N
4750,4750,WESYAV_clean,195.6501922607422,632.034,1.3987563894295854,"[0.08290784060955048, 0.4498257637023926, 0.7264456748962402, 1.7317183017730713, 3.6797523498535156]",4.112046718597412,N
4751,4751,AVAKAL_clean,5023.82373046875,6209.77,0.2074116623165745,"[-0.00427699089050293, 0.05607307702302933, 0.1564224809408188, 0.8892138004302979, 4.478231430053711]",4.196897983551025,N
4752,4752,WASMUB01_clean,316.712890625,956.479,1.2347494243645698,"[0.41358160972595215, 1.3443111181259155, 1.9481538534164429, 3.270453453063965, 4.425836086273193]",4.561697006225586,Y
4753,4753,GITSUY_clean,836.30615234375,1976.81,0.8660900621821679,"[0.017571695148944855, 0.17393755912780762, 0.36571210622787476, 1.9089421033859253, 5.849727630615234]",4.016460418701172,Y
4754,4754,RUSWIN_clean,437.8771362304688,888.066,1.273423448877363,"[0.17416071891784668, 0.67167067527771, 1.0995606184005737, 2.7008748054504395, 4.283801078796387]",3.4078407287597656,N
4755,4755,CUMQOQ_clean,464.996337890625,1468.64,0.977257659683308,"[0.18195854127407074, 0.5796688795089722, 0.929531455039978, 1.9983024597167969, 3.5111582279205322]",3.1273982524871826,N
4756,4756,NEBYOK_clean,128.8754425048828,292.203,1.5877546492825554,"[0.25565725564956665, 0.7287151217460632, 0.9832654595375061, 1.5436493158340454, 2.126530647277832]",2.4352481365203857,Y
4757,4757,AQEQIW_clean,753.8470458984375,1341.01,1.100637323017411,"[0.08218102157115936, 0.5779456496238708, 1.0056850910186768, 2.5134687423706055, 4.768489360809326]",2.790874719619751,N
4758,4758,BIZMII_clean,1310.5380859375,1997.57,0.8651738422064962,"[0.09986569732427597, 0.4599423110485077, 0.8600376844406128, 3.1189157962799072, 7.159215450286865]",6.4883809089660645,N
4759,4759,cg801267m_si_001_clean,1431.1046142578125,2264.51,0.8885435565909898,"[0.23384997248649597, 0.8248407244682312, 1.3364441394805908, 3.4557528495788574, 5.478440284729004]",7.512092590332031,N
4760,4760,ic502725y_si_004_clean,2901.59033203125,1067.46,1.5709722816318616,"[0.03220503777265549, 0.0830456092953682, 0.14104630053043365, 0.9279431104660034, 4.704997539520264]",5.359789371490479,N
4761,4761,cg500192d_si_003_clean,2823.127685546875,3683.85,0.5544929883952003,"[0.09882257878780365, 0.41801726818084717, 0.8343842625617981, 3.2475879192352295, 7.344619274139404]",5.875478744506836,N
4762,4762,UXIQOJ_clean,873.1455688476562,1258.89,1.1350319440763283,"[0.08133099973201752, 0.4789276123046875, 0.8815385699272156, 2.0959537029266357, 2.6530873775482178]",4.058497428894043,N
4763,4763,HISJIE_clean,11.983480453491213,361.802,1.4135036048579628,"[0.24914927780628204, 0.5486793518066406, 0.717083752155304, 1.1772212982177734, 1.7129435539245605]",1.7483233213424685,N
4764,4764,OQIZUL_clean,2264.820068359375,2182.9,0.8688646642342651,"[0.5377384424209595, 0.7867163419723511, 0.8943266272544861, 1.4260761737823486, 3.955458641052246]",4.322348594665527,N
4765,4765,PETWUI_clean,936.1570434570312,1135.11,1.5791506012439909,"[0.32567358016967773, 1.18936026096344, 1.772570013999939, 3.202396869659424, 5.167329788208008]",5.794098377227783,Y
4766,4766,FEWXEM_clean,4344.984375,4457.98,0.4837284325437139,"[0.04165727645158768, 0.12724968791007996, 0.17554301023483276, 0.992496132850647, 4.12866735458374]",3.5461206436157227,N
4767,4767,LAPNUO_clean,993.3365478515624,1013.65,1.271649586055673,"[0.8083450794219971, 1.9672017097473145, 2.497441053390503, 3.2816107273101807, 4.587004661560059]",6.854618072509766,Y
4768,4768,FUMJAA_clean,1494.51708984375,1635.4,1.1295671212765306,"[0.1684364229440689, 0.6119236946105957, 1.0374951362609863, 3.311347484588623, 6.953298091888428]",6.9536967277526855,N
4769,4769,ENAFOP_ion_b,252.26919555664065,825.51,1.181101571378701,"[0.19386199116706848, 0.5206596851348877, 0.7770937085151672, 1.7937369346618652, 3.3487532138824463]",3.37220311164856,N
4770,4770,GEYFIB_clean,1752.22021484375,2406.61,0.9586309313630964,"[0.5408765077590942, 1.5034767389297485, 2.1946663856506348, 4.577443599700928, 8.300501823425293]",8.21628189086914,N
4771,4771,BUXNOZ_clean,1598.7662353515625,2543.04,0.8046692935750227,"[0.32247424125671387, 1.0883421897888184, 1.7017669677734375, 3.7054083347320557, 5.6898040771484375]",6.7377519607543945,N
4772,4772,SANGIA_clean,51.51715087890625,701.709,1.508015651555263,"[0.4956636428833008, 1.2933109998703003, 1.6716582775115967, 2.3296079635620117, 2.9652981758117676]",4.311737537384033,Y
4773,4773,MUNDAC_clean,1520.15869140625,1146.72,1.3728078059595936,"[0.16672027111053467, 0.44480448961257935, 0.6349040865898132, 1.5947774648666382, 4.478850841522217]",3.840959310531616,N
4774,4774,EVAKIV_clean,1054.0924072265625,2209.84,0.7302217539072747,"[0.14959684014320374, 0.744843602180481, 1.329071283340454, 3.6617393493652344, 6.66447114944458]",5.650478363037109,N
4775,4775,DUDKIY_clean,1251.8780517578125,1719.29,0.9741161720960436,"[0.3598729372024536, 0.9875021576881409, 1.4503607749938965, 3.1364569664001465, 5.188257694244385]",5.542482852935791,N
4776,4776,XADDAJ01_clean,865.4840087890625,1293.55,1.243043088922232,"[0.31872546672821045, 1.0890936851501465, 1.7510151863098145, 3.8615670204162598, 5.621424674987793]",5.615404605865479,N
4777,4777,YEFPAA_clean,5106.05322265625,2289.99,1.0372016753261226,"[-0.07083050906658173, 0.04667205736041069, 0.14570431411266327, 0.7553824782371521, 3.629385471343994]",4.5874786376953125,N
4778,4778,DUNXUH12_clean,656.7373046875,839.401,1.2368832313725984,"[0.35240185260772705, 1.134653091430664, 1.6915068626403809, 2.978003978729248, 3.922316789627075]",4.640079021453857,N
4779,4779,ZADROO_clean,1225.3226318359375,1318.15,1.3203314209674466,"[0.2840796411037445, 0.6388874053955078, 0.9901002049446106, 2.9681921005249023, 6.608363151550293]",6.207728862762451,N
4780,4780,GUCJAQ_clean,17.21293830871582,830.244,1.290239561312075,"[0.19146037101745605, 0.7178356647491455, 1.0639737844467163, 1.8074661493301392, 2.1414413452148438]",1.842230439186096,N
4781,4781,OKIYAJ01_clean,610.7340087890625,656.346,1.0786891884282048,"[0.19971807301044464, 0.899621307849884, 1.454959511756897, 3.2116987705230713, 4.674525737762451]",5.081214427947998,N
4782,4782,HAWVIM_clean,105.24637603759766,569.757,1.5586770986688523,"[0.08116298913955688, 0.4253586232662201, 0.6772404909133911, 1.675083875656128, 2.6983673572540283]",2.6784801483154297,N
4783,4783,IFEPUG02_clean,61.281497955322266,280.058,1.581183533698301,"[0.6220314502716064, 1.152345895767212, 1.418238878250122, 1.9504338502883911, 2.5146846771240234]",2.3238492012023926,Y
4784,4784,ERULEK_clean,1145.5533447265625,2162.61,0.7996104875699651,"[0.18725106120109558, 0.7557910084724426, 1.3101881742477417, 3.599163055419922, 5.797266483306885]",5.17756986618042,N
4785,4785,NAQREE_clean,1725.8140869140625,1818.0,1.0819582715876557,"[0.2085798978805542, 0.6982498168945312, 1.0431039333343506, 2.6112558841705322, 6.038677215576172]",5.664773464202881,N
4786,4786,BEXQIF_clean,1846.147216796875,3137.91,0.6839502005116265,"[0.051844462752342224, 0.14381149411201477, 0.22208519279956818, 0.7877222895622253, 3.6378886699676514]",2.7281014919281006,N
4787,4787,HUZXEH_clean,1938.7593994140625,3084.71,0.652831273403453,"[0.1414799839258194, 0.5937808156013489, 1.028091549873352, 2.9468467235565186, 5.842669486999512]",5.702904224395752,N
4788,4788,XALBAO_clean,451.1215515136719,1531.39,0.8809674101607091,"[0.1453118920326233, 0.5189418792724609, 0.8073352575302124, 1.6867961883544922, 2.5755679607391357]",3.3768811225891118,N
4789,4789,WACLEU_clean,156.06275939941406,972.768,1.15500436405226,"[0.16022425889968872, 0.6178298592567444, 0.9263706207275391, 1.4059135913848877, 1.8761910200119019]",3.3787522315979004,N
4790,4790,UMODEH09_clean,1860.8525390625,2836.92,0.7202902298830339,"[0.14180909097194672, 0.5900937914848328, 1.1172292232513428, 3.887336492538452, 7.293385028839111]",8.21004867553711,N
4791,4791,XUDYEC_clean,383.5540771484375,1650.28,1.1090090394644052,"[0.12041877210140228, 0.5402362942695618, 0.9263869524002075, 2.7423489093780518, 4.836697578430176]",4.537345886230469,N
4792,4792,XIPGUA_clean,75.03079986572266,367.148,2.9553814325359937,"[0.03150089457631111, 0.14218029379844666, 0.2934888005256653, 1.0177929401397705, 2.462888240814209]",2.294584989547729,N
4793,4793,ja406030p_si_002_manual,2206.77880859375,2673.79,0.794801361528801,"[0.04539024084806442, 0.3409448564052582, 0.6192998290061951, 2.076932907104492, 6.229255676269531]",5.958264350891113,N
4794,4794,VUGWUR_clean,1047.94580078125,1016.94,1.0464421968874826,"[0.29554611444473267, 1.17280113697052, 1.7983098030090332, 3.6468799114227295, 5.5690741539001465]",5.218408107757568,N
4795,4795,CUPHIG_clean,2572.077392578125,3026.21,0.7675095883576205,"[0.5202246308326721, 1.124062418937683, 1.5178313255310059, 2.8984758853912354, 5.961048126220703]",6.553422927856445,Y
4796,4796,HUCSEF_clean,1253.3902587890625,1864.34,0.8670614388007168,"[0.9634016156196594, 2.421982765197754, 3.276899576187134, 4.7019853591918945, 5.14048957824707]",7.285243511199951,Y
4797,4797,QODHUO08_clean,273.59747314453125,634.477,1.3123291429744457,"[0.1367761492729187, 0.5820723176002502, 1.0115580558776855, 2.641183853149414, 4.084148406982422]",3.603246927261353,N
4798,4798,RANWAH_clean,632.3388671875,1473.61,0.8076266324120932,"[0.11917509138584137, 0.719048023223877, 1.2308909893035889, 2.7318952083587646, 3.24338436126709]",3.4850332736968994,N
4799,4799,cg400449c_si_001_clean,3054.37353515625,3311.57,0.6675644837421404,"[0.3003319501876831, 0.9088892340660095, 1.4119575023651123, 3.2654402256011963, 5.974980354309082]",6.823845863342285,N

